Douglas-Rachford Splitting: Complexity Estimates and Accelerated Variants

We propose a new approach for analyzing convergence of the Douglas-Rachford splitting method for solving convex composite optimization problems. The approach is based on a continuously differentiable function, the Douglas-Rachford Envelope (DRE), whose stationary points correspond to the solutions of the original (possibly nonsmooth) problem. By proving the equivalence between the Douglas-Rachford splitting method and a scaled gradient method applied to the DRE, results from smooth unconstrained optimization are employed to analyze convergence properties of DRS, to tune the method and to derive an accelerated version of it.

==> figures/L1LS_accel.dat <==
   1.0000000000000000e+00   1.0963446457280746e+00
   2.0000000000000000e+00   1.0286001494600627e+00
   3.0000000000000000e+00   9.5816174493942208e-01
   4.0000000000000000e+00   8.8818246579507698e-01
   5.0000000000000000e+00   8.2221487296799012e-01
   6.0000000000000000e+00   7.6044351570244428e-01
   7.0000000000000000e+00   7.0375275256702041e-01
   8.0000000000000000e+00   6.5266115760672760e-01
   9.0000000000000000e+00   6.0778742225356330e-01
   1.0000000000000000e+01   5.6875138561453242e-01
   1.1000000000000000e+01   5.3418571927992586e-01
   1.2000000000000000e+01   5.0287743385147154e-01
   1.3000000000000000e+01   4.7358175383528045e-01
   1.4000000000000000e+01   4.4529036133191446e-01
   1.5000000000000000e+01   4.1840486162659507e-01
   1.6000000000000000e+01   3.9376082878458252e-01
   1.7000000000000000e+01   3.7032068999370904e-01
   1.8000000000000000e+01   3.4804818342786464e-01
   1.9000000000000000e+01   3.2679502740033939e-01
   2.0000000000000000e+01   3.0671578519048492e-01
   2.1000000000000000e+01   2.8754148544954811e-01
   2.2000000000000000e+01   2.6970307313900788e-01
   2.3000000000000000e+01   2.5268530028407504e-01
   2.4000000000000000e+01   2.3666698532218514e-01
   2.5000000000000000e+01   2.2142895933057444e-01
   2.6000000000000000e+01   2.0678943042090084e-01
   2.7000000000000000e+01   1.9274249357036041e-01
   2.8000000000000000e+01   1.7982090466815620e-01
   2.9000000000000000e+01   1.6754117488482206e-01
   3.0000000000000000e+01   1.5608513083998510e-01
   3.1000000000000000e+01   1.4563041809223082e-01
   3.2000000000000000e+01   1.3553632274206426e-01
   3.3000000000000000e+01   1.2610812006314712e-01
   3.4000000000000000e+01   1.1729320235325230e-01
   3.5000000000000000e+01   1.0884115505535855e-01
   3.6000000000000000e+01   1.0069707312673999e-01
   3.7000000000000000e+01   9.2877949918546365e-02
   3.8000000000000000e+01   8.5321685244036619e-02
   3.9000000000000000e+01   7.8068839758808503e-02
   4.0000000000000000e+01   7.1184344196954283e-02
   4.1000000000000000e+01   6.4524771023530048e-02
   4.2000000000000000e+01   5.8365416606310234e-02
   4.3000000000000000e+01   5.2567610332271218e-02
   4.4000000000000000e+01   4.7087528916706235e-02
   4.5000000000000000e+01   4.2020116553004479e-02
   4.6000000000000000e+01   3.7176690261878080e-02
   4.7000000000000000e+01   3.2656267061215827e-02
   4.8000000000000000e+01   2.8769658042328623e-02
   4.9000000000000000e+01   2.5221204387456900e-02
   5.0000000000000000e+01   2.2272791476448079e-02
   5.1000000000000000e+01   1.9764537868396995e-02
   5.2000000000000000e+01   1.7627938006440944e-02
   5.3000000000000000e+01   1.5729127181473113e-02
   5.4000000000000000e+01   1.3964153881286016e-02
   5.5000000000000000e+01   1.2479347385948688e-02
   5.6000000000000000e+01   1.1206024079676680e-02
   5.7000000000000000e+01   9.9639824409839244e-03
   5.8000000000000000e+01   8.7913340738433234e-03
   5.9000000000000000e+01   7.6679659131462588e-03
   6.0000000000000000e+01   6.5994156568190210e-03
   6.1000000000000000e+01   5.6197814112309702e-03
   6.2000000000000000e+01   4.7361341537873287e-03
   6.3000000000000000e+01   3.9472090007952945e-03
   6.4000000000000000e+01   3.3785607119120875e-03
   6.5000000000000000e+01   2.8547649279753763e-03
   6.6000000000000000e+01   2.4231660740159856e-03
   6.7000000000000000e+01   2.1735908568404874e-03
   6.8000000000000000e+01   2.0398867263507134e-03
   6.9000000000000000e+01   1.9787466781647539e-03
   7.0000000000000000e+01   1.9210675562508963e-03
   7.1000000000000000e+01   1.9275495546342567e-03
   7.2000000000000000e+01   1.9662222486262291e-03
   7.3000000000000000e+01   2.0369939892862770e-03
   7.4000000000000000e+01   2.1137139108759967e-03
   7.5000000000000000e+01   2.1870243606644090e-03
   7.6000000000000000e+01   2.2554210925452419e-03
   7.7000000000000000e+01   2.3117535097840623e-03
   7.8000000000000000e+01   2.3322869413745363e-03
   7.9000000000000000e+01   2.3152124007397622e-03
   8.0000000000000000e+01   2.2662028560319482e-03
   8.1000000000000000e+01   2.2075417208614321e-03
   8.2000000000000000e+01   2.1267754720993115e-03
   8.3000000000000000e+01   2.0248942838510717e-03
   8.4000000000000000e+01   1.9050562990349327e-03
   8.5000000000000000e+01   1.7710429325007342e-03
   8.6000000000000000e+01   1.6270223109942511e-03
   8.7000000000000000e+01   1.4773185148417110e-03
   8.8000000000000000e+01   1.3262107350266391e-03
   8.9000000000000000e+01   1.1777712365961198e-03
   9.0000000000000000e+01   1.0357388188073499e-03
   9.1000000000000000e+01   9.0341898962047499e-04
   9.2000000000000000e+01   7.8360295418500813e-04
   9.3000000000000000e+01   6.7850190234346132e-04
   9.4000000000000000e+01   5.8963709709284218e-04
   9.5000000000000000e+01   5.1772684426242064e-04
   9.6000000000000000e+01   4.6278563566672060e-04
   9.7000000000000000e+01   4.2404380760795933e-04
   9.8000000000000000e+01   4.0007769031829459e-04
   9.9000000000000000e+01   3.8905384247779710e-04
   1.0000000000000000e+02   3.8885509564249172e-04
   1.0100000000000000e+02   3.9726814052436194e-04
   1.0200000000000000e+02   4.1215248185308163e-04
   1.0300000000000000e+02   4.3154109401179609e-04
   1.0400000000000000e+02   4.5370224057924663e-04
   1.0500000000000000e+02   4.7715592561934619e-04
   1.0600000000000000e+02   5.0065474566633749e-04
   1.0700000000000000e+02   5.2314140370227330e-04
   1.0800000000000000e+02   5.4369606680100319e-04
   1.0900000000000000e+02   5.6148617193012480e-04
   1.1000000000000000e+02   5.7572927554653836e-04
   1.1100000000000000e+02   5.8567631018153078e-04
   1.1200000000000000e+02   5.9061856823194327e-04
   1.1300000000000000e+02   5.8991745647923638e-04
   1.1400000000000000e+02   5.8305217883346065e-04
   1.1500000000000000e+02   5.6967754863027390e-04
   1.1600000000000000e+02   5.4968246064957080e-04
   1.1700000000000000e+02   5.2323929735800410e-04
   1.1800000000000000e+02   4.9083562386014888e-04
   1.1900000000000000e+02   4.5328169944410407e-04
   1.2000000000000000e+02   4.1169025587223408e-04
   1.2100000000000000e+02   3.6742827174307584e-04
   1.2200000000000000e+02   3.2221126854931238e-04
   1.2300000000000000e+02   2.7842145808370069e-04
   1.2400000000000000e+02   2.3672963362934041e-04
   1.2500000000000000e+02   1.9854828608727599e-04
   1.2600000000000000e+02   1.6509273315108065e-04
   1.2700000000000000e+02   1.3730448791817360e-04
   1.2800000000000000e+02   1.1579479272095688e-04
   1.2900000000000000e+02   1.0081377222067010e-04
   1.3000000000000000e+02   9.2247226693020000e-05
   1.3100000000000000e+02   8.9497416305041086e-05
   1.3200000000000000e+02   9.1183158314587755e-05
   1.3300000000000000e+02   9.6979143187512907e-05
   1.3400000000000000e+02   1.0466475694036145e-04
   1.3500000000000000e+02   1.1329739487428119e-04
   1.3600000000000000e+02   1.2218856202711849e-04
   1.3700000000000000e+02   1.3064943274454955e-04
   1.3800000000000000e+02   1.3897257599728067e-04
   1.3900000000000000e+02   1.4593186162775449e-04
   1.4000000000000000e+02   1.5019878796426023e-04
   1.4100000000000000e+02   1.5151104806333923e-04
   1.4200000000000000e+02   1.4981731048906112e-04
   1.4300000000000000e+02   1.4565778946978706e-04
   1.4400000000000000e+02   1.3920057511775281e-04
   1.4500000000000000e+02   1.3051545089591950e-04
   1.4600000000000000e+02   1.2009231018302961e-04
   1.4700000000000000e+02   1.0850504770127284e-04
   1.4800000000000000e+02   9.6783868748740330e-05
   1.4900000000000000e+02   8.5284893476214474e-05
   1.5000000000000000e+02   7.4549894999230768e-05
   1.5100000000000000e+02   6.4675603754312251e-05
   1.5200000000000000e+02   5.6031113737610705e-05
   1.5300000000000000e+02   4.9412007585057874e-05
   1.5400000000000000e+02   4.4303475585163813e-05
   1.5500000000000000e+02   4.0746148826354641e-05
   1.5600000000000000e+02   3.8654166934064824e-05
   1.5700000000000000e+02   3.7902934440922085e-05
   1.5800000000000000e+02   3.8322841360605436e-05
   1.5900000000000000e+02   3.9717695632869937e-05
   1.6000000000000000e+02   4.1814566698958311e-05
   1.6100000000000000e+02   4.4390558762222743e-05
   1.6200000000000000e+02   4.7204505050683564e-05
   1.6300000000000000e+02   5.0018313841851163e-05
   1.6400000000000000e+02   5.2623572140601647e-05
   1.6500000000000000e+02   5.4842603837899713e-05
   1.6600000000000000e+02   5.6523387246452821e-05
   1.6700000000000000e+02   5.7554701542247314e-05
   1.6800000000000000e+02   5.7864076073366872e-05
   1.6900000000000000e+02   5.7419614980192063e-05
   1.7000000000000000e+02   5.6229689597641936e-05
   1.7100000000000000e+02   5.4341024383449172e-05
   1.7200000000000000e+02   5.1834899929656483e-05
   1.7300000000000000e+02   4.8821672435213711e-05
   1.7400000000000000e+02   4.5433921100580930e-05
   1.7500000000000000e+02   4.1818611854371556e-05
   1.7600000000000000e+02   3.8128714097174355e-05
   1.7700000000000000e+02   3.4514733340190760e-05
   1.7800000000000000e+02   3.1116628416191214e-05
   1.7900000000000000e+02   2.8056564313324609e-05
   1.8000000000000000e+02   2.5432906012564255e-05
   1.8100000000000000e+02   2.3315783172036903e-05
   1.8200000000000000e+02   2.1744453144442600e-05
   1.8300000000000000e+02   2.0726568787532547e-05
   1.8400000000000000e+02   2.0239329195907059e-05
   1.8500000000000000e+02   2.0232367883499372e-05
   1.8600000000000000e+02   2.0632124642520594e-05
   1.8700000000000000e+02   2.1347362159949180e-05
   1.8800000000000000e+02   2.2275431256296894e-05
   1.8900000000000000e+02   2.3308861388309085e-05
   1.9000000000000000e+02   2.4341855565274974e-05
   1.9100000000000000e+02   2.5276298921052966e-05
   1.9200000000000000e+02   2.6026944175932582e-05
   1.9300000000000000e+02   2.6525510023393701e-05
   1.9400000000000000e+02   2.6723514001926852e-05
   1.9500000000000000e+02   2.6593752969109214e-05
   1.9600000000000000e+02   2.6130435099817495e-05
   1.9700000000000000e+02   2.5348051163467050e-05
   1.9800000000000000e+02   2.4298035057931669e-05
   1.9900000000000000e+02   2.3006357659793735e-05
   2.0000000000000000e+02   2.1509449657610158e-05
   2.0100000000000000e+02   1.9874464066111110e-05
   2.0200000000000000e+02   1.8172929031898657e-05
   2.0300000000000000e+02   1.6489521567320512e-05
   2.0400000000000000e+02   1.4889021961169878e-05
   2.0500000000000000e+02   1.3524593288172711e-05
   2.0600000000000000e+02   1.2310615237904527e-05
   2.0700000000000000e+02   1.1220857181066252e-05
   2.0800000000000000e+02   1.0274057680728658e-05
   2.0900000000000000e+02   9.4841187698635994e-06
   2.1000000000000000e+02   8.9105059561121824e-06
   2.1100000000000000e+02   8.4878362684597544e-06
   2.1200000000000000e+02   8.1846335939198784e-06
   2.1300000000000000e+02   7.9960185249468601e-06
   2.1400000000000000e+02   7.9090225399568293e-06
   2.1500000000000000e+02   7.8911701465616073e-06
   2.1600000000000000e+02   7.9163994707892976e-06
   2.1700000000000000e+02   7.9683040184604280e-06
   2.1800000000000000e+02   8.0348149573177598e-06
   2.1900000000000000e+02   8.1087214636628774e-06
   2.2000000000000000e+02   8.2109066320018490e-06
   2.2100000000000000e+02   8.3137112309381305e-06
   2.2200000000000000e+02   8.4002459145825469e-06
   2.2300000000000000e+02   8.4692957447911476e-06
   2.2400000000000000e+02   8.5213841933832790e-06
   2.2500000000000000e+02   8.5590709279311857e-06
   2.2600000000000000e+02   8.5827629742343901e-06
   2.2700000000000000e+02   8.5914782401699145e-06
   2.2800000000000000e+02   8.5857365791873650e-06
   2.2900000000000000e+02   8.5645641078963824e-06
   2.3000000000000000e+02   8.5254702892203701e-06
   2.3100000000000000e+02   8.4646414904273745e-06
   2.3200000000000000e+02   8.3772012412953203e-06
   2.3300000000000000e+02   8.2576609687220096e-06
   2.3400000000000000e+02   8.1007213604909248e-06
   2.3500000000000000e+02   7.9018867398693200e-06
   2.3600000000000000e+02   7.6581440994729531e-06
   2.3700000000000000e+02   7.3685236028301225e-06
   2.3800000000000000e+02   7.0344863391039282e-06
   2.3900000000000000e+02   6.6601059043087251e-06
   2.4000000000000000e+02   6.2520322651451764e-06
   2.4100000000000000e+02   5.8192471986529485e-06
   2.4200000000000000e+02   5.3726383297262203e-06
   2.4300000000000000e+02   4.9244320965628697e-06
   2.4400000000000000e+02   4.4875342255392413e-06
   2.4500000000000000e+02   4.0748295320849755e-06
   2.4600000000000000e+02   3.6984915049163252e-06
   2.4700000000000000e+02   3.3693469413210733e-06
   2.4800000000000000e+02   3.0963328268785144e-06
   2.4900000000000000e+02   2.8860727205329183e-06
   2.5000000000000000e+02   2.7425891923673751e-06
   2.5100000000000000e+02   2.6671583761302574e-06
   2.5200000000000000e+02   2.6583033033392437e-06
   2.5300000000000000e+02   2.7119150041507240e-06
   2.5400000000000000e+02   2.8214848041842046e-06
   2.5500000000000000e+02   2.9784278317239819e-06
   2.5600000000000000e+02   3.1724763723389821e-06
   2.5700000000000000e+02   3.3921219071741119e-06
   2.5800000000000000e+02   3.6250860574790517e-06
   2.5900000000000000e+02   3.8588026166103020e-06
   2.6000000000000000e+02   4.0808950166475896e-06
   2.6100000000000000e+02   4.2832981291221993e-06
   2.6200000000000000e+02   4.4643117880122207e-06
   2.6300000000000000e+02   4.5920507849023135e-06
   2.6400000000000000e+02   4.6582934793863085e-06
   2.6500000000000000e+02   4.6578377690070149e-06
   2.6600000000000000e+02   4.5902034808260499e-06
   2.6700000000000000e+02   4.4616509928867631e-06
   2.6800000000000000e+02   4.2732461883889900e-06
   2.6900000000000000e+02   4.0195137451870422e-06
   2.7000000000000000e+02   3.7088346931541616e-06
   2.7100000000000000e+02   3.3527847421961189e-06
   2.7200000000000000e+02   2.9674122871734342e-06
   2.7300000000000000e+02   2.5689906885721690e-06
   2.7400000000000000e+02   2.1687550825256549e-06
   2.7500000000000000e+02   1.7812844957596558e-06
   2.7600000000000000e+02   1.4208285443893603e-06
   2.7700000000000000e+02   1.1003379957211481e-06
   2.7800000000000000e+02   8.3087800380016481e-07
   2.7900000000000000e+02   6.2114644570905731e-07
   2.8000000000000000e+02   4.7807792470707165e-07
   2.8100000000000000e+02   4.0365902296532438e-07
   2.8200000000000000e+02   3.9672337686839537e-07
   2.8300000000000000e+02   4.5451422903118791e-07
   2.8400000000000000e+02   5.7276273861207838e-07
   2.8500000000000000e+02   7.4011917934265630e-07
   2.8600000000000000e+02   9.4607528521614190e-07
   2.8700000000000000e+02   1.1789079874130416e-06
   2.8800000000000000e+02   1.4263010775611060e-06
   2.8900000000000000e+02   1.6757877264979824e-06
   2.9000000000000000e+02   1.9152452881208672e-06
   2.9100000000000000e+02   2.1336818318175929e-06
   2.9200000000000000e+02   2.3215016833941583e-06
   2.9300000000000000e+02   2.4708585336380434e-06
   2.9400000000000000e+02   2.5759127252513241e-06
   2.9500000000000000e+02   2.6329844502324756e-06
   2.9600000000000000e+02   2.6406022294913817e-06
   2.9700000000000000e+02   2.5994511721148282e-06
   2.9800000000000000e+02   2.5122298503223057e-06
   2.9900000000000000e+02   2.3834281633835023e-06
   3.0000000000000000e+02   2.2190412731183826e-06
   3.0100000000000000e+02   2.0262365002879010e-06
   3.0200000000000000e+02   1.8129909736943928e-06
   3.0300000000000000e+02   1.5877177902049365e-06
   3.0400000000000000e+02   1.3588975548725708e-06
   3.0500000000000000e+02   1.1347305312176720e-06
   3.0600000000000000e+02   9.2282243721622279e-07
   3.0700000000000000e+02   7.2991434504173134e-07
   3.0800000000000000e+02   5.6166439768440387e-07
   3.0900000000000000e+02   4.2277007209485691e-07
   3.1000000000000000e+02   3.1627515473376624e-07
   3.1100000000000000e+02   2.4357138219819987e-07
   3.1200000000000000e+02   2.0486670319465800e-07
   3.1300000000000000e+02   1.9905592064771541e-07
   3.1400000000000000e+02   2.2384255429960500e-07
   3.1500000000000000e+02   2.7589977982590940e-07
   3.1600000000000000e+02   3.5253401167558748e-07
   3.1700000000000000e+02   4.4871301034575923e-07
   3.1800000000000000e+02   5.5609382293549600e-07
   3.1900000000000000e+02   6.6917035518603048e-07
   3.2000000000000000e+02   7.8265037010082805e-07
   3.2100000000000000e+02   8.9206672343422434e-07
   3.2200000000000000e+02   9.9299768910262762e-07
   3.2300000000000000e+02   1.0811856189448378e-06
   3.2400000000000000e+02   1.1537285581773908e-06
   3.2500000000000000e+02   1.2085545723990257e-06
   3.2600000000000000e+02   1.2458100689662464e-06
   3.2700000000000000e+02   1.2632028885327125e-06
   3.2800000000000000e+02   1.2601222065989443e-06
   3.2900000000000000e+02   1.2374400672263901e-06
   3.3000000000000000e+02   1.1966799905720822e-06
   3.3100000000000000e+02   1.1403171796541524e-06
   3.3200000000000000e+02   1.0703589748508037e-06
   3.3300000000000000e+02   9.8947208922861365e-07
   3.3400000000000000e+02   9.0060724268349938e-07
   3.3500000000000000e+02   8.0680541968375593e-07
   3.3600000000000000e+02   7.1109594380750706e-07
   3.3700000000000000e+02   6.1640324042443989e-07
   3.3800000000000000e+02   5.2546278630977116e-07
   3.3900000000000000e+02   4.4074754213084171e-07
   3.4000000000000000e+02   3.6440651479051740e-07
   3.4100000000000000e+02   2.9821683124730040e-07
   3.4200000000000000e+02   2.4354997155528588e-07
   3.4300000000000000e+02   2.0135194314076295e-07
   3.4400000000000000e+02   1.7213656283247608e-07
   3.4500000000000000e+02   1.5599072766512066e-07
   3.4600000000000000e+02   1.5259060482462190e-07
   3.4700000000000000e+02   1.6122780037989331e-07
   3.4800000000000000e+02   1.8084470646970158e-07
   3.4900000000000000e+02   2.1007817756704498e-07
   3.5000000000000000e+02   2.4731053128179931e-07
   3.5100000000000000e+02   2.9072661363763487e-07
   3.5200000000000000e+02   3.3837542367948529e-07
   3.5300000000000000e+02   3.8823458518380947e-07
   3.5400000000000000e+02   4.3827581988055460e-07
   3.5500000000000000e+02   4.8652952754950879e-07
   3.5600000000000000e+02   5.3114654853241946e-07
   3.5700000000000000e+02   5.7045524823481761e-07
   3.5800000000000000e+02   6.0301214387554767e-07
   3.5900000000000000e+02   6.2764445722940389e-07
   3.6000000000000000e+02   6.4348319978416563e-07
   3.6100000000000000e+02   6.4998570448321794e-07
   3.6200000000000000e+02   6.4694687789722368e-07
   3.6300000000000000e+02   6.3645011549968163e-07
   3.6400000000000000e+02   6.1674226697029505e-07
   3.6500000000000000e+02   5.8828866906866454e-07
   3.6600000000000000e+02   5.5196032347268719e-07
   3.6700000000000000e+02   5.0890626988573376e-07
   3.6800000000000000e+02   4.6076771804853880e-07
   3.6900000000000000e+02   4.0887790271141557e-07
   3.7000000000000000e+02   3.5505028938915879e-07
   3.7100000000000000e+02   3.0054669230181763e-07
   3.7200000000000000e+02   2.4736686464984757e-07
   3.7300000000000000e+02   1.9741263431424831e-07
   3.7400000000000000e+02   1.5206880693459765e-07
   3.7500000000000000e+02   1.1308000923394854e-07
   3.7600000000000000e+02   8.1648905236953435e-08
   3.7700000000000000e+02   5.8166811420536681e-08
   3.7800000000000000e+02   4.3197734942441662e-08
   3.7900000000000000e+02   3.6987768692965931e-08
   3.8000000000000000e+02   3.9456341388770427e-08
   3.8100000000000000e+02   5.0282233138010716e-08
   3.8200000000000000e+02   6.8597697175818830e-08
   3.8300000000000000e+02   9.3455186569557062e-08
   3.8400000000000000e+02   1.2355857472700141e-07
   3.8500000000000000e+02   1.5748374788531621e-07
   3.8600000000000000e+02   1.9367958043449599e-07
   3.8700000000000000e+02   2.3056956564846329e-07
   3.8800000000000000e+02   2.6646830238541848e-07
   3.8900000000000000e+02   2.9981334595495209e-07
   3.9000000000000000e+02   3.2918328482901983e-07
   3.9100000000000000e+02   3.5335217725339814e-07
   3.9200000000000000e+02   3.7133907763618699e-07
   3.9300000000000000e+02   3.8244210035858602e-07
   3.9400000000000000e+02   3.8627051659004696e-07
   3.9500000000000000e+02   3.8275117086596341e-07
   3.9600000000000000e+02   3.7212302560396391e-07
   3.9700000000000000e+02   3.5491794316006006e-07
   3.9800000000000000e+02   3.3192836875963587e-07
   3.9900000000000000e+02   3.0416391308811922e-07
   4.0000000000000000e+02   2.7279934271052787e-07
   4.0100000000000000e+02   2.3911685373022377e-07
   4.0200000000000000e+02   2.0444567787825961e-07
   4.0300000000000000e+02   1.7010210125703283e-07
   4.0400000000000000e+02   1.3733280006163006e-07
   4.0500000000000000e+02   1.0726409409091404e-07
   4.0600000000000000e+02   8.0859266091135155e-08
   4.0700000000000000e+02   5.8885541236969701e-08
   4.0800000000000000e+02   4.1891732651626300e-08
   4.0900000000000000e+02   3.0196923991591363e-08
   4.1000000000000000e+02   2.3889991700116249e-08
   4.1100000000000000e+02   2.2839233506804934e-08
   4.1200000000000000e+02   2.6710935752165696e-08
   4.1300000000000000e+02   3.4995376815443063e-08
   4.1400000000000000e+02   4.7038528381088908e-08
   4.1500000000000000e+02   6.2077613948229463e-08
   4.1600000000000000e+02   7.9278661280901502e-08
   4.1700000000000000e+02   9.7774277231427862e-08
   4.1800000000000000e+02   1.1670002943921805e-07
   4.1900000000000000e+02   1.3522803996389266e-07
   4.2000000000000000e+02   1.5259666051901405e-07
   4.2100000000000000e+02   1.6813536812140725e-07
   4.2200000000000000e+02   1.8134773010251162e-07
   4.2300000000000000e+02   1.9220540410503683e-07
   4.2400000000000000e+02   1.9970492429913097e-07
   4.2500000000000000e+02   2.0364773538905570e-07
   4.2600000000000000e+02   2.0398449354723794e-07
   4.2700000000000000e+02   2.0083519156181399e-07
   4.2800000000000000e+02   1.9458195867472291e-07
   4.2900000000000000e+02   1.8533633870582768e-07
   4.3000000000000000e+02   1.7351899699649267e-07
   4.3100000000000000e+02   1.5963524373246742e-07
   4.3200000000000000e+02   1.4423686099841723e-07
   4.3300000000000000e+02   1.2791559325461921e-07
   4.3400000000000000e+02   1.1127378484857221e-07
   4.3500000000000000e+02   9.5081109935651402e-08
   4.3600000000000000e+02   7.9783295113222820e-08
   4.3700000000000000e+02   6.5824495077578374e-08
   4.3800000000000000e+02   5.3522476049240732e-08
   4.3900000000000000e+02   4.3179821416112187e-08
   4.4000000000000000e+02   3.5018647884416449e-08
   4.4100000000000000e+02   2.9154485339028434e-08
   4.4200000000000000e+02   2.5637389988728323e-08
   4.4300000000000000e+02   2.4373397450453389e-08
   4.4400000000000000e+02   2.5229879630717362e-08
   4.4500000000000000e+02   2.8050719837992463e-08
   4.4600000000000000e+02   3.2563425145827328e-08
   4.4700000000000000e+02   3.8466940319376569e-08
   4.4800000000000000e+02   4.5433332492505316e-08
   4.4900000000000000e+02   5.3118303256222226e-08
   4.5000000000000000e+02   6.1173557842873006e-08
   4.5100000000000000e+02   6.9258303285798060e-08
   4.5200000000000000e+02   7.7051566589402167e-08
   4.5300000000000000e+02   8.4261232554821639e-08
   4.5400000000000000e+02   9.0632335013132159e-08
   4.5500000000000000e+02   9.5953533499795563e-08
   4.5600000000000000e+02   1.0006163534641510e-07
   4.5700000000000000e+02   1.0284414759794525e-07
   4.5800000000000000e+02   1.0423992460444778e-07
   4.5900000000000000e+02   1.0423804555899009e-07
   4.6000000000000000e+02   1.0287510196920261e-07
   4.6100000000000000e+02   1.0023112137144270e-07
   4.6200000000000000e+02   9.6424171943845123e-08
   4.6300000000000000e+02   9.1603581715036209e-08
   4.6400000000000000e+02   8.5943995343017639e-08
   4.6500000000000000e+02   7.9638205798192012e-08
   4.6600000000000000e+02   7.2890268062153152e-08
   4.6700000000000000e+02   6.5908789332317310e-08
   4.6800000000000000e+02   5.8900508508425804e-08
   4.6900000000000000e+02   5.2064304227963367e-08
   4.7000000000000000e+02   4.5585739231074322e-08
   4.7100000000000000e+02   3.9632226734484291e-08
   4.7200000000000000e+02   3.4348891475494049e-08
   4.7300000000000000e+02   2.9855165995141000e-08
   4.7400000000000000e+02   2.6242172266388844e-08
   4.7500000000000000e+02   2.3571270743453930e-08
   4.7600000000000000e+02   2.1873182828048833e-08
   4.7700000000000000e+02   2.1143716884894115e-08
   4.7800000000000000e+02   2.1350685272504110e-08
   4.7900000000000000e+02   2.2433258719334766e-08
   4.8000000000000000e+02   2.4304321904736432e-08
   4.8100000000000000e+02   2.6853307543305687e-08
   4.8200000000000000e+02   2.9950560136066287e-08
   4.8300000000000000e+02   3.3451616918309629e-08
   4.8400000000000000e+02   3.7201984113705861e-08
   4.8500000000000000e+02   4.1042317214220763e-08
   4.8600000000000000e+02   4.4813771710784630e-08
   4.8700000000000000e+02   4.8363344741327912e-08
   4.8800000000000000e+02   5.1549034026509707e-08
   4.8900000000000000e+02   5.4244636073526123e-08
   4.9000000000000000e+02   5.6395611183033374e-08
   4.9100000000000000e+02   5.7891009236633389e-08
   4.9200000000000000e+02   5.8629519666053041e-08
   4.9300000000000000e+02   5.8577846294409370e-08
   4.9400000000000000e+02   5.7732635207969926e-08
   4.9500000000000000e+02   5.6136283533586454e-08
   4.9600000000000000e+02   5.3837930134073304e-08
   4.9700000000000000e+02   5.0892550675173873e-08
   4.9800000000000000e+02   4.7399500234206430e-08
   4.9900000000000000e+02   4.3478719222788473e-08
   5.0000000000000000e+02   3.9273314671227637e-08
   5.0100000000000000e+02   3.4967592283216088e-08
   5.0200000000000000e+02   3.0674640985922679e-08
   5.0300000000000000e+02   2.6536804262946868e-08
   5.0400000000000000e+02   2.2810270957035720e-08
   5.0500000000000000e+02   1.9558599368292984e-08
   5.0600000000000000e+02   1.6777967524615536e-08
   5.0700000000000000e+02   1.4534922972111577e-08
   5.0800000000000000e+02   1.2874244304090625e-08
   5.0900000000000000e+02   1.1837439003470241e-08
   5.1000000000000000e+02   1.1421303776853956e-08
   5.1100000000000000e+02   1.1560300612827638e-08
   5.1200000000000000e+02   1.2209474563618040e-08
   5.1300000000000000e+02   1.3309145310796704e-08
   5.1400000000000000e+02   1.4795909413158071e-08
   5.1500000000000000e+02   1.6629076824783821e-08
   5.1600000000000000e+02   1.8677275731753749e-08
   5.1700000000000000e+02   2.0851922605741234e-08
   5.1800000000000000e+02   2.3041317859721689e-08
   5.1900000000000000e+02   2.5152819996176155e-08
   5.2000000000000000e+02   2.7101761161381601e-08
   5.2100000000000000e+02   2.8814434877643151e-08
   5.2200000000000000e+02   3.0230621620867292e-08
   5.2300000000000000e+02   3.1298200548341870e-08
   5.2400000000000000e+02   3.1983639031963038e-08
   5.2500000000000000e+02   3.2268994783729120e-08
   5.2600000000000000e+02   3.2151642014345887e-08
   5.2700000000000000e+02   3.1642512732660415e-08
   5.2800000000000000e+02   3.0765986694420614e-08
   5.2900000000000000e+02   2.9558206119661805e-08
   5.3000000000000000e+02   2.8065438396672680e-08
   5.3100000000000000e+02   2.6342210811864820e-08
   5.3200000000000000e+02   2.4450080458466055e-08
   5.3300000000000000e+02   2.2452708573091145e-08
   5.3400000000000000e+02   2.0415819209760160e-08
   5.3500000000000000e+02   1.8404858342536206e-08
   5.3600000000000000e+02   1.6482167047280266e-08
   5.3700000000000000e+02   1.4704751109661069e-08
   5.3800000000000000e+02   1.3122086660943772e-08
   5.3900000000000000e+02   1.1774633653669128e-08
   5.4000000000000000e+02   1.0692436530612569e-08
   5.4100000000000000e+02   9.8942294340244709e-09
   5.4200000000000000e+02   9.3870565515571830e-09
   5.4300000000000000e+02   9.1664007869037866e-09
   5.4400000000000000e+02   9.2168074339530813e-09
   5.4500000000000000e+02   9.5129672808135739e-09
   5.4600000000000000e+02   1.0021197230422658e-08
   5.4700000000000000e+02   1.0701242294998279e-08
   5.4800000000000000e+02   1.1508294816804273e-08
   5.4900000000000000e+02   1.2395125859437281e-08
   5.5000000000000000e+02   1.3314217053245327e-08
   5.5100000000000000e+02   1.4219791623516482e-08
   5.5200000000000000e+02   1.5069636215346621e-08
   5.5300000000000000e+02   1.5826653115674643e-08
   5.5400000000000000e+02   1.6460065518724682e-08
   5.5500000000000000e+02   1.6946254490667016e-08
   5.5600000000000000e+02   1.7269207803081513e-08
   5.5700000000000000e+02   1.7420589717857027e-08
   5.5800000000000000e+02   1.7399467751305531e-08
   5.5900000000000000e+02   1.7264265336780548e-08
   5.6000000000000000e+02   1.6997565767995471e-08
   5.6100000000000000e+02   1.6564286616846775e-08
   5.6200000000000000e+02   1.5979294337560650e-08
   5.6300000000000000e+02   1.5262469300713080e-08
   5.6400000000000000e+02   1.4449019880256361e-08
   5.6500000000000000e+02   1.3563899702987319e-08
   5.6600000000000000e+02   1.2615017774628053e-08
   5.6700000000000000e+02   1.1741067268444748e-08
   5.6800000000000000e+02   1.0840015698192168e-08
   5.6900000000000000e+02   9.9308855797287592e-09
   5.7000000000000000e+02   9.0629695751265169e-09
   5.7100000000000000e+02   8.2457193753777727e-09
   5.7200000000000000e+02   7.5180956930157855e-09
   5.7300000000000000e+02   6.8554329720973557e-09
   5.7400000000000000e+02   6.2659902024820322e-09
   5.7500000000000000e+02   5.7599994247419786e-09
   5.7600000000000000e+02   5.3469845368044615e-09
   5.7700000000000000e+02   5.0354689845360080e-09
   5.7800000000000000e+02   4.8552298785378527e-09
   5.7900000000000000e+02   4.8016479428781735e-09
   5.8000000000000000e+02   4.8674587360464951e-09
   5.8100000000000000e+02   5.0371132439222594e-09
   5.8200000000000000e+02   5.2995308052263129e-09
   5.8300000000000000e+02   5.6432338476032042e-09
   5.8400000000000000e+02   6.0544573374946076e-09
   5.8500000000000000e+02   6.5197125047724946e-09
   5.8600000000000000e+02   7.0185434426625307e-09
   5.8700000000000000e+02   7.5310286059843297e-09
   5.8800000000000000e+02   8.0369791173833092e-09
   5.8900000000000000e+02   8.5161011950899841e-09
   5.9000000000000000e+02   8.9483337241252079e-09
   5.9100000000000000e+02   9.3145759266067225e-09
   5.9200000000000000e+02   9.5979303201196632e-09
   5.9300000000000000e+02   9.7843504608498553e-09
   5.9400000000000000e+02   9.8634544447752763e-09
   5.9500000000000000e+02   9.8291665957104548e-09
   5.9600000000000000e+02   9.6805659346362473e-09
   5.9700000000000000e+02   9.4209597511006945e-09
   5.9800000000000000e+02   9.0581890824531780e-09
   5.9900000000000000e+02   8.6050496938990393e-09
   6.0000000000000000e+02   8.0781326803556439e-09
   6.0100000000000000e+02   7.4969871990370577e-09
   6.0200000000000000e+02   6.8830040624411926e-09
   6.0300000000000000e+02   6.2583946989868640e-09
   6.0400000000000000e+02   5.6451292418008883e-09
   6.0500000000000000e+02   5.0638467640963188e-09
   6.0600000000000000e+02   4.5329271854238632e-09
   6.0700000000000000e+02   4.0677337800525850e-09
   6.0800000000000000e+02   3.6800558060382027e-09
   6.0900000000000000e+02   3.3777745670711734e-09
   6.1000000000000000e+02   3.1647556318945736e-09
   6.1100000000000000e+02   3.0409552524912215e-09
   6.1200000000000000e+02   3.0027164579300700e-09
   6.1300000000000000e+02   3.0432187960930082e-09
   6.1400000000000000e+02   3.1530416083182306e-09
   6.1500000000000000e+02   3.3207960293024264e-09
   6.1600000000000000e+02   3.5337818128673903e-09
   6.1700000000000000e+02   3.7786331071894254e-09
   6.1800000000000000e+02   4.0419173030898960e-09
   6.1900000000000000e+02   4.3106650056897366e-09
   6.2000000000000000e+02   4.5728138724245951e-09
   6.2100000000000000e+02   4.8175590513139513e-09
   6.2200000000000000e+02   5.0356067378081030e-09
   6.2300000000000000e+02   5.2368948465367085e-09
   6.2400000000000000e+02   5.4098171345055486e-09
   6.2500000000000000e+02   5.5234028817172764e-09
   6.2600000000000000e+02   5.5733933927830694e-09
   6.2700000000000000e+02   5.5584061395336561e-09
   6.2800000000000000e+02   5.4850078658629369e-09
   6.2900000000000000e+02   5.3571519393027962e-09
   6.3000000000000000e+02   5.2014071816096686e-09
   6.3100000000000000e+02   5.0000333933733643e-09
   6.3200000000000000e+02   4.7450448206201890e-09
   6.3300000000000000e+02   4.4439497735653910e-09
   6.3400000000000000e+02   4.1063764490422511e-09
   6.3500000000000000e+02   3.7617322944756775e-09
   6.3600000000000000e+02   3.4147893254145731e-09
   6.3700000000000000e+02   3.0621285359210009e-09
   6.3800000000000000e+02   2.7133532969638201e-09
   6.3900000000000000e+02   2.3783403667749689e-09
   6.4000000000000000e+02   2.0669017141353331e-09
   6.4100000000000000e+02   1.7884387727995154e-09
   6.4200000000000000e+02   1.5636629742927238e-09
   6.4300000000000000e+02   1.3901970907193885e-09
   6.4400000000000000e+02   1.2690011564219511e-09
   6.4500000000000000e+02   1.2025029592881568e-09
   6.4600000000000000e+02   1.1939427287566628e-09
   6.4700000000000000e+02   1.2361486661769079e-09
   6.4800000000000000e+02   1.3255081541439138e-09
   6.4900000000000000e+02   1.4569323445829627e-09
   6.5000000000000000e+02   1.6243175565225012e-09
   6.5100000000000000e+02   1.8208720995166149e-09
   6.5200000000000000e+02   2.0367116464722614e-09
   6.5300000000000000e+02   2.2627409997551110e-09
   6.5400000000000000e+02   2.4895641751905567e-09
   6.5500000000000000e+02   2.7076733208368734e-09
   6.5600000000000000e+02   2.9080960059868387e-09
   6.5700000000000000e+02   3.0826380302319523e-09
   6.5800000000000000e+02   3.2242571738237547e-09
   6.5900000000000000e+02   3.3273664062496572e-09
   6.6000000000000000e+02   3.3880673099093915e-09
   6.6100000000000000e+02   3.4051329724179858e-09
   6.6200000000000000e+02   3.3772842562488510e-09
   6.6300000000000000e+02   3.3060729293055450e-09
   6.6400000000000000e+02   3.1947654092861458e-09
   6.6500000000000000e+02   3.0481196336579008e-09
   6.6600000000000000e+02   2.8721546635252199e-09
   6.6700000000000000e+02   2.6736643086151264e-09
   6.6800000000000000e+02   2.4600159469491113e-09
   6.6900000000000000e+02   2.2388088664528942e-09
   6.7000000000000000e+02   2.0174953677695534e-09
   6.7100000000000000e+02   1.8030854272992455e-09
   6.7200000000000000e+02   1.6018925348433288e-09
   6.7300000000000000e+02   1.4193375087245463e-09
   6.7400000000000000e+02   1.2598102883832652e-09
   6.7500000000000000e+02   1.1265913695992166e-09
   6.7600000000000000e+02   1.0218266758726294e-09
   6.7700000000000000e+02   9.4655344392920720e-10


==> figures/L1LS_gamma_0_2.dat <==
   1.0000000000000000e+00   7.8540355946188634e-01
   2.0000000000000000e+00   7.4070646198422574e-01
   3.0000000000000000e+00   7.0512808288330553e-01
   4.0000000000000000e+00   6.7444333630191111e-01
   5.0000000000000000e+00   6.4727124840076422e-01
   6.0000000000000000e+00   6.2306480480521542e-01
   7.0000000000000000e+00   6.0120080737717585e-01
   8.0000000000000000e+00   5.8131415466159730e-01
   9.0000000000000000e+00   5.6308629042564196e-01
   1.0000000000000000e+01   5.4634975780690465e-01
   1.1000000000000000e+01   5.3100006513835618e-01
   1.2000000000000000e+01   5.1681920258321923e-01
   1.3000000000000000e+01   5.0366441558431441e-01
   1.4000000000000000e+01   4.9141717939202684e-01
   1.5000000000000000e+01   4.7998253870644958e-01
   1.6000000000000000e+01   4.6925473875544654e-01
   1.7000000000000000e+01   4.5915093976099058e-01
   1.8000000000000000e+01   4.4969022697381061e-01
   1.9000000000000000e+01   4.4069916600664910e-01
   2.0000000000000000e+01   4.3217492021086445e-01
   2.1000000000000000e+01   4.2402757407431652e-01
   2.2000000000000000e+01   4.1625655488966373e-01
   2.3000000000000000e+01   4.0890589263070676e-01
   2.4000000000000000e+01   4.0189706379734857e-01
   2.5000000000000000e+01   3.9518834959883292e-01
   2.6000000000000000e+01   3.8871917094989217e-01
   2.7000000000000000e+01   3.8248393669243408e-01
   2.8000000000000000e+01   3.7648319235005967e-01
   2.9000000000000000e+01   3.7070665113365775e-01
   3.0000000000000000e+01   3.6517986510205380e-01
   3.1000000000000000e+01   3.5981044929407013e-01
   3.2000000000000000e+01   3.5457442627358676e-01
   3.3000000000000000e+01   3.4945775547784308e-01
   3.4000000000000000e+01   3.4450734213421713e-01
   3.5000000000000000e+01   3.3970084507370640e-01
   3.6000000000000000e+01   3.3503941737107734e-01
   3.7000000000000000e+01   3.3052840513258291e-01
   3.8000000000000000e+01   3.2613918169243922e-01
   3.9000000000000000e+01   3.2185914134329674e-01
   4.0000000000000000e+01   3.1771169320397585e-01
   4.1000000000000000e+01   3.1367183992892245e-01
   4.2000000000000000e+01   3.0971024643744022e-01
   4.3000000000000000e+01   3.0582832196091264e-01
   4.4000000000000000e+01   3.0202519012398676e-01
   4.5000000000000000e+01   2.9830883208159320e-01
   4.6000000000000000e+01   2.9466518208595860e-01
   4.7000000000000000e+01   2.9107938634133096e-01
   4.8000000000000000e+01   2.8755147343755133e-01
   4.9000000000000000e+01   2.8409032903186643e-01
   5.0000000000000000e+01   2.8071208223727323e-01
   5.1000000000000000e+01   2.7738238018539296e-01
   5.2000000000000000e+01   2.7410730442823611e-01
   5.3000000000000000e+01   2.7089815336584150e-01
   5.4000000000000000e+01   2.6774950422358151e-01
   5.5000000000000000e+01   2.6467921152322588e-01
   5.6000000000000000e+01   2.6167549841996957e-01
   5.7000000000000000e+01   2.5870705948457678e-01
   5.8000000000000000e+01   2.5579272515259027e-01
   5.9000000000000000e+01   2.5297530413638142e-01
   6.0000000000000000e+01   2.5020656893318044e-01
   6.1000000000000000e+01   2.4751060290078938e-01
   6.2000000000000000e+01   2.4485630996604760e-01
   6.3000000000000000e+01   2.4223708040081388e-01
   6.4000000000000000e+01   2.3964688579850091e-01
   6.5000000000000000e+01   2.3708398764842134e-01
   6.6000000000000000e+01   2.3454688711893248e-01
   6.7000000000000000e+01   2.3203424712513554e-01
   6.8000000000000000e+01   2.2955309906707863e-01
   6.9000000000000000e+01   2.2709609799744301e-01
   7.0000000000000000e+01   2.2465991328327925e-01
   7.1000000000000000e+01   2.2224355708027288e-01
   7.2000000000000000e+01   2.1984612906771295e-01
   7.3000000000000000e+01   2.1748110121566414e-01
   7.4000000000000000e+01   2.1521087390122332e-01
   7.5000000000000000e+01   2.1300271778987973e-01
   7.6000000000000000e+01   2.1082011885364374e-01
   7.7000000000000000e+01   2.0865867740772515e-01
   7.8000000000000000e+01   2.0652234692093535e-01
   7.9000000000000000e+01   2.0443223559992119e-01
   8.0000000000000000e+01   2.0236542783704370e-01
   8.1000000000000000e+01   2.0032406779717196e-01
   8.2000000000000000e+01   1.9830112110514128e-01
   8.3000000000000000e+01   1.9629576030006168e-01
   8.4000000000000000e+01   1.9431853208374750e-01
   8.5000000000000000e+01   1.9236681412673254e-01
   8.6000000000000000e+01   1.9044148191888485e-01
   8.7000000000000000e+01   1.8853250440939634e-01
   8.8000000000000000e+01   1.8663941707004339e-01
   8.9000000000000000e+01   1.8477479230078478e-01
   9.0000000000000000e+01   1.8293066989763895e-01
   9.1000000000000000e+01   1.8110404926395712e-01
   9.2000000000000000e+01   1.7929165289033244e-01
   9.3000000000000000e+01   1.7749296030933776e-01
   9.4000000000000000e+01   1.7572353649616107e-01
   9.5000000000000000e+01   1.7397442359460225e-01
   9.6000000000000000e+01   1.7223821010642995e-01
   9.7000000000000000e+01   1.7051439529492862e-01
   9.8000000000000000e+01   1.6881206449444713e-01
   9.9000000000000000e+01   1.6714826098868707e-01
   1.0000000000000000e+02   1.6550506342236404e-01
   1.0100000000000000e+02   1.6387410056396878e-01
   1.0200000000000000e+02   1.6226300260221288e-01
   1.0300000000000000e+02   1.6067312754724536e-01
   1.0400000000000000e+02   1.5909504053851603e-01
   1.0500000000000000e+02   1.5753405071949872e-01
   1.0600000000000000e+02   1.5599263113354228e-01
   1.0700000000000000e+02   1.5446279416069084e-01
   1.0800000000000000e+02   1.5295713547916001e-01
   1.0900000000000000e+02   1.5146240088721269e-01
   1.1000000000000000e+02   1.4997814152680419e-01
   1.1100000000000000e+02   1.4850399976299641e-01
   1.1200000000000000e+02   1.4703966538538793e-01
   1.1300000000000000e+02   1.4558485659311052e-01
   1.1400000000000000e+02   1.4413931141383779e-01
   1.1500000000000000e+02   1.4270278355231172e-01
   1.1600000000000000e+02   1.4127504014627040e-01
   1.1700000000000000e+02   1.3986117326279054e-01
   1.1800000000000000e+02   1.3848392700589601e-01
   1.1900000000000000e+02   1.3713171311752947e-01
   1.2000000000000000e+02   1.3578905616811476e-01
   1.2100000000000000e+02   1.3445551878493184e-01
   1.2200000000000000e+02   1.3314392674681824e-01
   1.2300000000000000e+02   1.3184921702828442e-01
   1.2400000000000000e+02   1.3056338779896948e-01
   1.2500000000000000e+02   1.2928598351173862e-01
   1.2600000000000000e+02   1.2801674864683987e-01
   1.2700000000000000e+02   1.2675545643630473e-01
   1.2800000000000000e+02   1.2550189807872730e-01
   1.2900000000000000e+02   1.2425587791038521e-01
   1.3000000000000000e+02   1.2304512828677837e-01
   1.3100000000000000e+02   1.2186259363758009e-01
   1.3200000000000000e+02   1.2069434631287708e-01
   1.3300000000000000e+02   1.1953458699401896e-01
   1.3400000000000000e+02   1.1838596953105966e-01
   1.3500000000000000e+02   1.1724839383499380e-01
   1.3600000000000000e+02   1.1611886620578350e-01
   1.3700000000000000e+02   1.1499714358759780e-01
   1.3800000000000000e+02   1.1389791305715660e-01
   1.3900000000000000e+02   1.1281107586238796e-01
   1.4000000000000000e+02   1.1173954427994653e-01
   1.4100000000000000e+02   1.1068090354193710e-01
   1.4200000000000000e+02   1.0963010989298434e-01
   1.4300000000000000e+02   1.0858692223737966e-01
   1.4400000000000000e+02   1.0755114010583572e-01
   1.4500000000000000e+02   1.0652258450432960e-01
   1.4600000000000000e+02   1.0550108958948949e-01
   1.4700000000000000e+02   1.0448649891273373e-01
   1.4800000000000000e+02   1.0347866360584090e-01
   1.4900000000000000e+02   1.0247744140168627e-01
   1.5000000000000000e+02   1.0148269602274321e-01
   1.5100000000000000e+02   1.0049429673887099e-01
   1.5200000000000000e+02   9.9512118009425679e-02
   1.5300000000000000e+02   9.8536039172763712e-02
   1.5400000000000000e+02   9.7579326604428529e-02
   1.5500000000000000e+02   9.6647040806102494e-02
   1.5600000000000000e+02   9.5724651150120812e-02
   1.5700000000000000e+02   9.4813926917060920e-02
   1.5800000000000000e+02   9.3909431703216653e-02
   1.5900000000000000e+02   9.3010949685902983e-02
   1.6000000000000000e+02   9.2128664650988151e-02
   1.6100000000000000e+02   9.1258608444249878e-02
   1.6200000000000000e+02   9.0400376458384932e-02
   1.6300000000000000e+02   8.9549177385581130e-02
   1.6400000000000000e+02   8.8708247519384317e-02
   1.6500000000000000e+02   8.7883819768393392e-02
   1.6600000000000000e+02   8.7067196495064489e-02
   1.6700000000000000e+02   8.6256755989747927e-02
   1.6800000000000000e+02   8.5452323041957601e-02
   1.6900000000000000e+02   8.4664956817875420e-02
   1.7000000000000000e+02   8.3889470035760139e-02
   1.7100000000000000e+02   8.3120145269006324e-02
   1.7200000000000000e+02   8.2356784610456188e-02
   1.7300000000000000e+02   8.1599232955176099e-02
   1.7400000000000000e+02   8.0847356447711877e-02
   1.7500000000000000e+02   8.0101033150830406e-02
   1.7600000000000000e+02   7.9360148911545705e-02
   1.7700000000000000e+02   7.8624595446403447e-02
   1.7800000000000000e+02   7.7894269381059630e-02
   1.7900000000000000e+02   7.7169071705662728e-02
   1.8000000000000000e+02   7.6448907416200432e-02
   1.8100000000000000e+02   7.5733685243239965e-02
   1.8200000000000000e+02   7.5023317425478450e-02
   1.8300000000000000e+02   7.4317719509376462e-02
   1.8400000000000000e+02   7.3624347670087242e-02
   1.8500000000000000e+02   7.2947089958238592e-02
   1.8600000000000000e+02   7.2275028976194061e-02
   1.8700000000000000e+02   7.1607983468964548e-02
   1.8800000000000000e+02   7.0945823777659706e-02
   1.8900000000000000e+02   7.0289191368831008e-02
   1.9000000000000000e+02   6.9645647231062674e-02
   1.9100000000000000e+02   6.9013090106090969e-02
   1.9200000000000000e+02   6.8385643211399283e-02
   1.9300000000000000e+02   6.7763158442751756e-02
   1.9400000000000000e+02   6.7145523498738799e-02
   1.9500000000000000e+02   6.6532643168482494e-02
   1.9600000000000000e+02   6.5924431150265000e-02
   1.9700000000000000e+02   6.5328606872007172e-02
   1.9800000000000000e+02   6.4745462025109057e-02
   1.9900000000000000e+02   6.4167047236703911e-02
   2.0000000000000000e+02   6.3593221315671203e-02
   2.0100000000000000e+02   6.3023875650956032e-02
   2.0200000000000000e+02   6.2458917007245200e-02
   2.0300000000000000e+02   6.1898260208321863e-02
   2.0400000000000000e+02   6.1341824982487941e-02
   2.0500000000000000e+02   6.0789534563836560e-02
   2.0600000000000000e+02   6.0241315036959807e-02
   2.0700000000000000e+02   5.9697094998579656e-02
   2.0800000000000000e+02   5.9156805356213087e-02
   2.0900000000000000e+02   5.8620379187824541e-02
   2.1000000000000000e+02   5.8087751630215158e-02
   2.1100000000000000e+02   5.7559987592340191e-02
   2.1200000000000000e+02   5.7036786006528201e-02
   2.1300000000000000e+02   5.6517273752405811e-02
   2.1400000000000000e+02   5.6003234948249263e-02
   2.1500000000000000e+02   5.5503968741213681e-02
   2.1600000000000000e+02   5.5008358325995418e-02
   2.1700000000000000e+02   5.4516295628116003e-02
   2.1800000000000000e+02   5.4027699308912429e-02
   2.1900000000000000e+02   5.3542500473339076e-02
   2.2000000000000000e+02   5.3066118904049456e-02
   2.2100000000000000e+02   5.2594194350090231e-02
   2.2200000000000000e+02   5.2133521078211717e-02
   2.2300000000000000e+02   5.1682019712752901e-02
   2.2400000000000000e+02   5.1234064963314806e-02
   2.2500000000000000e+02   5.0789536790428226e-02
   2.2600000000000000e+02   5.0348345125953792e-02
   2.2700000000000000e+02   4.9910413997744492e-02
   2.2800000000000000e+02   4.9475674704636916e-02
   2.2900000000000000e+02   4.9044062850703153e-02
   2.3000000000000000e+02   4.8615517028104779e-02
   2.3100000000000000e+02   4.8189978206117985e-02
   2.3200000000000000e+02   4.7767389424162907e-02
   2.3300000000000000e+02   4.7348270173379517e-02
   2.3400000000000000e+02   4.6935826118118758e-02
   2.3500000000000000e+02   4.6526284596424182e-02
   2.3600000000000000e+02   4.6119570039393563e-02
   2.3700000000000000e+02   4.5715620489428621e-02
   2.3800000000000000e+02   4.5314380745081220e-02
   2.3900000000000000e+02   4.4915799407577478e-02
   2.4000000000000000e+02   4.4527739387277290e-02
   2.4100000000000000e+02   4.4142805630907236e-02
   2.4200000000000000e+02   4.3760618286365890e-02
   2.4300000000000000e+02   4.3381107945379041e-02
   2.4400000000000000e+02   4.3004217919909118e-02
   2.4500000000000000e+02   4.2629897853759383e-02
   2.4600000000000000e+02   4.2258100928292089e-02
   2.4700000000000000e+02   4.1888782622153911e-02
   2.4800000000000000e+02   4.1521900144232363e-02
   2.4900000000000000e+02   4.1157412159223396e-02
   2.5000000000000000e+02   4.0795278641180023e-02
   2.5100000000000000e+02   4.0435460783740787e-02
   2.5200000000000000e+02   4.0077920936120996e-02
   2.5300000000000000e+02   3.9722622551404546e-02
   2.5400000000000000e+02   3.9369530141241539e-02
   2.5500000000000000e+02   3.9018609234359854e-02
   2.5600000000000000e+02   3.8669826337689714e-02
   2.5700000000000000e+02   3.8323148899555473e-02
   2.5800000000000000e+02   3.7978545274639092e-02
   2.5900000000000000e+02   3.7635984690544487e-02
   2.6000000000000000e+02   3.7295437215851525e-02
   2.6100000000000000e+02   3.6956873729573139e-02
   2.6200000000000000e+02   3.6621190472957407e-02
   2.6300000000000000e+02   3.6289815488475000e-02
   2.6400000000000000e+02   3.5960475168568887e-02
   2.6500000000000000e+02   3.5633127588669176e-02
   2.6600000000000000e+02   3.5307739740784501e-02
   2.6700000000000000e+02   3.4984282899065064e-02
   2.6800000000000000e+02   3.4662730574027613e-02
   2.6900000000000000e+02   3.4346150090807728e-02
   2.7000000000000000e+02   3.4033049978726623e-02
   2.7100000000000000e+02   3.3721920602702189e-02
   2.7200000000000000e+02   3.3412721622131276e-02
   2.7300000000000000e+02   3.3105421570796031e-02
   2.7400000000000000e+02   3.2799993182237974e-02
   2.7500000000000000e+02   3.2496411346264603e-02
   2.7600000000000000e+02   3.2194652209082672e-02
   2.7700000000000000e+02   3.1894692771060038e-02
   2.7800000000000000e+02   3.1596510701380608e-02
   2.7900000000000000e+02   3.1304521811749454e-02
   2.8000000000000000e+02   3.1018780999916565e-02
   2.8100000000000000e+02   3.0734927067810742e-02
   2.8200000000000000e+02   3.0452909816075395e-02
   2.8300000000000000e+02   3.0172694092776155e-02
   2.8400000000000000e+02   2.9894251609189831e-02
   2.8500000000000000e+02   2.9617557371540253e-02
   2.8600000000000000e+02   2.9342588119046210e-02
   2.8700000000000000e+02   2.9069321634657388e-02
   2.8800000000000000e+02   2.8797736435748292e-02
   2.8900000000000000e+02   2.8527811630525597e-02
   2.9000000000000000e+02   2.8259526846895203e-02
   2.9100000000000000e+02   2.7992862193231501e-02
   2.9200000000000000e+02   2.7727798233353466e-02
   2.9300000000000000e+02   2.7464315967991329e-02
   2.9400000000000000e+02   2.7202396819375547e-02
   2.9500000000000000e+02   2.6942022617463358e-02
   2.9600000000000000e+02   2.6683175587138373e-02
   2.9700000000000000e+02   2.6431192307137630e-02
   2.9800000000000000e+02   2.6184062601489127e-02
   2.9900000000000000e+02   2.5940078661690694e-02
   3.0000000000000000e+02   2.5697747857480923e-02
   3.0100000000000000e+02   2.5457031857435281e-02
   3.0200000000000000e+02   2.5217902778847147e-02
   3.0300000000000000e+02   2.4980337553798138e-02
   3.0400000000000000e+02   2.4744315471620388e-02
   3.0500000000000000e+02   2.4513959710603703e-02
   3.0600000000000000e+02   2.4289616596954451e-02
   3.0700000000000000e+02   2.4067131943098584e-02
   3.0800000000000000e+02   2.3846443118678253e-02
   3.0900000000000000e+02   2.3627510307095732e-02
   3.1000000000000000e+02   2.3410303927671055e-02
   3.1100000000000000e+02   2.3194799133396213e-02
   3.1200000000000000e+02   2.2980973398898187e-02
   3.1300000000000000e+02   2.2768805458638294e-02
   3.1400000000000000e+02   2.2558274835377357e-02
   3.1500000000000000e+02   2.2349361626902091e-02
   3.1600000000000000e+02   2.2142046405918697e-02
   3.1700000000000000e+02   2.1936310169675136e-02
   3.1800000000000000e+02   2.1732134311580747e-02
   3.1900000000000000e+02   2.1529500602672526e-02
   3.2000000000000000e+02   2.1328391177615719e-02
   3.2100000000000000e+02   2.1128788522900521e-02
   3.2200000000000000e+02   2.0930675466197424e-02
   3.2300000000000000e+02   2.0734035166422249e-02
   3.2400000000000000e+02   2.0538851104294063e-02
   3.2500000000000000e+02   2.0345107073287048e-02
   3.2600000000000000e+02   2.0152855750918658e-02
   3.2700000000000000e+02   1.9962187387627412e-02
   3.2800000000000000e+02   1.9772909512186198e-02
   3.2900000000000000e+02   1.9585006499350199e-02
   3.3000000000000000e+02   1.9398463250417025e-02
   3.3100000000000000e+02   1.9213265041094770e-02
   3.3200000000000000e+02   1.9029397456121543e-02
   3.3300000000000000e+02   1.8846846358860251e-02
   3.3400000000000000e+02   1.8668406304906782e-02
   3.3500000000000000e+02   1.8492096797426329e-02
   3.3600000000000000e+02   1.8317162952175142e-02
   3.3700000000000000e+02   1.8143580691070034e-02
   3.3800000000000000e+02   1.7971331533622386e-02
   3.3900000000000000e+02   1.7805407265206005e-02
   3.4000000000000000e+02   1.7641981280412642e-02
   3.4100000000000000e+02   1.7479927375426710e-02
   3.4200000000000000e+02   1.7319216117429505e-02
   3.4300000000000000e+02   1.7159825490406070e-02
   3.4400000000000000e+02   1.7002027775404896e-02
   3.4500000000000000e+02   1.6850772866007831e-02
   3.4600000000000000e+02   1.6700900630625997e-02
   3.4700000000000000e+02   1.6552367681759838e-02
   3.4800000000000000e+02   1.6406238530944604e-02
   3.4900000000000000e+02   1.6262167950180925e-02
   3.5000000000000000e+02   1.6119442760744170e-02
   3.5100000000000000e+02   1.5978034819750422e-02
   3.5200000000000000e+02   1.5837921166843249e-02
   3.5300000000000000e+02   1.5699081351546719e-02
   3.5400000000000000e+02   1.5561496266073171e-02
   3.5500000000000000e+02   1.5425147630844170e-02
   3.5600000000000000e+02   1.5290017763337424e-02
   3.5700000000000000e+02   1.5156089470124293e-02
   3.5800000000000000e+02   1.5023345992661958e-02
   3.5900000000000000e+02   1.4891770976688366e-02
   3.6000000000000000e+02   1.4761348452128887e-02
   3.6100000000000000e+02   1.4632062817821295e-02
   3.6200000000000000e+02   1.4503898828566867e-02
   3.6300000000000000e+02   1.4376841583433254e-02
   3.6400000000000000e+02   1.4250876514805551e-02
   3.6500000000000000e+02   1.4125989377985905e-02
   3.6600000000000000e+02   1.4002166241230067e-02
   3.6700000000000000e+02   1.3879393476166287e-02
   3.6800000000000000e+02   1.3757657748569133e-02
   3.6900000000000000e+02   1.3636946009469750e-02
   3.7000000000000000e+02   1.3517245486580023e-02
   3.7100000000000000e+02   1.3398543676023113e-02
   3.7200000000000000e+02   1.3280828334356532e-02
   3.7300000000000000e+02   1.3164087470871642e-02
   3.7400000000000000e+02   1.3048309340166715e-02
   3.7500000000000000e+02   1.2933482434978083e-02
   3.7600000000000000e+02   1.2819665151643568e-02
   3.7700000000000000e+02   1.2710734752844486e-02
   3.7800000000000000e+02   1.2602828765014512e-02
   3.7900000000000000e+02   1.2495917611849117e-02
   3.8000000000000000e+02   1.2389981728117661e-02
   3.8100000000000000e+02   1.2285006061072882e-02
   3.8200000000000000e+02   1.2180977658547950e-02
   3.8300000000000000e+02   1.2077884608818267e-02
   3.8400000000000000e+02   1.1975715572689772e-02
   3.8500000000000000e+02   1.1874459575166686e-02
   3.8600000000000000e+02   1.1774105910989860e-02
   3.8700000000000000e+02   1.1674644100190075e-02
   3.8800000000000000e+02   1.1576063865671206e-02
   3.8900000000000000e+02   1.1478355120557157e-02
   3.9000000000000000e+02   1.1381507959910924e-02
   3.9100000000000000e+02   1.1285512654467476e-02
   3.9200000000000000e+02   1.1190359645341564e-02
   3.9300000000000000e+02   1.1096039539244495e-02
   3.9400000000000000e+02   1.1002543104008465e-02
   3.9500000000000000e+02   1.0909861264329693e-02
   3.9600000000000000e+02   1.0817985097674853e-02
   3.9700000000000000e+02   1.0726905830342711e-02
   3.9800000000000000e+02   1.0636614833657286e-02
   3.9900000000000000e+02   1.0547103620290894e-02
   4.0000000000000000e+02   1.0458363840708555e-02
   4.0100000000000000e+02   1.0370387279728444e-02
   4.0200000000000000e+02   1.0283165853194456e-02
   4.0300000000000000e+02   1.0196691604756395e-02
   4.0400000000000000e+02   1.0110956702753823e-02
   4.0500000000000000e+02   1.0025953437201068e-02
   4.0600000000000000e+02   9.9416742168636323e-03
   4.0700000000000000e+02   9.8581115664348427e-03
   4.0800000000000000e+02   9.7752581237938695e-03
   4.0900000000000000e+02   9.6931066373550125e-03
   4.1000000000000000e+02   9.6116499634963833e-03
   4.1100000000000000e+02   9.5308810640715620e-03
   4.1200000000000000e+02   9.4507930039950845e-03
   4.1300000000000000e+02   9.3713789489031293e-03
   4.1400000000000000e+02   9.2926321628879240e-03
   4.1500000000000000e+02   9.2145460062971613e-03
   4.1600000000000000e+02   9.1371139336024199e-03
   4.1700000000000000e+02   9.0603294913317867e-03
   4.1800000000000000e+02   8.9841863160625025e-03
   4.1900000000000000e+02   8.9086781324757298e-03
   4.2000000000000000e+02   8.8337987514663183e-03
   4.2100000000000000e+02   8.7595420683096656e-03
   4.2200000000000000e+02   8.6859020608835904e-03
   4.2300000000000000e+02   8.6128727879376810e-03
   4.2400000000000000e+02   8.5404483874171148e-03
   4.2500000000000000e+02   8.4686230748318436e-03
   4.2600000000000000e+02   8.3973911416731304e-03
   4.2700000000000000e+02   8.3267469538777020e-03
   4.2800000000000000e+02   8.2566849503292183e-03
   4.2900000000000000e+02   8.1871996414086805e-03
   4.3000000000000000e+02   8.1182856075800430e-03
   4.3100000000000000e+02   8.0499374980188363e-03
   4.3200000000000000e+02   7.9821500292754661e-03
   4.3300000000000000e+02   7.9149179839776793e-03
   4.3400000000000000e+02   7.8482362095674725e-03
   4.3500000000000000e+02   7.7820996170716089e-03
   4.3600000000000000e+02   7.7165031799057817e-03
   4.3700000000000000e+02   7.6514419327116138e-03
   4.3800000000000000e+02   7.5869109702228054e-03
   4.3900000000000000e+02   7.5229054461629363e-03
   4.4000000000000000e+02   7.4594205721714869e-03
   4.4100000000000000e+02   7.3964516167567716e-03
   4.4200000000000000e+02   7.3339939042789421e-03
   4.4300000000000000e+02   7.2720428139564607e-03
   4.4400000000000000e+02   7.2105937788988260e-03
   4.4500000000000000e+02   7.1496422851646214e-03
   4.4600000000000000e+02   7.0891838708434284e-03
   4.4700000000000000e+02   7.0292141251587200e-03
   4.4800000000000000e+02   6.9697286875955444e-03
   4.4900000000000000e+02   6.9107232470491742e-03
   4.5000000000000000e+02   6.8521935409944761e-03
   4.5100000000000000e+02   6.7941353546758371e-03
   4.5200000000000000e+02   6.7365445203159671e-03
   4.5300000000000000e+02   6.6794169163444756e-03
   4.5400000000000000e+02   6.6227484666464996e-03
   4.5500000000000000e+02   6.5665351398261004e-03
   4.5600000000000000e+02   6.5107729484893111e-03
   4.5700000000000000e+02   6.4554579485436789e-03
   4.5800000000000000e+02   6.4005862385140156e-03
   4.5900000000000000e+02   6.3461539588735910e-03
   4.6000000000000000e+02   6.2921572913918105e-03
   4.6100000000000000e+02   6.2385924584954676e-03
   4.6200000000000000e+02   6.1854557226459694e-03
   4.6300000000000000e+02   6.1327433857292155e-03
   4.6400000000000000e+02   6.0804517884609039e-03
   4.6500000000000000e+02   6.0285773098035875e-03
   4.6600000000000000e+02   5.9771163663957204e-03
   4.6700000000000000e+02   5.9260654119978537e-03
   4.6800000000000000e+02   5.8754209369443772e-03
   4.6900000000000000e+02   5.8251794676130540e-03
   4.7000000000000000e+02   5.7753375659020841e-03
   4.7100000000000000e+02   5.7258918287199524e-03
   4.7200000000000000e+02   5.6768388874866285e-03
   4.7300000000000000e+02   5.6281754076433280e-03
   4.7400000000000000e+02   5.5798980881749454e-03
   4.7500000000000000e+02   5.5320036611406602e-03
   4.7600000000000000e+02   5.4844888912150896e-03
   4.7700000000000000e+02   5.4373505752385509e-03
   4.7800000000000000e+02   5.3905855417762842e-03
   4.7900000000000000e+02   5.3441906506877038e-03
   4.8000000000000000e+02   5.2981627927025038e-03
   4.8100000000000000e+02   5.2524988890067913e-03
   4.8200000000000000e+02   5.2071958908366028e-03
   4.8300000000000000e+02   5.1622507790805199e-03
   4.8400000000000000e+02   5.1176605638876974e-03
   4.8500000000000000e+02   5.0734222842861738e-03
   4.8600000000000000e+02   5.0295330078071188e-03
   4.8700000000000000e+02   4.9859898301165984e-03
   4.8800000000000000e+02   4.9427898746540657e-03
   4.8900000000000000e+02   4.8999302922773146e-03
   4.9000000000000000e+02   4.8574082609173265e-03
   4.9100000000000000e+02   4.8152209852331176e-03
   4.9200000000000000e+02   4.7733656962795036e-03
   4.9300000000000000e+02   4.7318396511776481e-03
   4.9400000000000000e+02   4.6906401327908706e-03
   4.9500000000000000e+02   4.6497644494102302e-03
   4.9600000000000000e+02   4.6092099344408862e-03
   4.9700000000000000e+02   4.5689739460971733e-03
   4.9800000000000000e+02   4.5290538671026856e-03
   4.9900000000000000e+02   4.4894471043948423e-03
   5.0000000000000000e+02   4.4501510888355252e-03
   5.0100000000000000e+02   4.4111632749250064e-03
   5.0200000000000000e+02   4.3724811405236683e-03
   5.0300000000000000e+02   4.3341021865767448e-03
   5.0400000000000000e+02   4.2960239368415769e-03
   5.0500000000000000e+02   4.2582439376264696e-03
   5.0600000000000000e+02   4.2207597575238840e-03
   5.0700000000000000e+02   4.1835689871574698e-03
   5.0800000000000000e+02   4.1466692389277842e-03
   5.0900000000000000e+02   4.1100581467638101e-03
   5.1000000000000000e+02   4.0737333658788337e-03
   5.1100000000000000e+02   4.0376925725293458e-03
   5.1200000000000000e+02   4.0019334637793587e-03
   5.1300000000000000e+02   3.9664537572664344e-03
   5.1400000000000000e+02   3.9312511909728540e-03
   5.1500000000000000e+02   3.8963235230018039e-03
   5.1600000000000000e+02   3.8616685313529000e-03
   5.1700000000000000e+02   3.8272840137047012e-03
   5.1800000000000000e+02   3.7931677871999949e-03
   5.1900000000000000e+02   3.7593176882349034e-03
   5.2000000000000000e+02   3.7257315722470734e-03
   5.2100000000000000e+02   3.6924073135148052e-03
   5.2200000000000000e+02   3.6597216715166829e-03
   5.2300000000000000e+02   3.6274310562786189e-03
   5.2400000000000000e+02   3.5954038904072931e-03
   5.2500000000000000e+02   3.5636367738602101e-03
   5.2600000000000000e+02   3.5321269898280407e-03
   5.2700000000000000e+02   3.5008721320214358e-03
   5.2800000000000000e+02   3.4698699417739856e-03
   5.2900000000000000e+02   3.4391182367325582e-03
   5.3000000000000000e+02   3.4086148795400449e-03
   5.3100000000000000e+02   3.3783577639902788e-03
   5.3200000000000000e+02   3.3483448088211919e-03
   5.3300000000000000e+02   3.3185739548464827e-03
   5.3400000000000000e+02   3.2890431635523160e-03
   5.3500000000000000e+02   3.2597504163351348e-03
   5.3600000000000000e+02   3.2306937140273847e-03
   5.3700000000000000e+02   3.2018710765465580e-03
   5.3800000000000000e+02   3.1732805426059581e-03
   5.3900000000000000e+02   3.1449201694529016e-03
   5.4000000000000000e+02   3.1167880326231400e-03
   5.4100000000000000e+02   3.0888822257029288e-03
   5.4200000000000000e+02   3.0612008601011271e-03
   5.4300000000000000e+02   3.0337420648231346e-03
   5.4400000000000000e+02   3.0065039862524861e-03
   5.4500000000000000e+02   2.9794847879363990e-03
   5.4600000000000000e+02   2.9526826503731667e-03
   5.4700000000000000e+02   2.9260957708102356e-03
   5.4800000000000000e+02   2.8997223630370089e-03
   5.4900000000000000e+02   2.8735606571911000e-03
   5.5000000000000000e+02   2.8476088995599710e-03
   5.5100000000000000e+02   2.8218653523935178e-03
   5.5200000000000000e+02   2.7963282937144133e-03
   5.5300000000000000e+02   2.7709960171363643e-03
   5.5400000000000000e+02   2.7458668316817083e-03
   5.5500000000000000e+02   2.7209390616062651e-03
   5.5600000000000000e+02   2.6962110462247133e-03
   5.5700000000000000e+02   2.6716811397395324e-03
   5.5800000000000000e+02   2.6473477110731062e-03
   5.5900000000000000e+02   2.6232091437039160e-03
   5.6000000000000000e+02   2.5992638355036590e-03
   5.6100000000000000e+02   2.5755101985788470e-03
   5.6200000000000000e+02   2.5519466591128045e-03
   5.6300000000000000e+02   2.5285716572134675e-03
   5.6400000000000000e+02   2.5053836467611845e-03
   5.6500000000000000e+02   2.4823810952599441e-03
   5.6600000000000000e+02   2.4595624836905817e-03
   5.6700000000000000e+02   2.4369263063678133e-03
   5.6800000000000000e+02   2.4144710707979262e-03
   5.6900000000000000e+02   2.3921952975385795e-03
   5.7000000000000000e+02   2.3700975200621681e-03
   5.7100000000000000e+02   2.3481762846207671e-03
   5.7200000000000000e+02   2.3264301501123969e-03
   5.7300000000000000e+02   2.3048576879500567e-03
   5.7400000000000000e+02   2.2834574819335278e-03
   5.7500000000000000e+02   2.2622281281211771e-03
   5.7600000000000000e+02   2.2411682347044000e-03
   5.7700000000000000e+02   2.2202764218852240e-03
   5.7800000000000000e+02   2.1995513217539183e-03
   5.7900000000000000e+02   2.1789915781700291e-03
   5.8000000000000000e+02   2.1585958466418310e-03
   5.8100000000000000e+02   2.1383627942125082e-03
   5.8200000000000000e+02   2.1182910993442238e-03
   5.8300000000000000e+02   2.0983794518048262e-03
   5.8400000000000000e+02   2.0786265525549511e-03
   5.8500000000000000e+02   2.0590311136410612e-03
   5.8600000000000000e+02   2.0395918580828109e-03
   5.8700000000000000e+02   2.0203075197687236e-03
   5.8800000000000000e+02   2.0011768433489635e-03
   5.8900000000000000e+02   1.9821985841316728e-03
   5.9000000000000000e+02   1.9633715079795683e-03
   5.9100000000000000e+02   1.9446943912089162e-03
   5.9200000000000000e+02   1.9261660204882398e-03
   5.9300000000000000e+02   1.9077851927394032e-03
   5.9400000000000000e+02   1.8895507150408035e-03
   5.9500000000000000e+02   1.8714614045305658e-03
   5.9600000000000000e+02   1.8535160883101300e-03
   5.9700000000000000e+02   1.8357136033512703e-03
   5.9800000000000000e+02   1.8180527964025857e-03
   5.9900000000000000e+02   1.8005325238983629e-03
   6.0000000000000000e+02   1.7841001167785760e-03
   6.0100000000000000e+02   1.7679197012266878e-03
   6.0200000000000000e+02   1.7518908453143648e-03
   6.0300000000000000e+02   1.7360103062179213e-03
   6.0400000000000000e+02   1.7202758771554193e-03
   6.0500000000000000e+02   1.7046858133154001e-03
   6.0600000000000000e+02   1.6892385805924062e-03
   6.0700000000000000e+02   1.6739327455191359e-03
   6.0800000000000000e+02   1.6587669269789882e-03
   6.0900000000000000e+02   1.6437397749489316e-03
   6.1000000000000000e+02   1.6288499610729774e-03
   6.1100000000000000e+02   1.6140961744220712e-03
   6.1200000000000000e+02   1.5994771195194436e-03
   6.1300000000000000e+02   1.5849915153655538e-03
   6.1400000000000000e+02   1.5706380949016957e-03
   6.1500000000000000e+02   1.5564156046660295e-03
   6.1600000000000000e+02   1.5423228045402236e-03
   6.1700000000000000e+02   1.5283584675348694e-03
   6.1800000000000000e+02   1.5145213795932308e-03
   6.1900000000000000e+02   1.5008103394112153e-03
   6.2000000000000000e+02   1.4872241582582677e-03
   6.2100000000000000e+02   1.4737616598061781e-03
   6.2200000000000000e+02   1.4604216799626378e-03
   6.2300000000000000e+02   1.4472030667063767e-03
   6.2400000000000000e+02   1.4341046799279742e-03
   6.2500000000000000e+02   1.4211253912713275e-03
   6.2600000000000000e+02   1.4082640839818467e-03
   6.2700000000000000e+02   1.3955196527538592e-03
   6.2800000000000000e+02   1.3828910035832899e-03
   6.2900000000000000e+02   1.3703770536232409e-03
   6.3000000000000000e+02   1.3579767310419482e-03
   6.3100000000000000e+02   1.3456889748817910e-03
   6.3200000000000000e+02   1.3335127349242378e-03
   6.3300000000000000e+02   1.3214469715553184e-03
   6.3400000000000000e+02   1.3094906556322848e-03
   6.3500000000000000e+02   1.2976427683563366e-03
   6.3600000000000000e+02   1.2859023011441626e-03
   6.3700000000000000e+02   1.2742682555036996e-03
   6.3800000000000000e+02   1.2627396429125309e-03
   6.3900000000000000e+02   1.2513154846950977e-03
   6.4000000000000000e+02   1.2399948119071632e-03
   6.4100000000000000e+02   1.2287766652185636e-03
   6.4200000000000000e+02   1.2176600947982012e-03
   6.4300000000000000e+02   1.2066441602033877e-03
   6.4400000000000000e+02   1.1957279302682669e-03
   6.4500000000000000e+02   1.1849104829954012e-03
   6.4600000000000000e+02   1.1741909054501295e-03
   6.4700000000000000e+02   1.1635682936543938e-03
   6.4800000000000000e+02   1.1530417524840001e-03
   6.4900000000000000e+02   1.1426103955673253e-03
   6.5000000000000000e+02   1.1322733451844232e-03
   6.5100000000000000e+02   1.1220297321700853e-03
   6.5200000000000000e+02   1.1118786958153196e-03
   6.5300000000000000e+02   1.1018193837739729e-03
   6.5400000000000000e+02   1.0918509519671105e-03
   6.5500000000000000e+02   1.0819725644920137e-03
   6.5600000000000000e+02   1.0721833935301204e-03
   6.5700000000000000e+02   1.0624826192576038e-03
   6.5800000000000000e+02   1.0528694297579303e-03
   6.5900000000000000e+02   1.0433430209345488e-03
   6.6000000000000000e+02   1.0339025964242389e-03
   6.6100000000000000e+02   1.0245473675134936e-03
   6.6200000000000000e+02   1.0152765530559564e-03
   6.6300000000000000e+02   1.0060893793891986e-03
   6.6400000000000000e+02   9.9698508025479536e-04
   6.6500000000000000e+02   9.8796289671774086e-04
   6.6600000000000000e+02   9.7902207708863275e-04
   6.6700000000000000e+02   9.7016187684625498e-04
   6.6800000000000000e+02   9.6138155856055250e-04
   6.6900000000000000e+02   9.5268039181824692e-04
   6.7000000000000000e+02   9.4405765314713153e-04
   6.7100000000000000e+02   9.3551262594498323e-04
   6.7200000000000000e+02   9.2704460040398935e-04
   6.7300000000000000e+02   9.1865287344308939e-04
   6.7400000000000000e+02   9.1033674863503925e-04
   6.7500000000000000e+02   9.0209553613796129e-04
   6.7600000000000000e+02   8.9392855262649773e-04
   6.7700000000000000e+02   8.8583512122467935e-04
   6.7800000000000000e+02   8.7781457143852972e-04
   6.7900000000000000e+02   8.6986623909025265e-04
   6.8000000000000000e+02   8.6198946625413357e-04
   6.8100000000000000e+02   8.5418360119072741e-04
   6.8200000000000000e+02   8.4644799828487009e-04
   6.8300000000000000e+02   8.3878201798276745e-04
   6.8400000000000000e+02   8.3118502672855645e-04
   6.8500000000000000e+02   8.2365639690666972e-04
   6.8600000000000000e+02   8.1619550677852846e-04
   6.8700000000000000e+02   8.0880174042345621e-04
   6.8800000000000000e+02   8.0147448768143857e-04
   6.8900000000000000e+02   7.9421314409377337e-04
   6.9000000000000000e+02   7.8701711084503919e-04
   6.9100000000000000e+02   7.7988579470902061e-04
   6.9200000000000000e+02   7.7281860798922633e-04
   6.9300000000000000e+02   7.6581496846679284e-04
   6.9400000000000000e+02   7.5887429934298062e-04
   6.9500000000000000e+02   7.5199602918773730e-04
   6.9600000000000000e+02   7.4517959188430405e-04
   6.9700000000000000e+02   7.3842442657711966e-04
   6.9800000000000000e+02   7.3172997762025133e-04
   6.9900000000000000e+02   7.2509569452529875e-04
   7.0000000000000000e+02   7.1852103191022063e-04
   7.0100000000000000e+02   7.1200544944934920e-04
   7.0200000000000000e+02   7.0554841182393125e-04
   7.0300000000000000e+02   6.9914938867174684e-04
   7.0400000000000000e+02   6.9280785453989212e-04
   7.0500000000000000e+02   6.8652328883584952e-04
   7.0600000000000000e+02   6.8029517578013842e-04
   7.0700000000000000e+02   6.7412300435949518e-04
   7.0800000000000000e+02   6.6800626827965626e-04
   7.0900000000000000e+02   6.6194446592025250e-04
   7.1000000000000000e+02   6.5593710028917507e-04
   7.1100000000000000e+02   6.4998367897733738e-04
   7.1200000000000000e+02   6.4408371411396527e-04
   7.1300000000000000e+02   6.3823672232386384e-04
   7.1400000000000000e+02   6.3244222468244397e-04
   7.1500000000000000e+02   6.2669974667312175e-04
   7.1600000000000000e+02   6.2100881814603729e-04
   7.1700000000000000e+02   6.1536897327400331e-04
   7.1800000000000000e+02   6.0977975051214751e-04
   7.1900000000000000e+02   6.0424069255702651e-04
   7.2000000000000000e+02   5.9875134630428951e-04
   7.2100000000000000e+02   5.9331126281056250e-04
   7.2200000000000000e+02   5.8791999725163859e-04
   7.2300000000000000e+02   5.8257710888423098e-04
   7.2400000000000000e+02   5.7728216100640583e-04
   7.2500000000000000e+02   5.7203472091933412e-04
   7.2600000000000000e+02   5.6683435988891218e-04
   7.2700000000000000e+02   5.6168065310830502e-04
   7.2800000000000000e+02   5.5657317965982997e-04
   7.2900000000000000e+02   5.5151152247895168e-04
   7.3000000000000000e+02   5.4649526831656106e-04
   7.3100000000000000e+02   5.4152400770336522e-04
   7.3200000000000000e+02   5.3659733491506930e-04
   7.3300000000000000e+02   5.3171484793412772e-04
   7.3400000000000000e+02   5.2687614841782752e-04
   7.3500000000000000e+02   5.2208084166109560e-04
   7.3600000000000000e+02   5.1732853656378955e-04
   7.3700000000000000e+02   5.1261884559548421e-04
   7.3800000000000000e+02   5.0795138476263004e-04
   7.3900000000000000e+02   5.0332577357465854e-04
   7.4000000000000000e+02   4.9874163501127341e-04
   7.4100000000000000e+02   4.9419859548947777e-04
   7.4200000000000000e+02   4.8969628483205320e-04
   7.4300000000000000e+02   4.8523433623458723e-04
   7.4400000000000000e+02   4.8081238623408351e-04
   7.4500000000000000e+02   4.7643007467836361e-04
   7.4600000000000000e+02   4.7208704469349039e-04
   7.4700000000000000e+02   4.6778294265501609e-04
   7.4800000000000000e+02   4.6351741815580120e-04
   7.4900000000000000e+02   4.5929012397699919e-04
   7.5000000000000000e+02   4.5510071605745763e-04
   7.5100000000000000e+02   4.5094885346536246e-04
   7.5200000000000000e+02   4.4683419836737571e-04
   7.5300000000000000e+02   4.4275641600172996e-04
   7.5400000000000000e+02   4.3871517464802592e-04
   7.5500000000000000e+02   4.3471014559913983e-04
   7.5600000000000000e+02   4.3074100313326291e-04
   7.5700000000000000e+02   4.2680742448739171e-04
   7.5800000000000000e+02   4.2290908982778498e-04
   7.5900000000000000e+02   4.1904568222318972e-04
   7.6000000000000000e+02   4.1521688761978279e-04
   7.6100000000000000e+02   4.1142239481149534e-04
   7.6200000000000000e+02   4.0766189541587732e-04
   7.6300000000000000e+02   4.0393508384719190e-04
   7.6400000000000000e+02   4.0024165728964206e-04
   7.6500000000000000e+02   3.9658131567363043e-04
   7.6600000000000000e+02   3.9295376164793074e-04
   7.6700000000000000e+02   3.8935870055660710e-04
   7.6800000000000000e+02   3.8579584041316357e-04
   7.6900000000000000e+02   3.8226489187574930e-04
   7.7000000000000000e+02   3.7876556822275870e-04
   7.7100000000000000e+02   3.7529758532922337e-04
   7.7200000000000000e+02   3.7186066164175306e-04
   7.7300000000000000e+02   3.6845451815637847e-04
   7.7400000000000000e+02   3.6507887839309634e-04
   7.7500000000000000e+02   3.6173346837423972e-04
   7.7600000000000000e+02   3.5841801660060603e-04
   7.7700000000000000e+02   3.5513225402877195e-04
   7.7800000000000000e+02   3.5187591404854066e-04
   7.7900000000000000e+02   3.4864873246038836e-04
   7.8000000000000000e+02   3.4545044745383475e-04
   7.8100000000000000e+02   3.4228079958462598e-04
   7.8200000000000000e+02   3.3913953175350057e-04
   7.8300000000000000e+02   3.3602638918442753e-04
   7.8400000000000000e+02   3.3294111940376808e-04
   7.8500000000000000e+02   3.2988347221838175e-04
   7.8600000000000000e+02   3.2685319969531578e-04
   7.8700000000000000e+02   3.2385005614083421e-04
   7.8800000000000000e+02   3.2087379807905234e-04
   7.8900000000000000e+02   3.1792418423373555e-04
   7.9000000000000000e+02   3.1500097550627419e-04
   7.9100000000000000e+02   3.1210393495563607e-04
   7.9200000000000000e+02   3.0923282778042965e-04
   7.9300000000000000e+02   3.0638742129687849e-04
   7.9400000000000000e+02   3.0356748492167581e-04
   7.9500000000000000e+02   3.0077279015154130e-04
   7.9600000000000000e+02   2.9800311054383372e-04
   7.9700000000000000e+02   2.9525822169914121e-04
   7.9800000000000000e+02   2.9253790124149825e-04
   7.9900000000000000e+02   2.8984192880005270e-04
   8.0000000000000000e+02   2.8717008599060147e-04
   8.0100000000000000e+02   2.8452215639857676e-04
   8.0200000000000000e+02   2.8189792555952646e-04
   8.0300000000000000e+02   2.7929718094196851e-04
   8.0400000000000000e+02   2.7671971192984952e-04
   8.0500000000000000e+02   2.7416530980526758e-04
   8.0600000000000000e+02   2.7163376773093066e-04
   8.0700000000000000e+02   2.6912488073274724e-04
   8.0800000000000000e+02   2.6663844568281279e-04
   8.0900000000000000e+02   2.6417426128358293e-04
   8.1000000000000000e+02   2.6173212804980457e-04
   8.1100000000000000e+02   2.5931184829268921e-04
   8.1200000000000000e+02   2.5691322610408624e-04
   8.1300000000000000e+02   2.5453606733960110e-04
   8.1400000000000000e+02   2.5218017960224097e-04
   8.1500000000000000e+02   2.4984537222737946e-04
   8.1600000000000000e+02   2.4753145626600653e-04
   8.1700000000000000e+02   2.4523824447035276e-04
   8.1800000000000000e+02   2.4296555127779860e-04
   8.1900000000000000e+02   2.4071319279465222e-04
   8.2000000000000000e+02   2.3848098678282852e-04
   8.2100000000000000e+02   2.3626875264362682e-04
   8.2200000000000000e+02   2.3407631140216789e-04
   8.2300000000000000e+02   2.3190348569486450e-04
   8.2400000000000000e+02   2.2975009975253951e-04
   8.2500000000000000e+02   2.2761597938736894e-04
   8.2600000000000000e+02   2.2550095197745081e-04
   8.2700000000000000e+02   2.2340484645348439e-04
   8.2800000000000000e+02   2.2132749328518554e-04
   8.2900000000000000e+02   2.1926872446506438e-04
   8.3000000000000000e+02   2.1722837349668706e-04
   8.3100000000000000e+02   2.1520627538069564e-04
   8.3200000000000000e+02   2.1320226660069571e-04
   8.3300000000000000e+02   2.1121618510980389e-04
   8.3400000000000000e+02   2.0924787031759070e-04
   8.3500000000000000e+02   2.0729716307728725e-04
   8.3600000000000000e+02   2.0536390567167312e-04
   8.3700000000000000e+02   2.0344794180133827e-04
   8.3800000000000000e+02   2.0154911657070267e-04
   8.3900000000000000e+02   1.9966727647588252e-04
   8.4000000000000000e+02   1.9780226939242456e-04
   8.4100000000000000e+02   1.9595394456198525e-04
   8.4200000000000000e+02   1.9412215258085639e-04
   8.4300000000000000e+02   1.9230674538677612e-04
   8.4400000000000000e+02   1.9050757624824603e-04
   8.4500000000000000e+02   1.8872449975002316e-04
   8.4600000000000000e+02   1.8695737178415169e-04
   8.4700000000000000e+02   1.8520604953637819e-04
   8.4800000000000000e+02   1.8347039147414984e-04
   8.4900000000000000e+02   1.8175025733659073e-04
   8.5000000000000000e+02   1.8004550812104913e-04
   8.5100000000000000e+02   1.7835600607439293e-04
   8.5200000000000000e+02   1.7668161467850169e-04
   8.5300000000000000e+02   1.7502219864143004e-04
   8.5400000000000000e+02   1.7337762388566972e-04
   8.5500000000000000e+02   1.7174775753733436e-04
   8.5600000000000000e+02   1.7013246791442160e-04
   8.5700000000000000e+02   1.6853162451718501e-04
   8.5800000000000000e+02   1.6694509801731922e-04
   8.5900000000000000e+02   1.6537276024608988e-04
   8.6000000000000000e+02   1.6381448418602458e-04
   8.6100000000000000e+02   1.6227014395851533e-04
   8.6200000000000000e+02   1.6073961481445441e-04
   8.6300000000000000e+02   1.5922277312473826e-04
   8.6400000000000000e+02   1.5771949636813376e-04
   8.6500000000000000e+02   1.5622966312362852e-04
   8.6600000000000000e+02   1.5475315305895669e-04
   8.6700000000000000e+02   1.5328984692110275e-04
   8.6800000000000000e+02   1.5183962652720129e-04
   8.6900000000000000e+02   1.5040237475398574e-04
   8.7000000000000000e+02   1.4897797552881995e-04
   8.7100000000000000e+02   1.4756631381993845e-04
   8.7200000000000000e+02   1.4616727562774160e-04
   8.7300000000000000e+02   1.4478074797384893e-04
   8.7400000000000000e+02   1.4340661889410892e-04
   8.7500000000000000e+02   1.4204477742804782e-04
   8.7600000000000000e+02   1.4069511360937371e-04
   8.7700000000000000e+02   1.3935751845898633e-04
   8.7800000000000000e+02   1.3803188397389836e-04
   8.7900000000000000e+02   1.3671810311971771e-04
   8.8000000000000000e+02   1.3541606982181103e-04
   8.8100000000000000e+02   1.3412567895673078e-04
   8.8200000000000000e+02   1.3284682634245545e-04
   8.8300000000000000e+02   1.3157940873192710e-04
   8.8400000000000000e+02   1.3032332380250001e-04
   8.8500000000000000e+02   1.2907847014974208e-04
   8.8600000000000000e+02   1.2784474727741115e-04
   8.8700000000000000e+02   1.2662205559059667e-04
   8.8800000000000000e+02   1.2541029638648763e-04
   8.8900000000000000e+02   1.2420937184619529e-04
   8.9000000000000000e+02   1.2301918502947762e-04
   8.9100000000000000e+02   1.2183963986286932e-04
   8.9200000000000000e+02   1.2067064113480187e-04
   8.9300000000000000e+02   1.1951209448689883e-04
   8.9400000000000000e+02   1.1836390640566681e-04
   8.9500000000000000e+02   1.1722598421603295e-04
   8.9600000000000000e+02   1.1609823607316770e-04
   8.9700000000000000e+02   1.1498057095496717e-04
   8.9800000000000000e+02   1.1387289865585434e-04
   8.9900000000000000e+02   1.1277512977675545e-04
   9.0000000000000000e+02   1.1168717572022012e-04
   9.0100000000000000e+02   1.1060894868343116e-04
   9.0200000000000000e+02   1.0954036164897240e-04
   9.0300000000000000e+02   1.0848132837862980e-04
   9.0400000000000000e+02   1.0743176340864352e-04
   9.0500000000000000e+02   1.0639158203876104e-04
   9.0600000000000000e+02   1.0536070032828051e-04
   9.0700000000000000e+02   1.0433903508840118e-04
   9.0800000000000000e+02   1.0332650387510134e-04
   9.0900000000000000e+02   1.0232302498320333e-04
   9.1000000000000000e+02   1.0132851743885586e-04
   9.1100000000000000e+02   1.0034290099425835e-04
   9.1200000000000000e+02   9.9366096118956365e-05
   9.1300000000000000e+02   9.8398023995752951e-05
   9.1400000000000000e+02   9.7438606513190987e-05
   9.1500000000000000e+02   9.6487766258563016e-05
   9.1600000000000000e+02   9.5545426513690801e-05
   9.1700000000000000e+02   9.4611511246088791e-05
   9.1800000000000000e+02   9.3685945105007339e-05
   9.1900000000000000e+02   9.2768653413915074e-05
   9.2000000000000000e+02   9.1859562165487151e-05
   9.2100000000000000e+02   9.0958598014087433e-05
   9.2200000000000000e+02   9.0065688271680032e-05
   9.2300000000000000e+02   8.9180760900443479e-05
   9.2400000000000000e+02   8.8303744508550226e-05
   9.2500000000000000e+02   8.7434568341989563e-05
   9.2600000000000000e+02   8.6573162280874664e-05
   9.2700000000000000e+02   8.5719456833111959e-05
   9.2800000000000000e+02   8.4873383128861724e-05
   9.2900000000000000e+02   8.4034872914471191e-05
   9.3000000000000000e+02   8.3203858547594654e-05
   9.3100000000000000e+02   8.2380272990730913e-05
   9.3200000000000000e+02   8.1564049807530300e-05
   9.3300000000000000e+02   8.0755123156068414e-05
   9.3400000000000000e+02   7.9953427783042888e-05
   9.3500000000000000e+02   7.9158899020080606e-05
   9.3600000000000000e+02   7.8371472777275024e-05
   9.3700000000000000e+02   7.7591085538438213e-05
   9.3800000000000000e+02   7.6817674356089016e-05
   9.3900000000000000e+02   7.6051176845781882e-05
   9.4000000000000000e+02   7.5291531181622553e-05
   9.4100000000000000e+02   7.4538676091256300e-05
   9.4200000000000000e+02   7.3792550850856141e-05
   9.4300000000000000e+02   7.3053095279187785e-05
   9.4400000000000000e+02   7.2320249734312439e-05
   9.4500000000000000e+02   7.1593955108443117e-05
   9.4600000000000000e+02   7.0874152821613911e-05
   9.4700000000000000e+02   7.0160784819042253e-05
   9.4800000000000000e+02   6.9453793565325784e-05
   9.4900000000000000e+02   6.8753122040089945e-05
   9.5000000000000000e+02   6.8058713732448690e-05
   9.5100000000000000e+02   6.7370512637575361e-05
   9.5200000000000000e+02   6.6688463252745960e-05
   9.5300000000000000e+02   6.6012510570876611e-05
   9.5400000000000000e+02   6.5342600076566873e-05
   9.5500000000000000e+02   6.4678677743989490e-05
   9.5600000000000000e+02   6.4020690029504646e-05
   9.5700000000000000e+02   6.3368583868494521e-05
   9.5800000000000000e+02   6.2722306671670494e-05
   9.5900000000000000e+02   6.2081806320193195e-05
   9.6000000000000000e+02   6.1447031161188223e-05
   9.6100000000000000e+02   6.0817930004448998e-05
   9.6200000000000000e+02   6.0194452117424906e-05
   9.6300000000000000e+02   5.9576547221792192e-05
   9.6400000000000000e+02   5.8964165488837836e-05
   9.6500000000000000e+02   5.8357257535107223e-05
   9.6600000000000000e+02   5.7755774420161975e-05
   9.6700000000000000e+02   5.7159667640381198e-05
   9.6800000000000000e+02   5.6568889127246917e-05
   9.6900000000000000e+02   5.5983391240353905e-05
   9.7000000000000000e+02   5.5403126767937284e-05
   9.7100000000000000e+02   5.4828048918167813e-05
   9.7200000000000000e+02   5.4258111319943201e-05
   9.7300000000000000e+02   5.3693268015238565e-05
   9.7400000000000000e+02   5.3133473458446962e-05
   9.7500000000000000e+02   5.2578682510708144e-05
   9.7600000000000000e+02   5.2028850437534560e-05
   9.7700000000000000e+02   5.1483932903535768e-05
   9.7800000000000000e+02   5.0943885971231468e-05
   9.7900000000000000e+02   5.0412148395538429e-05
   9.8000000000000000e+02   4.9914344930322914e-05
   9.8100000000000000e+02   4.9421586255549125e-05
   9.8200000000000000e+02   4.8933736268020449e-05
   9.8300000000000000e+02   4.8450707859317066e-05
   9.8400000000000000e+02   4.7972435593469912e-05
   9.8500000000000000e+02   4.7498863800255545e-05
   9.8600000000000000e+02   4.7029941378360782e-05
   9.8700000000000000e+02   4.6565619526226732e-05
   9.8800000000000000e+02   4.6105850748130763e-05
   9.8900000000000000e+02   4.5650588416182083e-05
   9.9000000000000000e+02   4.5199786575257366e-05
   9.9100000000000000e+02   4.4753399852129011e-05
   9.9200000000000000e+02   4.4311383413260589e-05
   9.9300000000000000e+02   4.3873692941594287e-05
   9.9400000000000000e+02   4.3440284622043081e-05
   9.9500000000000000e+02   4.3011115131730943e-05
   9.9600000000000000e+02   4.2586141631947593e-05
   9.9700000000000000e+02   4.2165321759839455e-05
   9.9800000000000000e+02   4.1748613622474631e-05
   9.9900000000000000e+02   4.1335975789193360e-05
   1.0000000000000000e+03   4.0927367286200514e-05
   1.0010000000000000e+03   4.0522747589575473e-05
   1.0020000000000000e+03   4.0122076618809563e-05
   1.0030000000000000e+03   3.9725314731926132e-05
   1.0040000000000000e+03   3.9332422718226649e-05
   1.0050000000000000e+03   3.8943361793410792e-05
   1.0060000000000000e+03   3.8558093592981996e-05
   1.0070000000000000e+03   3.8176580168026964e-05
   1.0080000000000000e+03   3.7798783978621238e-05
   1.0090000000000000e+03   3.7424667888553585e-05
   1.0100000000000000e+03   3.7054195160314241e-05
   1.0110000000000000e+03   3.6687329450610648e-05
   1.0120000000000000e+03   3.6324034803245450e-05
   1.0130000000000000e+03   3.5964275646874348e-05
   1.0140000000000000e+03   3.5608016787488427e-05
   1.0150000000000000e+03   3.5255223406040155e-05
   1.0160000000000000e+03   3.4905861051585114e-05
   1.0170000000000000e+03   3.4559895637984783e-05
   1.0180000000000000e+03   3.4217293438499080e-05
   1.0190000000000000e+03   3.3878021082620997e-05
   1.0200000000000000e+03   3.3542045550273492e-05
   1.0210000000000000e+03   3.3209334168248459e-05
   1.0220000000000000e+03   3.2879854605326835e-05
   1.0230000000000000e+03   3.2553574869113262e-05
   1.0240000000000000e+03   3.2230463301156155e-05
   1.0250000000000000e+03   3.1910488572991042e-05
   1.0260000000000000e+03   3.1593619682447677e-05
   1.0270000000000000e+03   3.1279825949429534e-05
   1.0280000000000000e+03   3.0969077012616635e-05
   1.0290000000000000e+03   3.0661342824981256e-05
   1.0300000000000000e+03   3.0356593650226950e-05
   1.0310000000000000e+03   3.0054800059755090e-05
   1.0320000000000000e+03   2.9755932928048723e-05
   1.0330000000000000e+03   2.9459963430430466e-05
   1.0340000000000000e+03   2.9166863037918825e-05
   1.0350000000000000e+03   2.8876603515381732e-05
   1.0360000000000000e+03   2.8589156917184209e-05
   1.0370000000000000e+03   2.8304495583891126e-05
   1.0380000000000000e+03   2.8022592139893197e-05
   1.0390000000000000e+03   2.7743419488527074e-05
   1.0400000000000000e+03   2.7466950810888347e-05
   1.0410000000000000e+03   2.7193159560819735e-05
   1.0420000000000000e+03   2.6922019462800882e-05
   1.0430000000000000e+03   2.6653504508782983e-05
   1.0440000000000000e+03   2.6387588955419136e-05
   1.0450000000000000e+03   2.6124247320635200e-05
   1.0460000000000000e+03   2.5863454380596343e-05
   1.0470000000000000e+03   2.5605185167464938e-05
   1.0480000000000000e+03   2.5349414965971423e-05
   1.0490000000000000e+03   2.5096119311172187e-05
   1.0500000000000000e+03   2.4845273984756676e-05
   1.0510000000000000e+03   2.4596855013728488e-05
   1.0520000000000000e+03   2.4350838666184929e-05
   1.0530000000000000e+03   2.4107201449338657e-05
   1.0540000000000000e+03   2.3865920107803133e-05
   1.0550000000000000e+03   2.3626971619372155e-05
   1.0560000000000000e+03   2.3390333193569077e-05
   1.0570000000000000e+03   2.3155982269140922e-05
   1.0580000000000000e+03   2.2923896509969791e-05
   1.0590000000000000e+03   2.2694053805600437e-05
   1.0600000000000000e+03   2.2466432265832803e-05
   1.0610000000000000e+03   2.2241010220458234e-05
   1.0620000000000000e+03   2.2017766215698466e-05
   1.0630000000000000e+03   2.1796679012227304e-05
   1.0640000000000000e+03   2.1577727583456025e-05
   1.0650000000000000e+03   2.1360891111972405e-05
   1.0660000000000000e+03   2.1146148988617468e-05
   1.0670000000000000e+03   2.0933480809452041e-05
   1.0680000000000000e+03   2.0722866373910299e-05
   1.0690000000000000e+03   2.0514285682557652e-05
   1.0700000000000000e+03   2.0307718934716732e-05
   1.0710000000000000e+03   2.0103146527807954e-05
   1.0720000000000000e+03   1.9900549052469596e-05
   1.0730000000000000e+03   1.9699907293085370e-05
   1.0740000000000000e+03   1.9501202224882854e-05
   1.0750000000000000e+03   1.9304415011295698e-05
   1.0760000000000000e+03   1.9109527003436078e-05
   1.0770000000000000e+03   1.8916519736138008e-05
   1.0780000000000000e+03   1.8725374928089224e-05
   1.0790000000000000e+03   1.8536074478665863e-05
   1.0800000000000000e+03   1.8348600466217870e-05
   1.0810000000000000e+03   1.8162935146750133e-05
   1.0820000000000000e+03   1.7979060951284677e-05
   1.0830000000000000e+03   1.7796960484805558e-05
   1.0840000000000000e+03   1.7616616523621078e-05
   1.0850000000000000e+03   1.7438012014704327e-05
   1.0860000000000000e+03   1.7261130072791638e-05
   1.0870000000000000e+03   1.7085953979855005e-05
   1.0880000000000000e+03   1.6912467182200542e-05
   1.0890000000000000e+03   1.6740653288885789e-05
   1.0900000000000000e+03   1.6570496071455949e-05
   1.0910000000000000e+03   1.6401979460514760e-05
   1.0920000000000000e+03   1.6235087544669379e-05
   1.0930000000000000e+03   1.6069804570002823e-05
   1.0940000000000000e+03   1.5906114937040523e-05
   1.0950000000000000e+03   1.5744003199299533e-05
   1.0960000000000000e+03   1.5583454062497196e-05
   1.0970000000000000e+03   1.5424452382704695e-05
   1.0980000000000000e+03   1.5266983165028156e-05
   1.0990000000000000e+03   1.5111031560838979e-05
   1.1000000000000000e+03   1.4956582868037610e-05
   1.1010000000000000e+03   1.4803622528679534e-05
   1.1020000000000000e+03   1.4652136127128829e-05
   1.1030000000000000e+03   1.4502109389530601e-05
   1.1040000000000000e+03   1.4353528181832653e-05
   1.1050000000000000e+03   1.4206378508862253e-05
   1.1060000000000000e+03   1.4060646511556458e-05
   1.1070000000000000e+03   1.3916318467489678e-05
   1.1080000000000000e+03   1.3773380788367768e-05
   1.1090000000000000e+03   1.3631820018577259e-05
   1.1100000000000000e+03   1.3491622834394008e-05
   1.1110000000000000e+03   1.3352776042796202e-05
   1.1120000000000000e+03   1.3215266578562794e-05
   1.1130000000000000e+03   1.3079081505724280e-05
   1.1140000000000000e+03   1.2944208013474132e-05
   1.1150000000000000e+03   1.2810633417223916e-05
   1.1160000000000000e+03   1.2678345155569832e-05
   1.1170000000000000e+03   1.2547330790028937e-05
   1.1180000000000000e+03   1.2417578003720258e-05
   1.1190000000000000e+03   1.2289074599386439e-05
   1.1200000000000000e+03   1.2161808499789420e-05
   1.1210000000000000e+03   1.2035767744281314e-05
   1.1220000000000000e+03   1.1910940490518961e-05
   1.1230000000000000e+03   1.1787315009847804e-05
   1.1240000000000000e+03   1.1664879689412127e-05
   1.1250000000000000e+03   1.1543623028989696e-05
   1.1260000000000000e+03   1.1423533639936658e-05
   1.1270000000000000e+03   1.1304600245319420e-05
   1.1280000000000000e+03   1.1186811677804429e-05
   1.1290000000000000e+03   1.1070156878998716e-05
   1.1300000000000000e+03   1.0954624897603454e-05
   1.1310000000000000e+03   1.0840204889941510e-05
   1.1320000000000000e+03   1.0726886117055876e-05
   1.1330000000000000e+03   1.0614657944709682e-05
   1.1340000000000000e+03   1.0503509842067289e-05
   1.1350000000000000e+03   1.0393431380902964e-05
   1.1360000000000000e+03   1.0284412234809529e-05
   1.1370000000000000e+03   1.0176442176692485e-05
   1.1380000000000000e+03   1.0069511080352663e-05
   1.1390000000000000e+03   9.9636089166614501e-06
   1.1400000000000000e+03   9.8587257550115566e-06
   1.1410000000000000e+03   9.7548517606792458e-06
   1.1420000000000000e+03   9.6519771944286513e-06
   1.1430000000000000e+03   9.5500924123798979e-06
   1.1440000000000000e+03   9.4491878636350882e-06
   1.1450000000000000e+03   9.3492540904101940e-06
   1.1460000000000000e+03   9.2502817268480504e-06
   1.1470000000000000e+03   9.1522614971719079e-06
   1.1480000000000000e+03   9.0551842168724359e-06
   1.1490000000000000e+03   8.9590407899380421e-06
   1.1500000000000000e+03   8.8638222087229941e-06
   1.1510000000000000e+03   8.7695195524966199e-06
   1.1520000000000000e+03   8.6761239881027739e-06
   1.1530000000000000e+03   8.5836267675858119e-06
   1.1540000000000000e+03   8.4920192276630436e-06
   1.1550000000000000e+03   8.4012927890652871e-06
   1.1560000000000000e+03   8.3114389558774115e-06
   1.1570000000000000e+03   8.2224493146151248e-06
   1.1580000000000000e+03   8.1343155330379612e-06
   1.1590000000000000e+03   8.0470293601492819e-06
   1.1600000000000000e+03   7.9605826248773882e-06
   1.1610000000000000e+03   7.8749672347566210e-06
   1.1620000000000000e+03   7.7901751764549187e-06
   1.1630000000000000e+03   7.7061985136635919e-06
   1.1640000000000000e+03   7.6230293874929898e-06
   1.1650000000000000e+03   7.5406600144941587e-06
   1.1660000000000000e+03   7.4590826877139588e-06
   1.1670000000000000e+03   7.3782897735297185e-06
   1.1680000000000000e+03   7.2982737132319057e-06
   1.1690000000000000e+03   7.2190270206501232e-06
   1.1700000000000000e+03   7.1405422824168846e-06
   1.1710000000000000e+03   7.0628121573081687e-06
   1.1720000000000000e+03   6.9858293741331876e-06
   1.1730000000000000e+03   6.9095867329213961e-06
   1.1740000000000000e+03   6.8340771030760364e-06
   1.1750000000000000e+03   6.7592934229784712e-06
   1.1760000000000000e+03   6.6852286995925156e-06
   1.1770000000000000e+03   6.6118760072774355e-06
   1.1780000000000000e+03   6.5392284872603878e-06
   1.1790000000000000e+03   6.4672793472407509e-06
   1.1800000000000000e+03   6.3960218611263509e-06
   1.1810000000000000e+03   6.3254493670551161e-06
   1.1820000000000000e+03   6.2555552679226394e-06
   1.1830000000000000e+03   6.1863330304589497e-06
   1.1840000000000000e+03   6.1177761844371758e-06
   1.1850000000000000e+03   6.0498783229373269e-06
   1.1860000000000000e+03   5.9826330991809491e-06
   1.1870000000000000e+03   5.9160342296964662e-06
   1.1880000000000000e+03   5.8500754906262808e-06
   1.1890000000000000e+03   5.7847507183862202e-06
   1.1900000000000000e+03   5.7200538092698691e-06
   1.1910000000000000e+03   5.6559787187891220e-06
   1.1920000000000000e+03   5.5925194594320654e-06
   1.1930000000000000e+03   5.5296701036964333e-06
   1.1940000000000000e+03   5.4674247794734759e-06
   1.1950000000000000e+03   5.4057776718944159e-06
   1.1960000000000000e+03   5.3447230234623377e-06
   1.1970000000000000e+03   5.2842551304911682e-06
   1.1980000000000000e+03   5.2243683452159156e-06
   1.1990000000000000e+03   5.1650570747375495e-06
   1.2000000000000000e+03   5.1063157795722168e-06
   1.2010000000000000e+03   5.0481389735193581e-06
   1.2020000000000000e+03   4.9905212245849269e-06
   1.2030000000000000e+03   4.9334571520798285e-06
   1.2040000000000000e+03   4.8769414275431432e-06
   1.2050000000000000e+03   4.8209687736870125e-06
   1.2060000000000000e+03   4.7655339653198649e-06
   1.2070000000000000e+03   4.7106318257854011e-06
   1.2080000000000000e+03   4.6562572301279433e-06
   1.2090000000000000e+03   4.6024051019270851e-06
   1.2100000000000000e+03   4.5490704138252544e-06
   1.2110000000000000e+03   4.4962481873958175e-06
   1.2120000000000000e+03   4.4439334918241948e-06
   1.2130000000000000e+03   4.3921214440397404e-06
   1.2140000000000000e+03   4.3408072083200818e-06
   1.2150000000000000e+03   4.2899859952360009e-06
   1.2160000000000000e+03   4.2396530611238787e-06
   1.2170000000000000e+03   4.1898037092726979e-06
   1.2180000000000000e+03   4.1404332874181458e-06
   1.2190000000000000e+03   4.0915371882701734e-06
   1.2200000000000000e+03   4.0431108488535456e-06
   1.2210000000000000e+03   3.9951497512991812e-06
   1.2220000000000000e+03   3.9476494194150266e-06
   1.2230000000000000e+03   3.9006054214557330e-06
   1.2240000000000000e+03   3.8540133684080955e-06
   1.2250000000000000e+03   3.8078689129359399e-06
   1.2260000000000000e+03   3.7621677506990125e-06
   1.2270000000000000e+03   3.7169056171876380e-06
   1.2280000000000000e+03   3.6720782906242859e-06
   1.2290000000000000e+03   3.6276815890620033e-06
   1.2300000000000000e+03   3.5837113707800839e-06
   1.2310000000000000e+03   3.5401635346797360e-06
   1.2320000000000000e+03   3.4970340185695205e-06
   1.2330000000000000e+03   3.4543187998247986e-06
   1.2340000000000000e+03   3.4120138940688374e-06
   1.2350000000000000e+03   3.3701153555684786e-06
   1.2360000000000000e+03   3.3286192772341383e-06
   1.2370000000000000e+03   3.2875217886414675e-06
   1.2380000000000000e+03   3.2468190572183545e-06
   1.2390000000000000e+03   3.2065072870579226e-06
   1.2400000000000000e+03   3.1665827194460878e-06
   1.2410000000000000e+03   3.1270416307513266e-06
   1.2420000000000000e+03   3.0878803344030197e-06
   1.2430000000000000e+03   3.0526240936413126e-06
   1.2440000000000000e+03   3.0180787069700785e-06
   1.2450000000000000e+03   2.9839451948573009e-06
   1.2460000000000000e+03   2.9502119610653158e-06
   1.2470000000000000e+03   2.9168712402140078e-06
   1.2480000000000000e+03   2.8839169713291056e-06
   1.2490000000000000e+03   2.8513438729022917e-06
   1.2500000000000000e+03   2.8191470395736254e-06
   1.2510000000000000e+03   2.7873217665868405e-06
   1.2520000000000000e+03   2.7558634730297530e-06
   1.2530000000000000e+03   2.7247676660922546e-06
   1.2540000000000000e+03   2.6940299269541507e-06
   1.2550000000000000e+03   2.6636459026080249e-06
   1.2560000000000000e+03   2.6336113024301146e-06
   1.2570000000000000e+03   2.6039218959381924e-06
   1.2580000000000000e+03   2.5745735110770063e-06
   1.2590000000000000e+03   2.5455620322399379e-06
   1.2600000000000000e+03   2.5168834010603382e-06
   1.2610000000000000e+03   2.4885336137737428e-06
   1.2620000000000000e+03   2.4605087204265352e-06
   1.2630000000000000e+03   2.4328048250078353e-06
   1.2640000000000000e+03   2.4054180832073815e-06
   1.2650000000000000e+03   2.3783447021517518e-06
   1.2660000000000000e+03   2.3515809398768062e-06
   1.2670000000000000e+03   2.3251231041406836e-06
   1.2680000000000000e+03   2.2989675512367970e-06
   1.2690000000000000e+03   2.2731106858619441e-06
   1.2700000000000000e+03   2.2475489597974154e-06
   1.2710000000000000e+03   2.2222788715133231e-06
   1.2720000000000000e+03   2.1972969652453795e-06
   1.2730000000000000e+03   2.1725998302035583e-06
   1.2740000000000000e+03   2.1481840997807607e-06
   1.2750000000000000e+03   2.1240464515528126e-06
   1.2760000000000000e+03   2.1001836056957956e-06
   1.2770000000000000e+03   2.0765923244584878e-06
   1.2780000000000000e+03   2.0532694120304749e-06
   1.2790000000000000e+03   2.0302117133551466e-06
   1.2800000000000000e+03   2.0074161136021391e-06
   1.2810000000000000e+03   1.9848795379035563e-06
   1.2820000000000000e+03   1.9625989506945228e-06
   1.2830000000000000e+03   1.9405713543942910e-06
   1.2840000000000000e+03   1.9187937894062412e-06
   1.2850000000000000e+03   1.8972633338541032e-06
   1.2860000000000000e+03   1.8759771023949510e-06
   1.2870000000000000e+03   1.8549322459554254e-06
   1.2880000000000000e+03   1.8341259515998445e-06
   1.2890000000000000e+03   1.8135554405518636e-06
   1.2900000000000000e+03   1.7932179697771467e-06
   1.2910000000000000e+03   1.7731108297412481e-06
   1.2920000000000000e+03   1.7532313449371704e-06
   1.2930000000000000e+03   1.7335768729621381e-06
   1.2940000000000000e+03   1.7141448038581522e-06
   1.2950000000000000e+03   1.6949325599800994e-06
   1.2960000000000000e+03   1.6759375958638639e-06
   1.2970000000000000e+03   1.6571573967755442e-06
   1.2980000000000000e+03   1.6385894789752320e-06
   1.2990000000000000e+03   1.6202313898489017e-06
   1.3000000000000000e+03   1.6020807056662908e-06
   1.3010000000000000e+03   1.5841350331635734e-06
   1.3020000000000000e+03   1.5663920079606868e-06
   1.3030000000000000e+03   1.5488492941656646e-06
   1.3040000000000000e+03   1.5315045847703038e-06
   1.3050000000000000e+03   1.5143556001993828e-06
   1.3060000000000000e+03   1.4974000892338860e-06
   1.3070000000000000e+03   1.4806358270326651e-06
   1.3080000000000000e+03   1.4640606161875523e-06
   1.3090000000000000e+03   1.4476722852725785e-06
   1.3100000000000000e+03   1.4314686898990876e-06
   1.3110000000000000e+03   1.4154477102098398e-06
   1.3120000000000000e+03   1.3996072527254610e-06
   1.3130000000000000e+03   1.3839452487617725e-06
   1.3140000000000000e+03   1.3684596542979001e-06
   1.3150000000000000e+03   1.3531484498443854e-06
   1.3160000000000000e+03   1.3380096397837400e-06
   1.3170000000000000e+03   1.3230412526342221e-06
   1.3180000000000000e+03   1.3082413402585029e-06
   1.3190000000000000e+03   1.2936079777317753e-06
   1.3200000000000000e+03   1.2791392625504190e-06
   1.3210000000000000e+03   1.2648333154233365e-06
   1.3220000000000000e+03   1.2506882789530590e-06
   1.3230000000000000e+03   1.2367023176357469e-06
   1.3240000000000000e+03   1.2228736179930797e-06
   1.3250000000000000e+03   1.2092003876490293e-06
   1.3260000000000000e+03   1.1956808555936400e-06
   1.3270000000000000e+03   1.1823132715235814e-06
   1.3280000000000000e+03   1.1690959058421475e-06
   1.3290000000000000e+03   1.1560270491317011e-06
   1.3300000000000000e+03   1.1431050120217828e-06
   1.3310000000000000e+03   1.1303281251891125e-06
   1.3320000000000000e+03   1.1176947390938089e-06
   1.3330000000000000e+03   1.1052032230561663e-06
   1.3340000000000000e+03   1.0928519651247636e-06
   1.3350000000000000e+03   1.0806393732634690e-06
   1.3360000000000000e+03   1.0685638732412108e-06
   1.3370000000000000e+03   1.0566239095552021e-06
   1.3380000000000000e+03   1.0448179446396056e-06
   1.3390000000000000e+03   1.0331444586017545e-06
   1.3400000000000000e+03   1.0216019497497094e-06
   1.3410000000000000e+03   1.0101889338009233e-06
   1.3420000000000000e+03   9.9890394335468371e-07
   1.3430000000000000e+03   9.8774552855155913e-07
   1.3440000000000000e+03   9.7671225562261664e-07
   1.3450000000000000e+03   9.6580270820831548e-07
   1.3460000000000000e+03   9.5501548577583445e-07
   1.3470000000000000e+03   9.4434920454229790e-07
   1.3480000000000000e+03   9.3380249628777088e-07
   1.3490000000000000e+03   9.2337400861903886e-07
   1.3500000000000000e+03   9.1306240536527500e-07
   1.3510000000000000e+03   9.0286636499536825e-07
   1.3520000000000000e+03   8.9278458180492771e-07
   1.3530000000000000e+03   8.8281576499305682e-07
   1.3540000000000000e+03   8.7295863800290695e-07
   1.3550000000000000e+03   8.6321194023623882e-07
   1.3560000000000000e+03   8.5357442441563562e-07
   1.3570000000000000e+03   8.4404485843095382e-07
   1.3580000000000000e+03   8.3462202428420833e-07
   1.3590000000000000e+03   8.2530471703445817e-07
   1.3600000000000000e+03   8.1609174690803555e-07
   1.3610000000000000e+03   8.0698193652886977e-07
   1.3620000000000000e+03   7.9797412368816341e-07
   1.3630000000000000e+03   7.8906715738771257e-07
   1.3640000000000000e+03   7.8025990166469681e-07
   1.3650000000000000e+03   7.7155123255822538e-07
   1.3660000000000000e+03   7.6294003890067237e-07
   1.3670000000000000e+03   7.5442522324090278e-07
   1.3680000000000000e+03   7.4600569960215324e-07
   1.3690000000000000e+03   7.3768039519659389e-07
   1.3700000000000000e+03   7.2944824884265597e-07
   1.3710000000000000e+03   7.2130821188825742e-07
   1.3720000000000000e+03   7.1325924741946648e-07
   1.3730000000000000e+03   7.0530033105183840e-07
   1.3740000000000000e+03   6.9743044921585322e-07
   1.3750000000000000e+03   6.8964860008014206e-07
   1.3760000000000000e+03   6.8195379341959681e-07
   1.3770000000000000e+03   6.7434505087914967e-07
   1.3780000000000000e+03   6.6682140359976459e-07
   1.3790000000000000e+03   6.5938189577944942e-07
   1.3800000000000000e+03   6.5202558098035456e-07
   1.3810000000000000e+03   6.4475152437089198e-07
   1.3820000000000000e+03   6.3755880140684114e-07
   1.3830000000000000e+03   6.3044649769946036e-07
   1.3840000000000000e+03   6.2341371033437992e-07
   1.3850000000000000e+03   6.1645954576137255e-07
   1.3860000000000000e+03   6.0958312045380026e-07
   1.3870000000000000e+03   6.0278356196372905e-07
   1.3880000000000000e+03   5.9606000641603164e-07
   1.3890000000000000e+03   5.8941160088239495e-07
   1.3900000000000000e+03   5.8283750113920238e-07
   1.3910000000000000e+03   5.7633687364587281e-07
   1.3920000000000000e+03   5.6990889330274261e-07
   1.3930000000000000e+03   5.6355274490184793e-07
   1.3940000000000000e+03   5.5726762220369979e-07
   1.3950000000000000e+03   5.5105272833295166e-07
   1.3960000000000000e+03   5.4490727551462078e-07
   1.3970000000000000e+03   5.3883048454653125e-07
   1.3980000000000000e+03   5.3282158493120299e-07
   1.3990000000000000e+03   5.2687981579907726e-07
   1.4000000000000000e+03   5.2100442366639790e-07
   1.4010000000000000e+03   5.1519466467732998e-07
   1.4020000000000000e+03   5.0944980275750916e-07
   1.4030000000000000e+03   5.0376911040537792e-07
   1.4040000000000000e+03   4.9815186803273830e-07
   1.4050000000000000e+03   4.9259736436042070e-07
   1.4060000000000000e+03   4.8710489655017250e-07
   1.4070000000000000e+03   4.8167376914954378e-07
   1.4080000000000000e+03   4.7630329435566605e-07
   1.4090000000000000e+03   4.7099279307036650e-07
   1.4100000000000000e+03   4.6574159278993916e-07
   1.4110000000000000e+03   4.6054902984726324e-07
   1.4120000000000000e+03   4.5541444690590582e-07
   1.4130000000000000e+03   4.5033719441090477e-07
   1.4140000000000000e+03   4.4531663032498984e-07
   1.4150000000000000e+03   4.4035211973291464e-07
   1.4160000000000000e+03   4.3544303523712490e-07
   1.4170000000000000e+03   4.3058875537508612e-07
   1.4180000000000000e+03   4.2578866752084917e-07
   1.4190000000000000e+03   4.2104216392837032e-07
   1.4200000000000000e+03   4.1634864502874422e-07
   1.4210000000000000e+03   4.1170751811131100e-07
   1.4220000000000000e+03   4.0711819613665201e-07
   1.4230000000000000e+03   4.0258009918737257e-07
   1.4240000000000000e+03   3.9809265446810194e-07
   1.4250000000000000e+03   3.9365529472282130e-07
   1.4260000000000000e+03   3.8926745955375720e-07
   1.4270000000000000e+03   3.8492859463004542e-07
   1.4280000000000000e+03   3.8063815221528837e-07
   1.4290000000000000e+03   3.7639559050810844e-07
   1.4300000000000000e+03   3.7220037351025867e-07
   1.4310000000000000e+03   3.6805197208173733e-07
   1.4320000000000000e+03   3.6394986183055868e-07
   1.4330000000000000e+03   3.5989352561865021e-07
   1.4340000000000000e+03   3.5588245079217690e-07
   1.4350000000000000e+03   3.5191613155554873e-07
   1.4360000000000000e+03   3.4799406752063861e-07
   1.4370000000000000e+03   3.4411576304733514e-07
   1.4380000000000000e+03   3.4028072948566177e-07
   1.4390000000000000e+03   3.3648848280176842e-07
   1.4400000000000000e+03   3.3273854450115706e-07
   1.4410000000000000e+03   3.2903044149679228e-07
   1.4420000000000000e+03   3.2536370584532257e-07
   1.4430000000000000e+03   3.2173787553841648e-07
   1.4440000000000000e+03   3.1815249305197984e-07
   1.4450000000000000e+03   3.1460710613749168e-07
   1.4460000000000000e+03   3.1110126782200441e-07
   1.4470000000000000e+03   3.0763453614436512e-07
   1.4480000000000000e+03   3.0420647389143670e-07
   1.4490000000000000e+03   3.0081664872998759e-07
   1.4500000000000000e+03   2.9746463360235921e-07
   1.4510000000000000e+03   2.9415000580324128e-07
   1.4520000000000000e+03   2.9087234777100729e-07
   1.4530000000000000e+03   2.8763124590071065e-07
   1.4540000000000000e+03   2.8442629212675695e-07
   1.4550000000000000e+03   2.8125708234023156e-07
   1.4560000000000000e+03   2.7812321757590387e-07
   1.4570000000000000e+03   2.7502430229766593e-07
   1.4580000000000000e+03   2.7195994664065112e-07
   1.4590000000000000e+03   2.6892976416911543e-07
   1.4600000000000000e+03   2.6593337332722006e-07
   1.4610000000000000e+03   2.6297039625202765e-07
   1.4620000000000000e+03   2.6004046009239543e-07
   1.4630000000000000e+03   2.5714319582197129e-07
   1.4640000000000000e+03   2.5427823837108300e-07
   1.4650000000000000e+03   2.5144522675862773e-07
   1.4660000000000000e+03   2.4864380448773990e-07
   1.4670000000000000e+03   2.4587361862256600e-07
   1.4680000000000000e+03   2.4313432005204306e-07
   1.4690000000000000e+03   2.4042556454501339e-07
   1.4700000000000000e+03   2.3774701050810600e-07
   1.4710000000000000e+03   2.3509832096407660e-07
   1.4720000000000000e+03   2.3247916183724612e-07
   1.4730000000000000e+03   2.2988920432750878e-07
   1.4740000000000000e+03   2.2732812187687754e-07
   1.4750000000000000e+03   2.2479559188404524e-07
   1.4760000000000000e+03   2.2229129596816340e-07
   1.4770000000000000e+03   2.1981491878183818e-07
   1.4780000000000000e+03   2.1736614867057706e-07
   1.4790000000000000e+03   2.1494467767278881e-07
   1.4800000000000000e+03   2.1255020033277952e-07
   1.4810000000000000e+03   2.1018241620664994e-07
   1.4820000000000000e+03   2.0784102669695142e-07
   1.4830000000000000e+03   2.0552573716291533e-07
   1.4840000000000000e+03   2.0323625692045301e-07
   1.4850000000000000e+03   2.0097229726381572e-07
   1.4860000000000000e+03   1.9873357370771347e-07
   1.4870000000000000e+03   1.9651980440464283e-07
   1.4880000000000000e+03   1.9433071080433370e-07
   1.4890000000000000e+03   1.9216601778563866e-07
   1.4900000000000000e+03   1.9002545312897555e-07
   1.4910000000000000e+03   1.8790874672499156e-07
   1.4920000000000000e+03   1.8581563360801787e-07
   1.4930000000000000e+03   1.8374584933994290e-07
   1.4940000000000000e+03   1.8169913462633915e-07
   1.4950000000000000e+03   1.7967523096411504e-07
   1.4960000000000000e+03   1.7767388473008431e-07
   1.4970000000000000e+03   1.7569484375184336e-07
   1.4980000000000000e+03   1.7373785941800052e-07
   1.4990000000000000e+03   1.7180268549117219e-07
   1.5000000000000000e+03   1.6988907889931869e-07
   1.5010000000000000e+03   1.6799679828496168e-07
   1.5020000000000000e+03   1.6612560624730277e-07
   1.5030000000000000e+03   1.6427526789144092e-07
   1.5040000000000000e+03   1.6244554977325773e-07
   1.5050000000000000e+03   1.6063622266909345e-07
   1.5060000000000000e+03   1.5884705827851358e-07
   1.5070000000000000e+03   1.5707783225776374e-07
   1.5080000000000000e+03   1.5532832224142941e-07
   1.5090000000000000e+03   1.5359830771054679e-07
   1.5100000000000000e+03   1.5188757170716401e-07
   1.5110000000000000e+03   1.5019589964733721e-07
   1.5120000000000000e+03   1.4852307773845854e-07
   1.5130000000000000e+03   1.4686889640837879e-07
   1.5140000000000000e+03   1.4523314779950997e-07
   1.5150000000000000e+03   1.4361562603260426e-07
   1.5160000000000000e+03   1.4201612799808963e-07
   1.5170000000000000e+03   1.4043445282851286e-07
   1.5180000000000000e+03   1.3887040137098193e-07
   1.5190000000000000e+03   1.3732377737417022e-07
   1.5200000000000000e+03   1.3579438656509104e-07
   1.5210000000000000e+03   1.3428203625342973e-07
   1.5220000000000000e+03   1.3278653704610490e-07
   1.5230000000000000e+03   1.3130770060514985e-07
   1.5240000000000000e+03   1.2984534136227388e-07
   1.5250000000000000e+03   1.2839927519996886e-07
   1.5260000000000000e+03   1.2696932090229208e-07
   1.5270000000000000e+03   1.2555529844030476e-07
   1.5280000000000000e+03   1.2415703042285478e-07
   1.5290000000000000e+03   1.2277434130524066e-07
   1.5300000000000000e+03   1.2140705699354364e-07
   1.5310000000000000e+03   1.2005500589974218e-07
   1.5320000000000000e+03   1.1871801815037616e-07
   1.5330000000000000e+03   1.1739592558654669e-07
   1.5340000000000000e+03   1.1608856255525224e-07
   1.5350000000000000e+03   1.1479576459049529e-07
   1.5360000000000000e+03   1.1351736946839696e-07
   1.5370000000000000e+03   1.1225321641586100e-07
   1.5380000000000000e+03   1.1100314690190982e-07
   1.5390000000000000e+03   1.0976700358256986e-07
   1.5400000000000000e+03   1.0854463135598617e-07
   1.5410000000000000e+03   1.0733587657108648e-07
   1.5420000000000000e+03   1.0614058795080647e-07
   1.5430000000000000e+03   1.0495861487752851e-07
   1.5440000000000000e+03   1.0378980884386431e-07
   1.5450000000000000e+03   1.0263402332076552e-07
   1.5460000000000000e+03   1.0149111309807714e-07
   1.5470000000000000e+03   1.0036093441642683e-07
   1.5480000000000000e+03   9.9243345890450220e-08
   1.5490000000000000e+03   9.8138206794229596e-08
   1.5500000000000000e+03   9.7045378512076588e-08
   1.5510000000000000e+03   9.5964723483417466e-08
   1.5520000000000000e+03   9.4896106521686499e-08
   1.5530000000000000e+03   9.3839393099764606e-08
   1.5540000000000000e+03   9.2794450800762020e-08
   1.5550000000000000e+03   9.1761148131014309e-08
   1.5560000000000000e+03   9.0739355443307710e-08
   1.5570000000000000e+03   8.9728944673100427e-08
   1.5580000000000000e+03   8.8729788547186659e-08
   1.5590000000000000e+03   8.7741762034479273e-08
   1.5600000000000000e+03   8.6764740631448444e-08
   1.5610000000000000e+03   8.5798602472351018e-08
   1.5620000000000000e+03   8.4843225427665158e-08
   1.5630000000000000e+03   8.3898490005655684e-08
   1.5640000000000000e+03   8.2964277505923422e-08
   1.5650000000000000e+03   8.2040470810741155e-08
   1.5660000000000000e+03   8.1126953461828367e-08
   1.5670000000000000e+03   8.0223611374912488e-08
   1.5680000000000000e+03   7.9330330729499637e-08
   1.5690000000000000e+03   7.8446999551546599e-08
   1.5700000000000000e+03   7.7573507185903445e-08
   1.5710000000000000e+03   7.6709743768756274e-08
   1.5720000000000000e+03   7.5855600755184486e-08
   1.5730000000000000e+03   7.5010971182939486e-08
   1.5740000000000000e+03   7.4175748749219344e-08
   1.5750000000000000e+03   7.3349829261451430e-08
   1.5760000000000000e+03   7.2533108395173785e-08
   1.5770000000000000e+03   7.1725483936153804e-08
   1.5780000000000000e+03   7.0926854197716148e-08
   1.5790000000000000e+03   7.0137119207746870e-08
   1.5800000000000000e+03   6.9356179917357292e-08
   1.5810000000000000e+03   6.8583938332773438e-08
   1.5820000000000000e+03   6.7820297515335957e-08
   1.5830000000000000e+03   6.7065161713389505e-08
   1.5840000000000000e+03   6.6318435702836072e-08
   1.5850000000000000e+03   6.5580026369806972e-08
   1.5860000000000000e+03   6.4849840336654823e-08
   1.5870000000000000e+03   6.4127786863518943e-08
   1.5880000000000000e+03   6.3413774682981276e-08
   1.5890000000000000e+03   6.2707714505963765e-08
   1.5900000000000000e+03   6.2009517439056344e-08
   1.5910000000000000e+03   6.1319096171520968e-08
   1.5920000000000000e+03   6.0636364183955543e-08
   1.5930000000000000e+03   5.9961235352626005e-08
   1.5940000000000000e+03   5.9293625400248926e-08
   1.5950000000000000e+03   5.8633450049540890e-08
   1.5960000000000000e+03   5.7980627133447783e-08
   1.5970000000000000e+03   5.7335074089247515e-08
   1.5980000000000000e+03   5.6696710464447291e-08
   1.5990000000000000e+03   5.6065455674665014e-08
   1.6000000000000000e+03   5.5441230850079877e-08
   1.6010000000000000e+03   5.4823957780317752e-08
   1.6020000000000000e+03   5.4213558650672515e-08
   1.6030000000000000e+03   5.3609956965331350e-08
   1.6040000000000000e+03   5.3013077283596101e-08
   1.6050000000000000e+03   5.2422844428547296e-08
   1.6060000000000000e+03   5.1839184410269432e-08
   1.6070000000000000e+03   5.1262024162072350e-08
   1.6080000000000000e+03   5.0691291144823209e-08
   1.6090000000000000e+03   5.0126913610725173e-08
   1.6100000000000000e+03   4.9568820998985391e-08
   1.6110000000000000e+03   4.9016943144479005e-08
   1.6120000000000000e+03   4.8471211069085161e-08
   1.6130000000000000e+03   4.7931556058461658e-08
   1.6140000000000000e+03   4.7397910321491630e-08
   1.6150000000000000e+03   4.6870207254062204e-08
   1.6160000000000000e+03   4.6348380647728491e-08
   1.6170000000000000e+03   4.5832364689713617e-08
   1.6180000000000000e+03   4.5322094754244687e-08
   1.6190000000000000e+03   4.4817506874995483e-08
   1.6200000000000000e+03   4.4318538140754422e-08
   1.6210000000000000e+03   4.3825125508420608e-08
   1.6220000000000000e+03   4.3337206990007800e-08
   1.6230000000000000e+03   4.2854721652644421e-08
   1.6240000000000000e+03   4.2377609222905543e-08
   1.6250000000000000e+03   4.1905809163587579e-08
   1.6260000000000000e+03   4.1439262783937611e-08
   1.6270000000000000e+03   4.0977911525092029e-08
   1.6280000000000000e+03   4.0521697619523229e-08
   1.6290000000000000e+03   4.0070563563482281e-08
   1.6300000000000000e+03   3.9624453172113555e-08
   1.6310000000000000e+03   3.9183310128672120e-08
   1.6320000000000000e+03   3.8747078775859682e-08
   1.6330000000000000e+03   3.8315705302828611e-08
   1.6340000000000000e+03   3.7889134843616618e-08
   1.6350000000000000e+03   3.7467314246822729e-08
   1.6360000000000000e+03   3.7050190756713981e-08
   1.6370000000000000e+03   3.6637711749446729e-08
   1.6380000000000000e+03   3.6229825260623992e-08
   1.6390000000000000e+03   3.5826480908520790e-08
   1.6400000000000000e+03   3.5427627520076140e-08
   1.6410000000000000e+03   3.5033215241122373e-08
   1.6420000000000000e+03   3.4643194613159842e-08
   1.6430000000000000e+03   3.4257516705246209e-08
   1.6440000000000000e+03   3.3876133113996478e-08
   1.6450000000000000e+03   3.3498995963582963e-08
   1.6460000000000000e+03   3.3126058169514004e-08
   1.6470000000000000e+03   3.2757272647297907e-08
   1.6480000000000000e+03   3.2392593499447005e-08
   1.6490000000000000e+03   3.2031974960362928e-08
   1.6500000000000000e+03   3.1675371528225998e-08
   1.6510000000000000e+03   3.1322738492552522e-08
   1.6520000000000000e+03   3.0974032066084128e-08
   1.6530000000000000e+03   3.0629208197783784e-08
   1.6540000000000000e+03   3.0288223496061128e-08
   1.6550000000000000e+03   2.9951035360661781e-08
   1.6560000000000000e+03   2.9617601850778030e-08
   1.6570000000000000e+03   2.9287880498044830e-08
   1.6580000000000000e+03   2.8961830284879802e-08
   1.6590000000000000e+03   2.8639410721257886e-08
   1.6600000000000000e+03   2.8320580789596700e-08
   1.6610000000000000e+03   2.8005300527428512e-08
   1.6620000000000000e+03   2.7693530763621595e-08
   1.6630000000000000e+03   2.7385232195154883e-08
   1.6640000000000000e+03   2.7080366310343309e-08
   1.6650000000000000e+03   2.6778894597501803e-08
   1.6660000000000000e+03   2.6480779600059954e-08
   1.6670000000000000e+03   2.6185983465779356e-08
   1.6680000000000000e+03   2.5894469925093589e-08
   1.6690000000000000e+03   2.5606201917100240e-08
   1.6700000000000000e+03   2.5321143436011561e-08
   1.6710000000000000e+03   2.5039258739818458e-08
   1.6720000000000000e+03   2.4760512350290511e-08
   1.6730000000000000e+03   2.4484869580533286e-08
   1.6740000000000000e+03   2.4212295611763028e-08
   1.6750000000000000e+03   2.3942756548421302e-08
   1.6760000000000000e+03   2.3676218231171004e-08
   1.6770000000000000e+03   2.3412647292011031e-08
   1.6780000000000000e+03   2.3152011154276276e-08
   1.6790000000000000e+03   2.2894276581854965e-08
   1.6800000000000000e+03   2.2639411789417985e-08
   1.6810000000000000e+03   2.2387384464078884e-08
   1.6820000000000000e+03   2.2138162820508555e-08
   1.6830000000000000e+03   2.1891716128492536e-08
   1.6840000000000000e+03   2.1648013130259043e-08
   1.6850000000000000e+03   2.1407023359372285e-08
   1.6860000000000000e+03   2.1168716745064465e-08
   1.6870000000000000e+03   2.0933062952789133e-08
   1.6880000000000000e+03   2.0700033230671812e-08
   1.6890000000000000e+03   2.0469597507944709e-08
   1.6900000000000000e+03   2.0241727560290685e-08
   1.6910000000000000e+03   2.0016394372056607e-08
   1.6920000000000000e+03   1.9793569850814665e-08
   1.6930000000000000e+03   1.9573226299805050e-08
   1.6940000000000000e+03   1.9355335758489289e-08
   1.6950000000000000e+03   1.9139871057664898e-08
   1.6960000000000000e+03   1.8926805160018730e-08
   1.6970000000000000e+03   1.8716111160126969e-08
   1.6980000000000000e+03   1.8507763075791132e-08
   1.6990000000000000e+03   1.8301734397255394e-08
   1.7000000000000000e+03   1.8097999537989265e-08
   1.7010000000000000e+03   1.7896532911462255e-08
   1.7020000000000000e+03   1.7697309063033203e-08
   1.7030000000000000e+03   1.7500303197507617e-08
   1.7040000000000000e+03   1.7305490651580329e-08
   1.7050000000000000e+03   1.7112847025724841e-08
   1.7060000000000000e+03   1.6922348184193316e-08
   1.7070000000000000e+03   1.6733969859348591e-08
   1.7080000000000000e+03   1.6547689102446819e-08
   1.7090000000000000e+03   1.6363481645850837e-08
   1.7100000000000000e+03   1.6181325332152792e-08
   1.7110000000000000e+03   1.6001196948830183e-08
   1.7120000000000000e+03   1.5823073679028494e-08
   1.7130000000000000e+03   1.5646933497229214e-08
   1.7140000000000000e+03   1.5472754246024491e-08
   1.7150000000000000e+03   1.5300514295563809e-08
   1.7160000000000000e+03   1.5130191620328650e-08
   1.7170000000000000e+03   1.4961765249915158e-08
   1.7180000000000000e+03   1.4795213818251484e-08
   1.7190000000000000e+03   1.4630516486823097e-08
   1.7200000000000000e+03   1.4467652812783477e-08
   1.7210000000000000e+03   1.4306602089507428e-08
   1.7220000000000000e+03   1.4147344533595088e-08
   1.7230000000000000e+03   1.3989859834089263e-08
   1.7240000000000000e+03   1.3834128339479421e-08
   1.7250000000000000e+03   1.3680130530144360e-08
   1.7260000000000000e+03   1.3527847150241547e-08
   1.7270000000000000e+03   1.3377258812039117e-08
   1.7280000000000000e+03   1.3228347182919859e-08
   1.7290000000000000e+03   1.3081093270819905e-08
   1.7300000000000000e+03   1.2935478479343381e-08
   1.7310000000000000e+03   1.2791485135319743e-08
   1.7320000000000000e+03   1.2649094510463787e-08
   1.7330000000000000e+03   1.2508289063494296e-08
   1.7340000000000000e+03   1.2369051121240729e-08
   1.7350000000000000e+03   1.2231363274311202e-08
   1.7360000000000000e+03   1.2095208377092501e-08
   1.7370000000000000e+03   1.1960569152082076e-08
   1.7380000000000000e+03   1.1827428453666714e-08
   1.7390000000000000e+03   1.1695770191347857e-08
   1.7400000000000000e+03   1.1565577615180285e-08
   1.7410000000000000e+03   1.1436834502776113e-08
   1.7420000000000000e+03   1.1309524236079450e-08
   1.7430000000000000e+03   1.1183631252149073e-08
   1.7440000000000000e+03   1.1059139988043756e-08
   1.7450000000000000e+03   1.0936034617043604e-08
   1.7460000000000000e+03   1.0814299576207392e-08
   1.7470000000000000e+03   1.0693919698261892e-08
   1.7480000000000000e+03   1.0574880211601870e-08
   1.7490000000000000e+03   1.0457165553286100e-08
   1.7500000000000000e+03   1.0340761347377347e-08
   1.7510000000000000e+03   1.0225652954159712e-08
   1.7520000000000000e+03   1.0111825997695960e-08
   1.7530000000000000e+03   9.9992663658275208e-09
   1.7540000000000000e+03   9.8879598145064924e-09
   1.7550000000000000e+03   9.7778919677956389e-09
   1.7560000000000000e+03   9.6690497686510523e-09
   1.7570000000000000e+03   9.5614188411354949e-09
   1.7580000000000000e+03   9.4549863919837215e-09
   1.7590000000000000e+03   9.3497387047051609e-09
   1.7600000000000000e+03   9.2456625903665707e-09
   1.7610000000000000e+03   9.1427451238133695e-09
   1.7620000000000000e+03   9.0409732480016510e-09
   1.7630000000000000e+03   8.9403343015554999e-09
   1.7640000000000000e+03   8.8408156230990024e-09
   1.7650000000000000e+03   8.7424048150349107e-09
   1.7660000000000000e+03   8.6450897435446414e-09
   1.7670000000000000e+03   8.5488577472522808e-09
   1.7680000000000000e+03   8.4536970880072428e-09
   1.7690000000000000e+03   8.3595956319909457e-09
   1.7700000000000000e+03   8.2665417729421347e-09
   1.7710000000000000e+03   8.1745239045995535e-09
   1.7720000000000000e+03   8.0835302888126194e-09
   1.7730000000000000e+03   7.9935497149880750e-09
   1.7740000000000000e+03   7.9045705768646656e-09
   1.7750000000000000e+03   7.8165820595171329e-09
   1.7760000000000000e+03   7.7295728204628865e-09
   1.7770000000000000e+03   7.6435324404446655e-09
   1.7780000000000000e+03   7.5584498407585472e-09
   1.7790000000000000e+03   7.4743142064792699e-09
   1.7800000000000000e+03   7.3911153821282386e-09
   1.7810000000000000e+03   7.3088424208908605e-09
   1.7820000000000000e+03   7.2274855629565361e-09
   1.7830000000000000e+03   7.1470341252893386e-09
   1.7840000000000000e+03   7.0674783480786687e-09
   1.7850000000000000e+03   6.9888083396245932e-09
   1.7860000000000000e+03   6.9110138125591834e-09
   1.7870000000000000e+03   6.8340854027398365e-09
   1.7880000000000000e+03   6.7580132184666212e-09
   1.7890000000000000e+03   6.6827881593755981e-09
   1.7900000000000000e+03   6.6084002018775045e-09
   1.7910000000000000e+03   6.5348403774977333e-09
   1.7920000000000000e+03   6.4620993220936836e-09
   1.7930000000000000e+03   6.3901680671907498e-09
   1.7940000000000000e+03   6.3190376443143267e-09
   1.7950000000000000e+03   6.2486988212111436e-09
   1.7960000000000000e+03   6.1791432888532578e-09
   1.7970000000000000e+03   6.1103616830980673e-09
   1.7980000000000000e+03   6.0423458268069614e-09
   1.7990000000000000e+03   5.9750872790626643e-09
   1.8000000000000000e+03   5.9085773351692359e-09
   1.8010000000000000e+03   5.8428075542094002e-09
   1.8020000000000000e+03   5.7777702866018761e-09
   1.8030000000000000e+03   5.7134566957613921e-09
   1.8040000000000000e+03   5.6498590002173349e-09
   1.8050000000000000e+03   5.5869692866097574e-09
   1.8060000000000000e+03   5.5247797734680462e-09
   1.8070000000000000e+03   5.4632824155429244e-09
   1.8080000000000000e+03   5.4024695632531111e-09
   1.8090000000000000e+03   5.3423336989066571e-09
   1.8100000000000000e+03   5.2828673048116136e-09
   1.8110000000000000e+03   5.2240627313867003e-09
   1.8120000000000000e+03   5.1659131203866307e-09
   1.8130000000000000e+03   5.1084104265621271e-09
   1.8140000000000000e+03   5.0515477916679025e-09
   1.8150000000000000e+03   4.9953182255693380e-09
   1.8160000000000000e+03   4.9397148700211482e-09
   1.8170000000000000e+03   4.8847298116633867e-09
   1.8180000000000000e+03   4.8303575111440914e-09
   1.8190000000000000e+03   4.7765900551033176e-09
   1.8200000000000000e+03   4.7234211128531068e-09
   1.8210000000000000e+03   4.6708443537055037e-09
   1.8220000000000000e+03   4.6188522599685603e-09
   1.8230000000000000e+03   4.5674394241796456e-09
   1.8240000000000000e+03   4.5165988562041420e-09
   1.8250000000000000e+03   4.4663239615754265e-09
   1.8260000000000000e+03   4.4166088052735421e-09
   1.8270000000000000e+03   4.3674470566105302e-09
   1.8280000000000000e+03   4.3188326486771001e-09
   1.8290000000000000e+03   4.2707592507852947e-09
   1.8300000000000000e+03   4.2232209279151546e-09
   1.8310000000000000e+03   4.1762117450467210e-09
   1.8320000000000000e+03   4.1297261628280319e-09
   1.8330000000000000e+03   4.0837578505711303e-09
   1.8340000000000000e+03   4.0383011370347210e-09
   1.8350000000000000e+03   3.9933506147561765e-09
   1.8360000000000000e+03   3.9489002168262027e-09
   1.8370000000000000e+03   3.9049447995608372e-09
   1.8380000000000000e+03   3.8614784279401189e-09
   1.8390000000000000e+03   3.8184959582800828e-09
   1.8400000000000000e+03   3.7759922468967660e-09
   1.8410000000000000e+03   3.7339612268808757e-09
   1.8420000000000000e+03   3.6923982821057760e-09
   1.8430000000000000e+03   3.6512978732195063e-09
   1.8440000000000000e+03   3.6106551203167665e-09
   1.8450000000000000e+03   3.5704647478242585e-09
   1.8460000000000000e+03   3.5307216120580187e-09
   1.8470000000000000e+03   3.4914212287807439e-09
   1.8480000000000000e+03   3.4525579267511394e-09
   1.8490000000000000e+03   3.4141274855105681e-09
   1.8500000000000000e+03   3.3761244975963996e-09
   1.8510000000000000e+03   3.3385447425499972e-09
   1.8520000000000000e+03   3.3013832085767275e-09
   1.8530000000000000e+03   3.2646355433286211e-09
   1.8540000000000000e+03   3.2282966031217133e-09
   1.8550000000000000e+03   3.1923622993866983e-09
   1.8560000000000000e+03   3.1568281478862735e-09
   1.8570000000000000e+03   3.1216894006044718e-09
   1.8580000000000000e+03   3.0869418370826556e-09
   1.8590000000000000e+03   3.0525808411941893e-09
   1.8600000000000000e+03   3.0186025881484328e-09
   1.8610000000000000e+03   2.9850023299294185e-09
   1.8620000000000000e+03   2.9517763736358385e-09
   1.8630000000000000e+03   2.9189199712517258e-09
   1.8640000000000000e+03   2.8864295617651038e-09
   1.8650000000000000e+03   2.8543005290493383e-09
   1.8660000000000000e+03   2.8225293120924532e-09
   1.8670000000000000e+03   2.7911118223251436e-09
   1.8680000000000000e+03   2.7600438392887711e-09
   1.8690000000000000e+03   2.7293216700820286e-09
   1.8700000000000000e+03   2.6989417536929403e-09
   1.8710000000000000e+03   2.6688997377735353e-09
   1.8720000000000000e+03   2.6391921932011711e-09
   1.8730000000000000e+03   2.6098152951852072e-09
   1.8740000000000000e+03   2.5807653508243353e-09
   1.8750000000000000e+03   2.5520387991065803e-09
   1.8760000000000000e+03   2.5236320790199660e-09
   1.8770000000000000e+03   2.4955417614418497e-09
   1.8780000000000000e+03   2.4677634940242608e-09
   1.8790000000000000e+03   2.4402951665378808e-09
   1.8800000000000000e+03   2.4131322947454069e-09
   1.8810000000000000e+03   2.3862714495241965e-09
   1.8820000000000000e+03   2.3597099930876002e-09
   1.8830000000000000e+03   2.3334439687556452e-09
   1.8840000000000000e+03   2.3074707387416838e-09
   1.8850000000000000e+03   2.2817860825870770e-09
   1.8860000000000000e+03   2.2563873625051774e-09
   1.8870000000000000e+03   2.2312716769306710e-09
   1.8880000000000000e+03   2.2064354648515819e-09
   1.8890000000000000e+03   2.1818756928132648e-09
   1.8900000000000000e+03   2.1575891954717411e-09
   1.8910000000000000e+03   2.1335733350403620e-09
   1.8920000000000000e+03   2.1098242867284878e-09
   1.8930000000000000e+03   2.0863398084174664e-09
   1.8940000000000000e+03   2.0631168666526521e-09
   1.8950000000000000e+03   2.0401522960900671e-09
   1.8960000000000000e+03   2.0174431951643975e-09
   1.8970000000000000e+03   1.9949873217569920e-09
   1.8980000000000000e+03   1.9727812467452079e-09
   1.8990000000000000e+03   1.9508222004530633e-09
   1.9000000000000000e+03   1.9291074132045779e-09
   1.9010000000000000e+03   1.9076346428811006e-09
   1.9020000000000000e+03   1.8864005922493199e-09
   1.9030000000000000e+03   1.8654032829692499e-09
   1.9040000000000000e+03   1.8446394178075796e-09
   1.9050000000000000e+03   1.8241066227563253e-09
   1.9060000000000000e+03   1.8038025238075034e-09
   1.9070000000000000e+03   1.7837247469531302e-09
   1.9080000000000000e+03   1.7638698630705627e-09
   1.9090000000000000e+03   1.7442362894878112e-09
   1.9100000000000000e+03   1.7248211246395627e-09
   1.9110000000000000e+03   1.7056222582964981e-09
   1.9120000000000000e+03   1.6866367888933044e-09
   1.9130000000000000e+03   1.6678628699793269e-09
   1.9140000000000000e+03   1.6492979956572499e-09
   1.9150000000000000e+03   1.6309396600297571e-09
   1.9160000000000000e+03   1.6127858847568622e-09
   1.9170000000000000e+03   1.5948336363839192e-09
   1.9180000000000000e+03   1.5770814641282715e-09
   1.9190000000000000e+03   1.5595269939819351e-09
   1.9200000000000000e+03   1.5421679838262589e-09
   1.9210000000000000e+03   1.5250021915425918e-09
   1.9220000000000000e+03   1.5080272431229496e-09
   1.9230000000000000e+03   1.4912414240060111e-09
   1.9240000000000000e+03   1.4746426239624572e-09
   1.9250000000000000e+03   1.4582279414269748e-09
   1.9260000000000000e+03   1.4419965850635690e-09
   1.9270000000000000e+03   1.4259457851962587e-09
   1.9280000000000000e+03   1.4100735634850577e-09
   1.9290000000000000e+03   1.3943779415899797e-09
   1.9300000000000000e+03   1.3788570730603703e-09
   1.9310000000000000e+03   1.3635089795562432e-09
   1.9320000000000000e+03   1.3483316827376122e-09
   1.9330000000000000e+03   1.3333234680431554e-09
   1.9340000000000000e+03   1.3184820933542217e-09
   1.9350000000000000e+03   1.3038061078881542e-09
   1.9360000000000000e+03   1.2892935333049669e-09
   1.9370000000000000e+03   1.2749421274860078e-09
   1.9380000000000000e+03   1.2607505715379530e-09
   1.9390000000000000e+03   1.2467172827888135e-09
   1.9400000000000000e+03   1.2328400191199379e-09
   1.9410000000000000e+03   1.2191171978593368e-09
   1.9420000000000000e+03   1.2055471044456888e-09
   1.9430000000000000e+03   1.1921282880963372e-09
   1.9440000000000000e+03   1.1788586385819632e-09
   1.9450000000000000e+03   1.1657364413412448e-09
   1.9460000000000000e+03   1.1527609050381881e-09
   1.9470000000000000e+03   1.1399293918861440e-09
   1.9480000000000000e+03   1.1272405829917886e-09
   1.9490000000000000e+03   1.1146931594617972e-09
   1.9500000000000000e+03   1.1022855386241808e-09
   1.9510000000000000e+03   1.0900161378069503e-09
   1.9520000000000000e+03   1.0778827148914545e-09
   1.9530000000000000e+03   1.0658848742096959e-09
   1.9540000000000000e+03   1.0540203736430232e-09
   1.9550000000000000e+03   1.0422878942981124e-09
   1.9560000000000000e+03   1.0306862491709714e-09
   1.9570000000000000e+03   1.0192134599216136e-09
   1.9580000000000000e+03   1.0078686033247124e-09
   1.9590000000000000e+03   9.9664983292961351e-10


==> figures/L1LS_gamma_0_6.dat <==
   1.0000000000000000e+00   6.4513579800378862e-01
   2.0000000000000000e+00   6.1679267637736823e-01
   3.0000000000000000e+00   5.9191530889913169e-01
   4.0000000000000000e+00   5.7016713635437311e-01
   5.0000000000000000e+00   5.5097517233749704e-01
   6.0000000000000000e+00   5.3375520295869505e-01
   7.0000000000000000e+00   5.1804341411718957e-01
   8.0000000000000000e+00   5.0363300550230827e-01
   9.0000000000000000e+00   4.9053283626873589e-01
   1.0000000000000000e+01   4.7842244655940419e-01
   1.1000000000000000e+01   4.6715812855742966e-01
   1.2000000000000000e+01   4.5661740648367705e-01
   1.3000000000000000e+01   4.4669402226350113e-01
   1.4000000000000000e+01   4.3728317930930216e-01
   1.5000000000000000e+01   4.2842880819804985e-01
   1.6000000000000000e+01   4.1998108731217243e-01
   1.7000000000000000e+01   4.1186958143079899e-01
   1.8000000000000000e+01   4.0414482988438732e-01
   1.9000000000000000e+01   3.9678539535657009e-01
   2.0000000000000000e+01   3.8976522013654596e-01
   2.1000000000000000e+01   3.8300075318145360e-01
   2.2000000000000000e+01   3.7644660849548112e-01
   2.3000000000000000e+01   3.7015779026995005e-01
   2.4000000000000000e+01   3.6409200428027266e-01
   2.5000000000000000e+01   3.5828034691241251e-01
   2.6000000000000000e+01   3.5260678318836436e-01
   2.7000000000000000e+01   3.4706118687366599e-01
   2.8000000000000000e+01   3.4167649806290751e-01
   2.9000000000000000e+01   3.3645218214571859e-01
   3.0000000000000000e+01   3.3142624575547708e-01
   3.1000000000000000e+01   3.2655212284111773e-01
   3.2000000000000000e+01   3.2178698746132250e-01
   3.3000000000000000e+01   3.1716957461984496e-01
   3.4000000000000000e+01   3.1269470000437527e-01
   3.5000000000000000e+01   3.0831179458400598e-01
   3.6000000000000000e+01   3.0400688595873226e-01
   3.7000000000000000e+01   2.9980666061473182e-01
   3.8000000000000000e+01   2.9571526287814215e-01
   3.9000000000000000e+01   2.9169918550732615e-01
   4.0000000000000000e+01   2.8775193878847871e-01
   4.1000000000000000e+01   2.8388400086011689e-01
   4.2000000000000000e+01   2.8011104719976987e-01
   4.3000000000000000e+01   2.7639411824832610e-01
   4.4000000000000000e+01   2.7275481106728183e-01
   4.5000000000000000e+01   2.6919704382661747e-01
   4.6000000000000000e+01   2.6572449759144551e-01
   4.7000000000000000e+01   2.6232808822980358e-01
   4.8000000000000000e+01   2.5899135679625523e-01
   4.9000000000000000e+01   2.5572355651919415e-01
   5.0000000000000000e+01   2.5256798549245990e-01
   5.1000000000000000e+01   2.4947834747465206e-01
   5.2000000000000000e+01   2.4646874922193410e-01
   5.3000000000000000e+01   2.4350819956964709e-01
   5.4000000000000000e+01   2.4058518962219622e-01
   5.5000000000000000e+01   2.3769724119828808e-01
   5.6000000000000000e+01   2.3484215647784731e-01
   5.7000000000000000e+01   2.3202153657202257e-01
   5.8000000000000000e+01   2.2923810239292017e-01
   5.9000000000000000e+01   2.2648193887802939e-01
   6.0000000000000000e+01   2.2375152347527555e-01
   6.1000000000000000e+01   2.2104549409520893e-01
   6.2000000000000000e+01   2.1837874464356269e-01
   6.3000000000000000e+01   2.1580935467625206e-01
   6.4000000000000000e+01   2.1331809708614388e-01
   6.5000000000000000e+01   2.1086127273720359e-01
   6.6000000000000000e+01   2.0843113393128770e-01
   6.7000000000000000e+01   2.0604422351292309e-01
   6.8000000000000000e+01   2.0370257626577670e-01
   6.9000000000000000e+01   2.0139153427771028e-01
   7.0000000000000000e+01   1.9910701213167614e-01
   7.1000000000000000e+01   1.9684528224763290e-01
   7.2000000000000000e+01   1.9461534051555568e-01
   7.3000000000000000e+01   1.9242009682920241e-01
   7.4000000000000000e+01   1.9025558048931979e-01
   7.5000000000000000e+01   1.8811169124820806e-01
   7.6000000000000000e+01   1.8599098377623233e-01
   7.7000000000000000e+01   1.8390197021523033e-01
   7.8000000000000000e+01   1.8183990206321637e-01
   7.9000000000000000e+01   1.7979613990555168e-01
   8.0000000000000000e+01   1.7776994831944307e-01
   8.1000000000000000e+01   1.7578313803371645e-01
   8.2000000000000000e+01   1.7381634368562823e-01
   8.3000000000000000e+01   1.7186578284609330e-01
   8.4000000000000000e+01   1.6993081511272262e-01
   8.5000000000000000e+01   1.6803695399687854e-01
   8.6000000000000000e+01   1.6618022016341735e-01
   8.7000000000000000e+01   1.6434055686632243e-01
   8.8000000000000000e+01   1.6252064979016234e-01
   8.9000000000000000e+01   1.6073020371475086e-01
   9.0000000000000000e+01   1.5895505576138730e-01
   9.1000000000000000e+01   1.5720764565411480e-01
   9.2000000000000000e+01   1.5547683419931882e-01
   9.3000000000000000e+01   1.5376581496294933e-01
   9.4000000000000000e+01   1.5207821702126886e-01
   9.5000000000000000e+01   1.5040412528804176e-01
   9.6000000000000000e+01   1.4874304945805691e-01
   9.7000000000000000e+01   1.4709453737646916e-01
   9.8000000000000000e+01   1.4545817048892520e-01
   9.9000000000000000e+01   1.4383356000228048e-01
   1.0000000000000000e+02   1.4222034362622507e-01
   1.0100000000000000e+02   1.4062026837032973e-01
   1.0200000000000000e+02   1.3905079943759824e-01
   1.0300000000000000e+02   1.3752544600977509e-01
   1.0400000000000000e+02   1.3601218878836593e-01
   1.0500000000000000e+02   1.3451358884197581e-01
   1.0600000000000000e+02   1.3304041505563230e-01
   1.0700000000000000e+02   1.3158518089505941e-01
   1.0800000000000000e+02   1.3014098190317741e-01
   1.0900000000000000e+02   1.2870743432546317e-01
   1.1000000000000000e+02   1.2728418515836334e-01
   1.1100000000000000e+02   1.2587090824868627e-01
   1.1200000000000000e+02   1.2446730103713761e-01
   1.1300000000000000e+02   1.2310126603028894e-01
   1.1400000000000000e+02   1.2177174606941311e-01
   1.1500000000000000e+02   1.2045841215003887e-01
   1.1600000000000000e+02   1.1915575899593098e-01
   1.1700000000000000e+02   1.1786927016423902e-01
   1.1800000000000000e+02   1.1659399663655631e-01
   1.1900000000000000e+02   1.1532882071822986e-01
   1.2000000000000000e+02   1.1408674361696454e-01
   1.2100000000000000e+02   1.1286297376370838e-01
   1.2200000000000000e+02   1.1166017176019373e-01
   1.2300000000000000e+02   1.1047038788097953e-01
   1.2400000000000000e+02   1.0929052172340226e-01
   1.2500000000000000e+02   1.0812027657887523e-01
   1.2600000000000000e+02   1.0695937649988518e-01
   1.2700000000000000e+02   1.0580756385770038e-01
   1.2800000000000000e+02   1.0466459728012954e-01
   1.2900000000000000e+02   1.0353024990121198e-01
   1.3000000000000000e+02   1.0240430786795088e-01
   1.3100000000000000e+02   1.0128656905960547e-01
   1.3200000000000000e+02   1.0017684198352567e-01
   1.3300000000000000e+02   9.9074944818146340e-02
   1.3400000000000000e+02   9.7983487220144286e-02
   1.3500000000000000e+02   9.6926470539945367e-02
   1.3600000000000000e+02   9.5888071909323899e-02
   1.3700000000000000e+02   9.4862718517493838e-02
   1.3800000000000000e+02   9.3845262741914501e-02
   1.3900000000000000e+02   9.2835461589660828e-02
   1.4000000000000000e+02   9.1850241008347558e-02
   1.4100000000000000e+02   9.0876441705741468e-02
   1.4200000000000000e+02   8.9915477399385782e-02
   1.4300000000000000e+02   8.8963431960755512e-02
   1.4400000000000000e+02   8.8031972631777713e-02
   1.4500000000000000e+02   8.7112468412215441e-02
   1.4600000000000000e+02   8.6200849570148730e-02
   1.4700000000000000e+02   8.5296894845105456e-02
   1.4800000000000000e+02   8.4415693232025232e-02
   1.4900000000000000e+02   8.3546019867188057e-02
   1.5000000000000000e+02   8.2684061475159415e-02
   1.5100000000000000e+02   8.1829601946319414e-02
   1.5200000000000000e+02   8.0982440456328228e-02
   1.5300000000000000e+02   8.0142389659299915e-02
   1.5400000000000000e+02   7.9309274159651708e-02
   1.5500000000000000e+02   7.8482929213513325e-02
   1.5600000000000000e+02   7.7663199619862219e-02
   1.5700000000000000e+02   7.6849938768987366e-02
   1.5800000000000000e+02   7.6043007821870304e-02
   1.5900000000000000e+02   7.5242274998912270e-02
   1.6000000000000000e+02   7.4447614960341746e-02
   1.6100000000000000e+02   7.3669848921004574e-02
   1.6200000000000000e+02   7.2908334939735864e-02
   1.6300000000000000e+02   7.2153290925435959e-02
   1.6400000000000000e+02   7.1404558426560127e-02
   1.6500000000000000e+02   7.0661988554650904e-02
   1.6600000000000000e+02   6.9930861470868189e-02
   1.6700000000000000e+02   6.9217384166216964e-02
   1.6800000000000000e+02   6.8510377102450615e-02
   1.6900000000000000e+02   6.7809689409357443e-02
   1.7000000000000000e+02   6.7115179157731936e-02
   1.7100000000000000e+02   6.6426712349989855e-02
   1.7200000000000000e+02   6.5744162063770581e-02
   1.7300000000000000e+02   6.5082940606273856e-02
   1.7400000000000000e+02   6.4429832642769927e-02
   1.7500000000000000e+02   6.3782602525349522e-02
   1.7600000000000000e+02   6.3141107316876138e-02
   1.7700000000000000e+02   6.2505212395951304e-02
   1.7800000000000000e+02   6.1874790532511943e-02
   1.7900000000000000e+02   6.1249721105977199e-02
   1.8000000000000000e+02   6.0629889440842605e-02
   1.8100000000000000e+02   6.0015186239327521e-02
   1.8200000000000000e+02   5.9405507094428239e-02
   1.8300000000000000e+02   5.8800752069811703e-02
   1.8400000000000000e+02   5.8200825335414881e-02
   1.8500000000000000e+02   5.7606399241749359e-02
   1.8600000000000000e+02   5.7018106747727469e-02
   1.8700000000000000e+02   5.6434462958705106e-02
   1.8800000000000000e+02   5.5859273842642998e-02
   1.8900000000000000e+02   5.5299270633711636e-02
   1.9000000000000000e+02   5.4743809088037013e-02
   1.9100000000000000e+02   5.4192786829343184e-02
   1.9200000000000000e+02   5.3646106976639941e-02
   1.9300000000000000e+02   5.3109087384258249e-02
   1.9400000000000000e+02   5.2578270097925282e-02
   1.9500000000000000e+02   5.2061012330247222e-02
   1.9600000000000000e+02   5.1553990755102690e-02
   1.9700000000000000e+02   5.1051405759060767e-02
   1.9800000000000000e+02   5.0553137877792087e-02
   1.9900000000000000e+02   5.0059075074694086e-02
   2.0000000000000000e+02   4.9569111889517667e-02
   2.0100000000000000e+02   4.9083148720345977e-02
   2.0200000000000000e+02   4.8601091215448894e-02
   2.0300000000000000e+02   4.8122849755902489e-02
   2.0400000000000000e+02   4.7648339013333957e-02
   2.0500000000000000e+02   4.7178285408995969e-02
   2.0600000000000000e+02   4.6715935986969666e-02
   2.0700000000000000e+02   4.6257201001556371e-02
   2.0800000000000000e+02   4.5801997506907874e-02
   2.0900000000000000e+02   4.5350246654309492e-02
   2.1000000000000000e+02   4.4902700753716981e-02
   2.1100000000000000e+02   4.4466847335891117e-02
   2.1200000000000000e+02   4.4034524485871133e-02
   2.1300000000000000e+02   4.3605650098010609e-02
   2.1400000000000000e+02   4.3180146467908125e-02
   2.1500000000000000e+02   4.2757939845253640e-02
   2.1600000000000000e+02   4.2338960052149890e-02
   2.1700000000000000e+02   4.1923140155858116e-02
   2.1800000000000000e+02   4.1510416186864581e-02
   2.1900000000000000e+02   4.1100726894791148e-02
   2.2000000000000000e+02   4.0694013535988435e-02
   2.2100000000000000e+02   4.0290219687736432e-02
   2.2200000000000000e+02   3.9889291084840767e-02
   2.2300000000000000e+02   3.9491175475166639e-02
   2.2400000000000000e+02   3.9095822491215050e-02
   2.2500000000000000e+02   3.8703183535363478e-02
   2.2600000000000000e+02   3.8313211676767503e-02
   2.2700000000000000e+02   3.7925861558280406e-02
   2.2800000000000000e+02   3.7541089311991245e-02
   2.2900000000000000e+02   3.7158852482231837e-02
   2.3000000000000000e+02   3.6779773943435630e-02
   2.3100000000000000e+02   3.6406170720780229e-02
   2.3200000000000000e+02   3.6035133996237652e-02
   2.3300000000000000e+02   3.5666622172353356e-02
   2.3400000000000000e+02   3.5300595227058550e-02
   2.3500000000000000e+02   3.4937014592662831e-02
   2.3600000000000000e+02   3.4576326066358763e-02
   2.3700000000000000e+02   3.4222716796001855e-02
   2.3800000000000000e+02   3.3871612210457501e-02
   2.3900000000000000e+02   3.3522970563693334e-02
   2.4000000000000000e+02   3.3176751965729064e-02
   2.4100000000000000e+02   3.2832918201254994e-02
   2.4200000000000000e+02   3.2491432574504070e-02
   2.4300000000000000e+02   3.2152259776039679e-02
   2.4400000000000000e+02   3.1815365767875046e-02
   2.4500000000000000e+02   3.1480717683966014e-02
   2.4600000000000000e+02   3.1157331965327436e-02
   2.4700000000000000e+02   3.0837164323954280e-02
   2.4800000000000000e+02   3.0519336886074024e-02
   2.4900000000000000e+02   3.0203809600448186e-02
   2.5000000000000000e+02   2.9890544336034466e-02
   2.5100000000000000e+02   2.9579504677956846e-02
   2.5200000000000000e+02   2.9270655754093149e-02
   2.5300000000000000e+02   2.8963964087201630e-02
   2.5400000000000000e+02   2.8659397468364600e-02
   2.5500000000000000e+02   2.8356924848254240e-02
   2.5600000000000000e+02   2.8056516243335550e-02
   2.5700000000000000e+02   2.7758142654585587e-02
   2.5800000000000000e+02   2.7461775996741822e-02
   2.5900000000000000e+02   2.7167389036412956e-02
   2.6000000000000000e+02   2.6874955337670200e-02
   2.6100000000000000e+02   2.6584449213964786e-02
   2.6200000000000000e+02   2.6304044432015297e-02
   2.6300000000000000e+02   2.6028835589856133e-02
   2.6400000000000000e+02   2.5755723997191674e-02
   2.6500000000000000e+02   2.5484673311311799e-02
   2.6600000000000000e+02   2.5215649185718680e-02
   2.6700000000000000e+02   2.4948619033084353e-02
   2.6800000000000000e+02   2.4683551825616944e-02
   2.6900000000000000e+02   2.4428741490760388e-02
   2.7000000000000000e+02   2.4177374193347687e-02
   2.7100000000000000e+02   2.3928304378702490e-02
   2.7200000000000000e+02   2.3681490459210395e-02
   2.7300000000000000e+02   2.3436893222284479e-02
   2.7400000000000000e+02   2.3194475535918146e-02
   2.7500000000000000e+02   2.2954202100382640e-02
   2.7600000000000000e+02   2.2716039238394124e-02
   2.7700000000000000e+02   2.2479954717403248e-02
   2.7800000000000000e+02   2.2245917598693155e-02
   2.7900000000000000e+02   2.2013898108911380e-02
   2.8000000000000000e+02   2.1783867530361257e-02
   2.8100000000000000e+02   2.1555798107019155e-02
   2.8200000000000000e+02   2.1329662963734751e-02
   2.8300000000000000e+02   2.1105436036504530e-02
   2.8400000000000000e+02   2.0883092012057007e-02
   2.8500000000000000e+02   2.0662606275280958e-02
   2.8600000000000000e+02   2.0443954863266361e-02
   2.8700000000000000e+02   2.0227114424937267e-02
   2.8800000000000000e+02   2.0012289335672298e-02
   2.8900000000000000e+02   1.9799271179414126e-02
   2.9000000000000000e+02   1.9587993329488226e-02
   2.9100000000000000e+02   1.9378434196292746e-02
   2.9200000000000000e+02   1.9170572706355353e-02
   2.9300000000000000e+02   1.8964388275324397e-02
   2.9400000000000000e+02   1.8761288651140962e-02
   2.9500000000000000e+02   1.8562446352623128e-02
   2.9600000000000000e+02   1.8365342085646101e-02
   2.9700000000000000e+02   1.8169952444920170e-02
   2.9800000000000000e+02   1.7976254886900998e-02
   2.9900000000000000e+02   1.7788862890802049e-02
   3.0000000000000000e+02   1.7605412459258472e-02
   3.0100000000000000e+02   1.7423688195942928e-02
   3.0200000000000000e+02   1.7243661232032175e-02
   3.0300000000000000e+02   1.7065304135180249e-02
   3.0400000000000000e+02   1.6892783127458927e-02
   3.0500000000000000e+02   1.6723985740827240e-02
   3.0600000000000000e+02   1.6556893934115927e-02
   3.0700000000000000e+02   1.6393179189261847e-02
   3.0800000000000000e+02   1.6231503011925205e-02
   3.0900000000000000e+02   1.6071524702646868e-02
   3.1000000000000000e+02   1.5913211541745818e-02
   3.1100000000000000e+02   1.5756532449646341e-02
   3.1200000000000000e+02   1.5601457806002894e-02
   3.1300000000000000e+02   1.5447959296667719e-02
   3.1400000000000000e+02   1.5296009783792653e-02
   3.1500000000000000e+02   1.5145583195144953e-02
   3.1600000000000000e+02   1.4996654429419201e-02
   3.1700000000000000e+02   1.4849199274895617e-02
   3.1800000000000000e+02   1.4703194339235094e-02
   3.1900000000000000e+02   1.4558616988599751e-02
   3.2000000000000000e+02   1.4415445294590946e-02
   3.2100000000000000e+02   1.4273657987756580e-02
   3.2200000000000000e+02   1.4133234416634170e-02
   3.2300000000000000e+02   1.3994154511463231e-02
   3.2400000000000000e+02   1.3856398751867626e-02
   3.2500000000000000e+02   1.3719948137894396e-02
   3.2600000000000000e+02   1.3584784163927621e-02
   3.2700000000000000e+02   1.3450888795057290e-02
   3.2800000000000000e+02   1.3318244445562080e-02
   3.2900000000000000e+02   1.3186833959210099e-02
   3.3000000000000000e+02   1.3056640591146664e-02
   3.3100000000000000e+02   1.2927647991151467e-02
   3.3200000000000000e+02   1.2801646068771089e-02
   3.3300000000000000e+02   1.2679565049341708e-02
   3.3400000000000000e+02   1.2558746810412892e-02
   3.3500000000000000e+02   1.2439171703690889e-02
   3.3600000000000000e+02   1.2320820881225323e-02
   3.3700000000000000e+02   1.2203676212154454e-02
   3.3800000000000000e+02   1.2087720211781020e-02
   3.3900000000000000e+02   1.1972935980981623e-02
   3.4000000000000000e+02   1.1859307154280452e-02
   3.4100000000000000e+02   1.1746817855202367e-02
   3.4200000000000000e+02   1.1635452657741161e-02
   3.4300000000000000e+02   1.1525196552973762e-02
   3.4400000000000000e+02   1.1416034920022290e-02
   3.4500000000000000e+02   1.1307953500675904e-02
   3.4600000000000000e+02   1.1200938377111405e-02
   3.4700000000000000e+02   1.1094975952247262e-02
   3.4800000000000000e+02   1.0990052932320370e-02
   3.4900000000000000e+02   1.0886156311366897e-02
   3.5000000000000000e+02   1.0783273357320095e-02
   3.5100000000000000e+02   1.0681391599496767e-02
   3.5200000000000000e+02   1.0580498817269829e-02
   3.5300000000000000e+02   1.0480583029769721e-02
   3.5400000000000000e+02   1.0381632486465011e-02
   3.5500000000000000e+02   1.0283635658517306e-02
   3.5600000000000000e+02   1.0186581230793910e-02
   3.5700000000000000e+02   1.0090458094476607e-02
   3.5800000000000000e+02   9.9952553401745341e-03
   3.5900000000000000e+02   9.9009622514928657e-03
   3.6000000000000000e+02   9.8075682990003219e-03
   3.6100000000000000e+02   9.7150631345556872e-03
   3.6200000000000000e+02   9.6234365859557431e-03
   3.6300000000000000e+02   9.5326786518633282e-03
   3.6400000000000000e+02   9.4427794970030083e-03
   3.6500000000000000e+02   9.3537294475872865e-03
   3.6600000000000000e+02   9.2655189869605623e-03
   3.6700000000000000e+02   9.1781387514382837e-03
   3.6800000000000000e+02   9.0915795263279836e-03
   3.6900000000000000e+02   9.0058322421187244e-03
   3.7000000000000000e+02   8.9208879708252680e-03
   3.7100000000000000e+02   8.8367379224753313e-03
   3.7200000000000000e+02   8.7533734417359812e-03
   3.7300000000000000e+02   8.6707860046627092e-03
   3.7400000000000000e+02   8.5889672155702139e-03
   3.7500000000000000e+02   8.5079088040150384e-03
   3.7600000000000000e+02   8.4276026218825361e-03
   3.7700000000000000e+02   8.3480406405772260e-03
   3.7800000000000000e+02   8.2692149483056115e-03
   3.7900000000000000e+02   8.1911177474523738e-03
   3.8000000000000000e+02   8.1137413520396568e-03
   3.8100000000000000e+02   8.0370781852731332e-03
   3.8200000000000000e+02   7.9611207771614016e-03
   3.8300000000000000e+02   7.8858617622126689e-03
   3.8400000000000000e+02   7.8112938772074104e-03
   3.8500000000000000e+02   7.7374099590323438e-03
   3.8600000000000000e+02   7.6642029425858993e-03
   3.8700000000000000e+02   7.5916658587456701e-03
   3.8800000000000000e+02   7.5197918323954829e-03
   3.8900000000000000e+02   7.4485740805137913e-03
   3.9000000000000000e+02   7.3780059103140377e-03
   3.9100000000000000e+02   7.3080807174430440e-03
   3.9200000000000000e+02   7.2387919842309724e-03
   3.9300000000000000e+02   7.1701332779875813e-03
   3.9400000000000000e+02   7.1020982493518901e-03
   3.9500000000000000e+02   7.0346806306859008e-03
   3.9600000000000000e+02   6.9678742345114465e-03
   3.9700000000000000e+02   6.9016729519945190e-03
   3.9800000000000000e+02   6.8360707514682371e-03
   3.9900000000000000e+02   6.7710616769965778e-03
   4.0000000000000000e+02   6.7066398469766073e-03
   4.0100000000000000e+02   6.6427994527813415e-03
   4.0200000000000000e+02   6.5795347574338662e-03
   4.0300000000000000e+02   6.5168400943196956e-03
   4.0400000000000000e+02   6.4547098659327728e-03
   4.0500000000000000e+02   6.3931385426540402e-03
   4.0600000000000000e+02   6.3321206615600863e-03
   4.0700000000000000e+02   6.2716508252633066e-03
   4.0800000000000000e+02   6.2117237007838569e-03
   4.0900000000000000e+02   6.1523340184452139e-03
   4.1000000000000000e+02   6.0934765708028325e-03
   4.1100000000000000e+02   6.0351462115947078e-03
   4.1200000000000000e+02   5.9773378547218680e-03
   4.1300000000000000e+02   5.9200464732511587e-03
   4.1400000000000000e+02   5.8632670984422970e-03
   4.1500000000000000e+02   5.8069948188024887e-03
   4.1600000000000000e+02   5.7512247791559473e-03
   4.1700000000000000e+02   5.6959521797446729e-03
   4.1800000000000000e+02   5.6411722753432134e-03
   4.1900000000000000e+02   5.5868803743971606e-03
   4.2000000000000000e+02   5.5330718381820937e-03
   4.2100000000000000e+02   5.4797420799823022e-03
   4.2200000000000000e+02   5.4268865642837574e-03
   4.2300000000000000e+02   5.3745008059938549e-03
   4.2400000000000000e+02   5.3225803696690700e-03
   4.2500000000000000e+02   5.2711208687681987e-03
   4.2600000000000000e+02   5.2201179649162873e-03
   4.2700000000000000e+02   5.1695673671891288e-03
   4.2800000000000000e+02   5.1194648314101627e-03
   4.2900000000000000e+02   5.0698061594642557e-03
   4.3000000000000000e+02   5.0205871986265145e-03
   4.3100000000000000e+02   4.9718038409037645e-03
   4.3200000000000000e+02   4.9234520223915886e-03
   4.3300000000000000e+02   4.8755277226457411e-03
   4.3400000000000000e+02   4.8280269640638539e-03
   4.3500000000000000e+02   4.7809458112809842e-03
   4.3600000000000000e+02   4.7342803705804678e-03
   4.3700000000000000e+02   4.6880267893122836e-03
   4.3800000000000000e+02   4.6421812553263300e-03
   4.3900000000000000e+02   4.5967399964159791e-03
   4.4000000000000000e+02   4.5516992797737712e-03
   4.4100000000000000e+02   4.5070554114552859e-03
   4.4200000000000000e+02   4.4628047358571234e-03
   4.4300000000000000e+02   4.4189436352022708e-03
   4.4400000000000000e+02   4.3754685290366821e-03
   4.4500000000000000e+02   4.3323758737348244e-03
   4.4600000000000000e+02   4.2896621620172291e-03
   4.4700000000000000e+02   4.2473239224714646e-03
   4.4800000000000000e+02   4.2053577190894744e-03
   4.4900000000000000e+02   4.1637601508075417e-03
   4.5000000000000000e+02   4.1225278510573444e-03
   4.5100000000000000e+02   4.0816574873262287e-03
   4.5200000000000000e+02   4.0411457607225079e-03
   4.5300000000000000e+02   4.0009894055516998e-03
   4.5400000000000000e+02   3.9611851888988322e-03
   4.5500000000000000e+02   3.9217299102176084e-03
   4.5600000000000000e+02   3.8826204009285415e-03
   4.5700000000000000e+02   3.8438535240236803e-03
   4.5800000000000000e+02   3.8054261736776692e-03
   4.5900000000000000e+02   3.7673352748635535e-03
   4.6000000000000000e+02   3.7295777829812467e-03
   4.6100000000000000e+02   3.6921506834854726e-03
   4.6200000000000000e+02   3.6555027727683720e-03
   4.6300000000000000e+02   3.6193064135954770e-03
   4.6400000000000000e+02   3.5834404195394121e-03
   4.6500000000000000e+02   3.5479013627390558e-03
   4.6600000000000000e+02   3.5126858985148339e-03
   4.6700000000000000e+02   3.4777907567351100e-03
   4.6800000000000000e+02   3.4432127345609565e-03
   4.6900000000000000e+02   3.4089486903226612e-03
   4.7000000000000000e+02   3.3749955383511193e-03
   4.7100000000000000e+02   3.3413502445976558e-03
   4.7200000000000000e+02   3.3080098229179111e-03
   4.7300000000000000e+02   3.2749713319020122e-03
   4.7400000000000000e+02   3.2422318721691298e-03
   4.7500000000000000e+02   3.2097885840434524e-03
   4.7600000000000000e+02   3.1776386455559338e-03
   4.7700000000000000e+02   3.1457792707127179e-03
   4.7800000000000000e+02   3.1142077079901478e-03
   4.7900000000000000e+02   3.0829212390203579e-03
   4.8000000000000000e+02   3.0519171774361876e-03
   4.8100000000000000e+02   3.0211928678485103e-03
   4.8200000000000000e+02   2.9907456849396267e-03
   4.8300000000000000e+02   2.9605730326480568e-03
   4.8400000000000000e+02   2.9306723434384010e-03
   4.8500000000000000e+02   2.9010410776356935e-03
   4.8600000000000000e+02   2.8716767228206905e-03
   4.8700000000000000e+02   2.8425767932723743e-03
   4.8800000000000000e+02   2.8137388294550351e-03
   4.8900000000000000e+02   2.7851603975395122e-03
   4.9000000000000000e+02   2.7568390889564868e-03
   4.9100000000000000e+02   2.7287725199766758e-03
   4.9200000000000000e+02   2.7009583313155616e-03
   4.9300000000000000e+02   2.6733941877549994e-03
   4.9400000000000000e+02   2.6460777777867228e-03
   4.9500000000000000e+02   2.6190068132681105e-03
   4.9600000000000000e+02   2.5921790290953668e-03
   4.9700000000000000e+02   2.5655921828844782e-03
   4.9800000000000000e+02   2.5392440546672117e-03
   4.9900000000000000e+02   2.5131324465959438e-03
   5.0000000000000000e+02   2.4872551826554848e-03
   5.0100000000000000e+02   2.4616101083855813e-03
   5.0200000000000000e+02   2.4361950906096217e-03
   5.0300000000000000e+02   2.4110080171701968e-03
   5.0400000000000000e+02   2.3860467966729713e-03
   5.0500000000000000e+02   2.3613093582322696e-03
   5.0600000000000000e+02   2.3367936512276076e-03
   5.0700000000000000e+02   2.3124976450596968e-03
   5.0800000000000000e+02   2.2884193289166056e-03
   5.0900000000000000e+02   2.2645567115428217e-03
   5.1000000000000000e+02   2.2409078210079160e-03
   5.1100000000000000e+02   2.2174707044894542e-03
   5.1200000000000000e+02   2.1942434280497088e-03
   5.1300000000000000e+02   2.1712240764230513e-03
   5.1400000000000000e+02   2.1484107528030854e-03
   5.1500000000000000e+02   2.1258015786368980e-03
   5.1600000000000000e+02   2.1033946934190481e-03
   5.1700000000000000e+02   2.0811882544903041e-03
   5.1800000000000000e+02   2.0591804368431080e-03
   5.1900000000000000e+02   2.0373694329221563e-03
   5.2000000000000000e+02   2.0157534524365916e-03
   5.2100000000000000e+02   1.9943307221706092e-03
   5.2200000000000000e+02   1.9730994857961735e-03
   5.2300000000000000e+02   1.9520580036914074e-03
   5.2400000000000000e+02   1.9312045527602984e-03
   5.2500000000000000e+02   1.9105374262538581e-03
   5.2600000000000000e+02   1.8900549335964221e-03
   5.2700000000000000e+02   1.8697554002120858e-03
   5.2800000000000000e+02   1.8496371673557522e-03
   5.2900000000000000e+02   1.8296985919435235e-03
   5.3000000000000000e+02   1.8099380463899495e-03
   5.3100000000000000e+02   1.7908602523588610e-03
   5.3200000000000000e+02   1.7726325150545161e-03
   5.3300000000000000e+02   1.7545953839154596e-03
   5.3400000000000000e+02   1.7367462839858027e-03
   5.3500000000000000e+02   1.7190827567290286e-03
   5.3600000000000000e+02   1.7016024445077852e-03
   5.3700000000000000e+02   1.6843030775744526e-03
   5.3800000000000000e+02   1.6671824631588833e-03
   5.3900000000000000e+02   1.6502384763023578e-03
   5.4000000000000000e+02   1.6334690521555115e-03
   5.4100000000000000e+02   1.6168721794925438e-03
   5.4200000000000000e+02   1.6004458952433517e-03
   5.4300000000000000e+02   1.5841882798783252e-03
   5.4400000000000000e+02   1.5680974535046874e-03
   5.4500000000000000e+02   1.5521715725554126e-03
   5.4600000000000000e+02   1.5364088269784011e-03
   5.4700000000000000e+02   1.5208074378396540e-03
   5.4800000000000000e+02   1.5053656552795160e-03
   5.4900000000000000e+02   1.4900817567557790e-03
   5.5000000000000000e+02   1.4749540455361845e-03
   5.5100000000000000e+02   1.4599808493946998e-03
   5.5200000000000000e+02   1.4451605194809617e-03
   5.5300000000000000e+02   1.4304914293346677e-03
   5.5400000000000000e+02   1.4159719740214367e-03
   5.5500000000000000e+02   1.4016005693735225e-03
   5.5600000000000000e+02   1.3873756513133539e-03
   5.5700000000000000e+02   1.3732956752552834e-03
   5.5800000000000000e+02   1.3593591155647100e-03
   5.5900000000000000e+02   1.3455644650733861e-03
   5.6000000000000000e+02   1.3319102346342902e-03
   5.6100000000000000e+02   1.3183949527217390e-03
   5.6200000000000000e+02   1.3050171650560299e-03
   5.6300000000000000e+02   1.2917754342618483e-03
   5.6400000000000000e+02   1.2786683395461934e-03
   5.6500000000000000e+02   1.2656944763999125e-03
   5.6600000000000000e+02   1.2528524563154581e-03
   5.6700000000000000e+02   1.2401409065184936e-03
   5.6800000000000000e+02   1.2275584697163790e-03
   5.6900000000000000e+02   1.2151038038556274e-03
   5.7000000000000000e+02   1.2027755818909672e-03
   5.7100000000000000e+02   1.1905724915632393e-03
   5.7200000000000000e+02   1.1784932351848135e-03
   5.7300000000000000e+02   1.1665365294338422e-03
   5.7400000000000000e+02   1.1547011051532591e-03
   5.7500000000000000e+02   1.1429857071575636e-03
   5.7600000000000000e+02   1.1313890940434258e-03
   5.7700000000000000e+02   1.1199100380067568e-03
   5.7800000000000000e+02   1.1085473246629440e-03
   5.7900000000000000e+02   1.0972997528720964e-03
   5.8000000000000000e+02   1.0861661345682497e-03
   5.8100000000000000e+02   1.0751452945930522e-03
   5.8200000000000000e+02   1.0642360705303768e-03
   5.8300000000000000e+02   1.0534373125480523e-03
   5.8400000000000000e+02   1.0427478832380158e-03
   5.8500000000000000e+02   1.0321666574655611e-03
   5.8600000000000000e+02   1.0216925222145017e-03
   5.8700000000000000e+02   1.0113243764397178e-03
   5.8800000000000000e+02   1.0010611309219472e-03
   5.8900000000000000e+02   9.9090170812415716e-04
   5.9000000000000000e+02   9.8084504204804814e-04
   5.9100000000000000e+02   9.7089007809820940e-04
   5.9200000000000000e+02   9.6103577294363374e-04
   5.9300000000000000e+02   9.5128109438411446e-04
   5.9400000000000000e+02   9.4162502121782792e-04
   5.9500000000000000e+02   9.3206654311142308e-04
   5.9600000000000000e+02   9.2260466047090132e-04
   5.9700000000000000e+02   9.1323838431645391e-04
   5.9800000000000000e+02   9.0396673615809008e-04
   5.9900000000000000e+02   8.9478874787245254e-04
   6.0000000000000000e+02   8.8570346158266624e-04
   6.0100000000000000e+02   8.7670992953911022e-04
   6.0200000000000000e+02   8.6780721400361925e-04
   6.0300000000000000e+02   8.5899438713170611e-04
   6.0400000000000000e+02   8.5027053086058799e-04
   6.0500000000000000e+02   8.4163473679642093e-04
   6.0600000000000000e+02   8.3308610610364456e-04
   6.0700000000000000e+02   8.2462374939643740e-04
   6.0800000000000000e+02   8.1624678663056729e-04
   6.0900000000000000e+02   8.0795434699682531e-04
   6.1000000000000000e+02   7.9974556881894305e-04
   6.1100000000000000e+02   7.9161959944663016e-04
   6.1200000000000000e+02   7.8357559515705385e-04
   6.1300000000000000e+02   7.7561272105367864e-04
   6.1400000000000000e+02   7.6773015096563593e-04
   6.1500000000000000e+02   7.5992706735223531e-04
   6.1600000000000000e+02   7.5220266120497108e-04
   6.1700000000000000e+02   7.4455613195295752e-04
   6.1800000000000000e+02   7.3698668736955149e-04
   6.1900000000000000e+02   7.2949354347844693e-04
   6.2000000000000000e+02   7.2207592446359452e-04
   6.2100000000000000e+02   7.1473306257753880e-04
   6.2200000000000000e+02   7.0746419805384317e-04
   6.2300000000000000e+02   7.0026857901740584e-04
   6.2400000000000000e+02   6.9314546139965431e-04
   6.2500000000000000e+02   6.8609410885070747e-04
   6.2600000000000000e+02   6.7911379265575783e-04
   6.2700000000000000e+02   6.7220379165171685e-04
   6.2800000000000000e+02   6.6536339214438942e-04
   6.2900000000000000e+02   6.5859188782630589e-04
   6.3000000000000000e+02   6.5188857969798481e-04
   6.3100000000000000e+02   6.4525277598629271e-04
   6.3200000000000000e+02   6.3868379206689419e-04
   6.3300000000000000e+02   6.3218095038762307e-04
   6.3400000000000000e+02   6.2574358039014122e-04
   6.3500000000000000e+02   6.1937101843502430e-04
   6.3600000000000000e+02   6.1306260772816862e-04
   6.3700000000000000e+02   6.0681769824469031e-04
   6.3800000000000000e+02   6.0063564665810074e-04
   6.3900000000000000e+02   5.9451581626605323e-04
   6.4000000000000000e+02   5.8845757692189212e-04
   6.4100000000000000e+02   5.8246030496211375e-04
   6.4200000000000000e+02   5.7652338313752053e-04
   6.4300000000000000e+02   5.7064620054411036e-04
   6.4400000000000000e+02   5.6482815255686847e-04
   6.4500000000000000e+02   5.5906864076013009e-04
   6.4600000000000000e+02   5.5336707288348183e-04
   6.4700000000000000e+02   5.4772286273581730e-04
   6.4800000000000000e+02   5.4213543013860075e-04
   6.4900000000000000e+02   5.3660420086519848e-04
   6.5000000000000000e+02   5.3112860657480207e-04
   6.5100000000000000e+02   5.2570808475215468e-04
   6.5200000000000000e+02   5.2034207864358516e-04
   6.5300000000000000e+02   5.1503003719752553e-04
   6.5400000000000000e+02   5.0977141500423801e-04
   6.5500000000000000e+02   5.0456567223488191e-04
   6.5600000000000000e+02   4.9941227458374590e-04
   6.5700000000000000e+02   4.9431069320850251e-04
   6.5800000000000000e+02   4.8926040467534221e-04
   6.5900000000000000e+02   4.8426089089869930e-04
   6.6000000000000000e+02   4.7931163908731015e-04
   6.6100000000000000e+02   4.7441214168604919e-04
   6.6200000000000000e+02   4.6956189632462440e-04
   6.6300000000000000e+02   4.6476040575994169e-04
   6.6400000000000000e+02   4.6000717782321689e-04
   6.6500000000000000e+02   4.5530172536682479e-04
   6.6600000000000000e+02   4.5064356621246637e-04
   6.6700000000000000e+02   4.4603222309722620e-04
   6.6800000000000000e+02   4.4146722362411382e-04
   6.6900000000000000e+02   4.3694810021009943e-04
   6.7000000000000000e+02   4.3247439003612782e-04
   6.7100000000000000e+02   4.2804563499713229e-04
   6.7200000000000000e+02   4.2366138165310363e-04
   6.7300000000000000e+02   4.1932118118095078e-04
   6.7400000000000000e+02   4.1502458932451443e-04
   6.7500000000000000e+02   4.1077116634946116e-04
   6.7600000000000000e+02   4.0656047699474788e-04
   6.7700000000000000e+02   4.0239209042580146e-04
   6.7800000000000000e+02   3.9826558018980795e-04
   6.7900000000000000e+02   3.9418052416889199e-04
   6.8000000000000000e+02   3.9013650453606578e-04
   6.8100000000000000e+02   3.8613310771038671e-04
   6.8200000000000000e+02   3.8216992431237866e-04
   6.8300000000000000e+02   3.7824654912116813e-04
   6.8400000000000000e+02   3.7436258103135627e-04
   6.8500000000000000e+02   3.7051762300962751e-04
   6.8600000000000000e+02   3.6671128205399554e-04
   6.8700000000000000e+02   3.6294316915054357e-04
   6.8800000000000000e+02   3.5921289923372592e-04
   6.8900000000000000e+02   3.5552009114363562e-04
   6.9000000000000000e+02   3.5186436758788853e-04
   6.9100000000000000e+02   3.4824535509994626e-04
   6.9200000000000000e+02   3.4466268400100018e-04
   6.9300000000000000e+02   3.4111598835895367e-04
   6.9400000000000000e+02   3.3760490595215290e-04
   6.9500000000000000e+02   3.3412907822995161e-04
   6.9600000000000000e+02   3.3068815027459522e-04
   6.9700000000000000e+02   3.2728177076363229e-04
   6.9800000000000000e+02   3.2390959193496409e-04
   6.9900000000000000e+02   3.2057126954714553e-04
   7.0000000000000000e+02   3.1726646284667691e-04
   7.0100000000000000e+02   3.1399483452751377e-04
   7.0200000000000000e+02   3.1075605070099611e-04
   7.0300000000000000e+02   3.0754978085628171e-04
   7.0400000000000000e+02   3.0437569782842873e-04
   7.0500000000000000e+02   3.0123347776304953e-04
   7.0600000000000000e+02   2.9812280008215114e-04
   7.0700000000000000e+02   2.9504334745024006e-04
   7.0800000000000000e+02   2.9199480574319592e-04
   7.0900000000000000e+02   2.8897686401213417e-04
   7.1000000000000000e+02   2.8598921445346698e-04
   7.1100000000000000e+02   2.8303155237513966e-04
   7.1200000000000000e+02   2.8010357616603239e-04
   7.1300000000000000e+02   2.7720498726338337e-04
   7.1400000000000000e+02   2.7433549012179510e-04
   7.1500000000000000e+02   2.7149479218289963e-04
   7.1600000000000000e+02   2.6868260384436444e-04
   7.1700000000000000e+02   2.6589863842955839e-04
   7.1800000000000000e+02   2.6314261215840362e-04
   7.1900000000000000e+02   2.6041424411664562e-04
   7.2000000000000000e+02   2.5771325622696946e-04
   7.2100000000000000e+02   2.5503937322143486e-04
   7.2200000000000000e+02   2.5239232261087795e-04
   7.2300000000000000e+02   2.4977183465668673e-04
   7.2400000000000000e+02   2.4717764234429164e-04
   7.2500000000000000e+02   2.4460948135401780e-04
   7.2600000000000000e+02   2.4206709003391576e-04
   7.2700000000000000e+02   2.3955020937298821e-04
   7.2800000000000000e+02   2.3705858297375673e-04
   7.2900000000000000e+02   2.3459195702575222e-04
   7.3000000000000000e+02   2.3215008027900507e-04
   7.3100000000000000e+02   2.2973270401911811e-04
   7.3200000000000000e+02   2.2733958203904219e-04
   7.3300000000000000e+02   2.2497047061665517e-04
   7.3400000000000000e+02   2.2262512848680123e-04
   7.3500000000000000e+02   2.2030331681741891e-04
   7.3600000000000000e+02   2.1800479918540551e-04
   7.3700000000000000e+02   2.1572934155063473e-04
   7.3800000000000000e+02   2.1347671223287610e-04
   7.3900000000000000e+02   2.1124668188739543e-04
   7.4000000000000000e+02   2.0903902348161046e-04
   7.4100000000000000e+02   2.0685351227042750e-04
   7.4200000000000000e+02   2.0468992577434776e-04
   7.4300000000000000e+02   2.0254804375638685e-04
   7.4400000000000000e+02   2.0042764819820267e-04
   7.4500000000000000e+02   1.9832852327806999e-04
   7.4600000000000000e+02   1.9625045534951431e-04
   7.4700000000000000e+02   1.9419323291796749e-04
   7.4800000000000000e+02   1.9215664661900600e-04
   7.4900000000000000e+02   1.9014048919803995e-04
   7.5000000000000000e+02   1.8814455548723250e-04
   7.5100000000000000e+02   1.8616864238545262e-04
   7.5200000000000000e+02   1.8421254883743660e-04
   7.5300000000000000e+02   1.8227607581149878e-04
   7.5400000000000000e+02   1.8035902628133076e-04
   7.5500000000000000e+02   1.7846120520318464e-04
   7.5600000000000000e+02   1.7658241949806787e-04
   7.5700000000000000e+02   1.7472247803050912e-04
   7.5800000000000000e+02   1.7288119158877485e-04
   7.5900000000000000e+02   1.7105837286640480e-04
   7.6000000000000000e+02   1.6925383644229676e-04
   7.6100000000000000e+02   1.6746739876118689e-04
   7.6200000000000000e+02   1.6569887811505331e-04
   7.6300000000000000e+02   1.6394809462517922e-04
   7.6400000000000000e+02   1.6221487022263320e-04
   7.6500000000000000e+02   1.6049902863059614e-04
   7.6600000000000000e+02   1.5880039534536903e-04
   7.6700000000000000e+02   1.5711879761962319e-04
   7.6800000000000000e+02   1.5545406444380372e-04
   7.6900000000000000e+02   1.5380602652911586e-04
   7.7000000000000000e+02   1.5217451628945616e-04
   7.7100000000000000e+02   1.5055936782413487e-04
   7.7200000000000000e+02   1.4896041690204941e-04
   7.7300000000000000e+02   1.4737750094361533e-04
   7.7400000000000000e+02   1.4581045900454405e-04
   7.7500000000000000e+02   1.4425913175909288e-04
   7.7600000000000000e+02   1.4272336148344694e-04
   7.7700000000000000e+02   1.4120299204121141e-04
   7.7800000000000000e+02   1.3969786886441931e-04
   7.7900000000000000e+02   1.3820783894060655e-04
   7.8000000000000000e+02   1.3673275079513858e-04
   7.8100000000000000e+02   1.3527245447696648e-04
   7.8200000000000000e+02   1.3382680154200882e-04
   7.8300000000000000e+02   1.3239564503917138e-04
   7.8400000000000000e+02   1.3097883949412484e-04
   7.8500000000000000e+02   1.2957624089572013e-04
   7.8600000000000000e+02   1.2818770667937033e-04
   7.8700000000000000e+02   1.2681309571478506e-04
   7.8800000000000000e+02   1.2545226828935237e-04
   7.8900000000000000e+02   1.2410508609468602e-04
   7.9000000000000000e+02   1.2277141221317276e-04
   7.9100000000000000e+02   1.2145111110293702e-04
   7.9200000000000000e+02   1.2014404858412431e-04
   7.9300000000000000e+02   1.1885009182518481e-04
   7.9400000000000000e+02   1.1756910932981632e-04
   7.9500000000000000e+02   1.1630097092311583e-04
   7.9600000000000000e+02   1.1504554773799496e-04
   7.9700000000000000e+02   1.1380271220212291e-04
   7.9800000000000000e+02   1.1257233802552887e-04
   7.9900000000000000e+02   1.1135430018596227e-04
   8.0000000000000000e+02   1.1014847491900113e-04
   8.0100000000000000e+02   1.0895473970196151e-04
   8.0200000000000000e+02   1.0777297324440152e-04
   8.0300000000000000e+02   1.0660305547255835e-04
   8.0400000000000000e+02   1.0544486752183059e-04
   8.0500000000000000e+02   1.0429829171857751e-04
   8.0600000000000000e+02   1.0316321157286515e-04
   8.0700000000000000e+02   1.0203951176461790e-04
   8.0800000000000000e+02   1.0092707813188038e-04
   8.0900000000000000e+02   9.9825797659870651e-05
   8.1000000000000000e+02   9.8735558467659361e-05
   8.1100000000000000e+02   9.7656249799201237e-05
   8.1200000000000000e+02   9.6587762010805667e-05
   8.1300000000000000e+02   9.5529986559134760e-05
   8.1400000000000000e+02   9.4482815991443449e-05
   8.1500000000000000e+02   9.3446143933577689e-05
   8.1600000000000000e+02   9.2419865080214573e-05
   8.1700000000000000e+02   9.1403875183783604e-05
   8.1800000000000000e+02   9.0398071041937291e-05
   8.1900000000000000e+02   8.9402350490560940e-05
   8.2000000000000000e+02   8.8416612389924308e-05
   8.2100000000000000e+02   8.7440756616240678e-05
   8.2200000000000000e+02   8.6474684051379504e-05
   8.2300000000000000e+02   8.5518296572183360e-05
   8.2400000000000000e+02   8.4571497040708126e-05
   8.2500000000000000e+02   8.3634189293803728e-05
   8.2600000000000000e+02   8.2706278134277590e-05
   8.2700000000000000e+02   8.1787669320343447e-05
   8.2800000000000000e+02   8.0878269556520992e-05
   8.2900000000000000e+02   7.9977986483876056e-05
   8.3000000000000000e+02   7.9086728670524603e-05
   8.3100000000000000e+02   7.8204405602268581e-05
   8.3200000000000000e+02   7.7330927674418762e-05
   8.3300000000000000e+02   7.6466206180188492e-05
   8.3400000000000000e+02   7.5610153304231115e-05
   8.3500000000000000e+02   7.4762682112880150e-05
   8.3600000000000000e+02   7.3923706543993861e-05
   8.3700000000000000e+02   7.3093141400360726e-05
   8.3800000000000000e+02   7.2270902339280211e-05
   8.3900000000000000e+02   7.1456905864781300e-05
   8.4000000000000000e+02   7.0651069318522126e-05
   8.4100000000000000e+02   6.9853310872272284e-05
   8.4200000000000000e+02   6.9063549518812452e-05
   8.4300000000000000e+02   6.8281705064152941e-05
   8.4400000000000000e+02   6.7507698118169558e-05
   8.4500000000000000e+02   6.6741450088668528e-05
   8.4600000000000000e+02   6.5982883171758659e-05
   8.4700000000000000e+02   6.5231920343806034e-05
   8.4800000000000000e+02   6.4488485354971447e-05
   8.4900000000000000e+02   6.3752502719978163e-05
   8.5000000000000000e+02   6.3023897710857957e-05
   8.5100000000000000e+02   6.2302596350224859e-05
   8.5200000000000000e+02   6.1588525402438442e-05
   8.5300000000000000e+02   6.0881612367141345e-05
   8.5400000000000000e+02   6.0181785470422630e-05
   8.5500000000000000e+02   5.9488973660201696e-05
   8.5600000000000000e+02   5.8803106596072761e-05
   8.5700000000000000e+02   5.8124114643501758e-05
   8.5800000000000000e+02   5.7451928867495638e-05
   8.5900000000000000e+02   5.6786481023502010e-05
   8.6000000000000000e+02   5.6127703552397337e-05
   8.6100000000000000e+02   5.5475529572705471e-05
   8.6200000000000000e+02   5.4829892874266988e-05
   8.6300000000000000e+02   5.4190727910457666e-05
   8.6400000000000000e+02   5.3557969793044842e-05
   8.6500000000000000e+02   5.2931554284274050e-05
   8.6600000000000000e+02   5.2311417791197750e-05
   8.6700000000000000e+02   5.1697497358421459e-05
   8.6800000000000000e+02   5.1089730662432472e-05
   8.6900000000000000e+02   5.0488056004741624e-05
   8.7000000000000000e+02   4.9926403922944438e-05
   8.7100000000000000e+02   4.9373567492945163e-05
   8.7200000000000000e+02   4.8826893222449743e-05
   8.7300000000000000e+02   4.8286298237609133e-05
   8.7400000000000000e+02   4.7751702739442190e-05
   8.7500000000000000e+02   4.7223029625049523e-05
   8.7600000000000000e+02   4.6700204170551488e-05
   8.7700000000000000e+02   4.6183153763616682e-05
   8.7800000000000000e+02   4.5671807681624033e-05
   8.7900000000000000e+02   4.5166096901082760e-05
   8.8000000000000000e+02   4.4665953940684027e-05
   8.8100000000000000e+02   4.4171312726378194e-05
   8.8200000000000000e+02   4.3682108478213736e-05
   8.8300000000000000e+02   4.3198277613398600e-05
   8.8400000000000000e+02   4.2719757664265050e-05
   8.8500000000000000e+02   4.2246487208500183e-05
   8.8600000000000000e+02   4.1778405807421750e-05
   8.8700000000000000e+02   4.1315453956519639e-05
   8.8800000000000000e+02   4.0857573038898951e-05
   8.8900000000000000e+02   4.0404705285449395e-05
   8.9000000000000000e+02   3.9956793742928116e-05
   8.9100000000000000e+02   3.9513782242174328e-05
   8.9200000000000000e+02   3.9075615372654690e-05
   8.9300000000000000e+02   3.8642238457931874e-05
   8.9400000000000000e+02   3.8213597535881189e-05
   8.9500000000000000e+02   3.7789639337720156e-05
   8.9600000000000000e+02   3.7370311272973146e-05
   8.9700000000000000e+02   3.6955561411402516e-05
   8.9800000000000000e+02   3.6545338470083466e-05
   8.9900000000000000e+02   3.6139591800346996e-05
   9.0000000000000000e+02   3.5738271373008309e-05
   9.0100000000000000e+02   3.5341327769530219e-05
   9.0200000000000000e+02   3.4948712168966084e-05
   9.0300000000000000e+02   3.4560376338595705e-05
   9.0400000000000000e+02   3.4176272623637931e-05
   9.0500000000000000e+02   3.3796353938414079e-05
   9.0600000000000000e+02   3.3420573756851907e-05
   9.0700000000000000e+02   3.3048886103253353e-05
   9.0800000000000000e+02   3.2681245546095752e-05
   9.0900000000000000e+02   3.2317607187084990e-05
   9.1000000000000000e+02   3.1957926656143751e-05
   9.1100000000000000e+02   3.1602160101651663e-05
   9.1200000000000000e+02   3.1250264185037874e-05
   9.1300000000000000e+02   3.0902196072603889e-05
   9.1400000000000000e+02   3.0557913428005894e-05
   9.1500000000000000e+02   3.0217374406319711e-05
   9.1600000000000000e+02   2.9880537647973924e-05
   9.1700000000000000e+02   2.9547362270704598e-05
   9.1800000000000000e+02   2.9217807864543503e-05
   9.1900000000000000e+02   2.8891834484827974e-05
   9.2000000000000000e+02   2.8569402646661557e-05
   9.2100000000000000e+02   2.8250473318187655e-05
   9.2200000000000000e+02   2.7935007915577735e-05
   9.2300000000000000e+02   2.7622968296700638e-05
   9.2400000000000000e+02   2.7314316755715112e-05
   9.2500000000000000e+02   2.7009016017266691e-05
   9.2600000000000000e+02   2.6707029231475896e-05
   9.2700000000000000e+02   2.6408319968003212e-05
   9.2800000000000000e+02   2.6112852211169187e-05
   9.2900000000000000e+02   2.5820590354678852e-05
   9.3000000000000000e+02   2.5531499196478052e-05
   9.3100000000000000e+02   2.5245543933214072e-05
   9.3200000000000000e+02   2.4962690156542754e-05
   9.3300000000000000e+02   2.4682903847193472e-05
   9.3400000000000000e+02   2.4406151369825443e-05
   9.3500000000000000e+02   2.4132399470653722e-05
   9.3600000000000000e+02   2.3861615269008296e-05
   9.3700000000000000e+02   2.3593766256410830e-05
   9.3800000000000000e+02   2.3328820289452677e-05
   9.3900000000000000e+02   2.3066745586893287e-05
   9.4000000000000000e+02   2.2807510724648428e-05
   9.4100000000000000e+02   2.2551084631965391e-05
   9.4200000000000000e+02   2.2297436586015516e-05
   9.4300000000000000e+02   2.2046536209388318e-05
   9.4400000000000000e+02   2.1798353463892663e-05
   9.4500000000000000e+02   2.1552858648842223e-05
   9.4600000000000000e+02   2.1310022395120461e-05
   9.4700000000000000e+02   2.1069815662147150e-05
   9.4800000000000000e+02   2.0832209733789831e-05
   9.4900000000000000e+02   2.0597176214670906e-05
   9.5000000000000000e+02   2.0364687025287714e-05
   9.5100000000000000e+02   2.0134714400166107e-05
   9.5200000000000000e+02   1.9907230883244307e-05
   9.5300000000000000e+02   1.9682209323124893e-05
   9.5400000000000000e+02   1.9459622871360238e-05
   9.5500000000000000e+02   1.9239444977572615e-05
   9.5600000000000000e+02   1.9021649387080167e-05
   9.5700000000000000e+02   1.8806210136148922e-05
   9.5800000000000000e+02   1.8593101549618747e-05
   9.5900000000000000e+02   1.8382298236946706e-05
   9.6000000000000000e+02   1.8173775089305466e-05
   9.6100000000000000e+02   1.7967507275890411e-05
   9.6200000000000000e+02   1.7763470241413743e-05
   9.6300000000000000e+02   1.7561639701752124e-05
   9.6400000000000000e+02   1.7361991641836461e-05
   9.6500000000000000e+02   1.7164502312486555e-05
   9.6600000000000000e+02   1.6969148226454416e-05
   9.6700000000000000e+02   1.6775906156445928e-05
   9.6800000000000000e+02   1.6584753131427959e-05
   9.6900000000000000e+02   1.6395666434386217e-05
   9.7000000000000000e+02   1.6208623598104816e-05
   9.7100000000000000e+02   1.6023602403979254e-05
   9.7200000000000000e+02   1.5840580878059748e-05
   9.7300000000000000e+02   1.5659537288413434e-05
   9.7400000000000000e+02   1.5480450142750370e-05
   9.7500000000000000e+02   1.5303298185390068e-05
   9.7600000000000000e+02   1.5128060394359947e-05
   9.7700000000000000e+02   1.4954715979416979e-05
   9.7800000000000000e+02   1.4783244378486681e-05
   9.7900000000000000e+02   1.4613625256080440e-05
   9.8000000000000000e+02   1.4445838499998289e-05
   9.8100000000000000e+02   1.4279864218559222e-05
   9.8200000000000000e+02   1.4115682739018522e-05
   9.8300000000000000e+02   1.3953274604929982e-05
   9.8400000000000000e+02   1.3792620572321105e-05
   9.8500000000000000e+02   1.3633701610220669e-05
   9.8600000000000000e+02   1.3476498894328036e-05
   9.8700000000000000e+02   1.3320993808068265e-05
   9.8800000000000000e+02   1.3167167938503545e-05
   9.8900000000000000e+02   1.3015003074486742e-05
   9.9000000000000000e+02   1.2864481204155508e-05
   9.9100000000000000e+02   1.2715584513877156e-05
   9.9200000000000000e+02   1.2568295384028209e-05
   9.9300000000000000e+02   1.2422596388203065e-05
   9.9400000000000000e+02   1.2278470290708091e-05
   9.9500000000000000e+02   1.2135900044715185e-05
   9.9600000000000000e+02   1.1994868788832638e-05
   9.9700000000000000e+02   1.1855359847632707e-05
   9.9800000000000000e+02   1.1717356726639811e-05
   9.9900000000000000e+02   1.1580843112066754e-05
   1.0000000000000000e+03   1.1445802868836382e-05
   1.0010000000000000e+03   1.1312220037943806e-05
   1.0020000000000000e+03   1.1180078833950496e-05
   1.0030000000000000e+03   1.1049363643929165e-05
   1.0040000000000000e+03   1.0920059027331890e-05
   1.0050000000000000e+03   1.0792149709263745e-05
   1.0060000000000000e+03   1.0665620583252484e-05
   1.0070000000000000e+03   1.0540456707555635e-05
   1.0080000000000000e+03   1.0416643302258937e-05
   1.0090000000000000e+03   1.0294165750331459e-05
   1.0100000000000000e+03   1.0173009593273240e-05
   1.0110000000000000e+03   1.0053160529664521e-05
   1.0120000000000000e+03   9.9346044145062884e-06
   1.0130000000000000e+03   9.8173272573738228e-06
   1.0140000000000000e+03   9.7013152191194757e-06
   1.0150000000000000e+03   9.5865546125321043e-06
   1.0160000000000000e+03   9.4730318986441779e-06
   1.0170000000000000e+03   9.3607336864679980e-06
   1.0180000000000000e+03   9.2496467306216852e-06
   1.0190000000000000e+03   9.1397579297465150e-06
   1.0200000000000000e+03   9.0310543249242389e-06
   1.0210000000000000e+03   8.9235230986219737e-06
   1.0220000000000000e+03   8.8171515729776413e-06
   1.0230000000000000e+03   8.7119272072940658e-06
   1.0240000000000000e+03   8.6078375977752019e-06
   1.0250000000000000e+03   8.5048704756796781e-06
   1.0260000000000000e+03   8.4030137053424613e-06
   1.0270000000000000e+03   8.3022552828559585e-06
   1.0280000000000000e+03   8.2025833355424664e-06
   1.0290000000000000e+03   8.1039861186569313e-06
   1.0300000000000000e+03   8.0064520164420673e-06
   1.0310000000000000e+03   7.9099695377760080e-06
   1.0320000000000000e+03   7.8145273178868674e-06
   1.0330000000000000e+03   7.7201141150555066e-06
   1.0340000000000000e+03   7.6267188085053049e-06
   1.0350000000000000e+03   7.5343303995891621e-06
   1.0360000000000000e+03   7.4429380086241576e-06
   1.0370000000000000e+03   7.3525308742321009e-06
   1.0380000000000000e+03   7.2630983514930820e-06
   1.0390000000000000e+03   7.1746299111541359e-06
   1.0400000000000000e+03   7.0871151385741273e-06
   1.0410000000000000e+03   7.0005437317454107e-06
   1.0420000000000000e+03   6.9149055003706054e-06
   1.0430000000000000e+03   6.8301903649393710e-06
   1.0440000000000000e+03   6.7463883559370672e-06
   1.0450000000000000e+03   6.6634896104156366e-06
   1.0460000000000000e+03   6.5814843739719436e-06
   1.0470000000000000e+03   6.5003629969229801e-06
   1.0480000000000000e+03   6.4201159349653145e-06
   1.0490000000000000e+03   6.3407337465373081e-06
   1.0500000000000000e+03   6.2622070932147764e-06
   1.0510000000000000e+03   6.1845267373369884e-06
   1.0520000000000000e+03   6.1076835413472135e-06
   1.0530000000000000e+03   6.0316684670013903e-06
   1.0540000000000000e+03   5.9564725737854511e-06
   1.0550000000000000e+03   5.8820870181239905e-06
   1.0560000000000000e+03   5.8085030527208115e-06
   1.0570000000000000e+03   5.7357120239211476e-06
   1.0580000000000000e+03   5.6637053726348792e-06
   1.0590000000000000e+03   5.5924746331495386e-06
   1.0600000000000000e+03   5.5220114297011786e-06
   1.0610000000000000e+03   5.4523074788483879e-06
   1.0620000000000000e+03   5.3833545859112744e-06
   1.0630000000000000e+03   5.3151446456309127e-06
   1.0640000000000000e+03   5.2476696397953396e-06
   1.0650000000000000e+03   5.1809216375033267e-06
   1.0660000000000000e+03   5.1148927934498240e-06
   1.0670000000000000e+03   5.0495753473984015e-06
   1.0680000000000000e+03   4.9849616233899104e-06
   1.0690000000000000e+03   4.9210440280279267e-06
   1.0700000000000000e+03   4.8578150502149681e-06
   1.0710000000000000e+03   4.7952672606249391e-06
   1.0720000000000000e+03   4.7333933097247896e-06
   1.0730000000000000e+03   4.6721859276426263e-06
   1.0740000000000000e+03   4.6116379235082685e-06
   1.0750000000000000e+03   4.5517421838705688e-06
   1.0760000000000000e+03   4.4924916724336445e-06
   1.0770000000000000e+03   4.4338794288698651e-06
   1.0780000000000000e+03   4.3758985684241880e-06
   1.0790000000000000e+03   4.3185422807271552e-06
   1.0800000000000000e+03   4.2618038286078879e-06
   1.0810000000000000e+03   4.2056765482259743e-06
   1.0820000000000000e+03   4.1501538477525808e-06
   1.0830000000000000e+03   4.0952292065791118e-06
   1.0840000000000000e+03   4.0408961747896545e-06
   1.0850000000000000e+03   3.9871483718420843e-06
   1.0860000000000000e+03   3.9339794863042867e-06
   1.0870000000000000e+03   3.8813832750628221e-06
   1.0880000000000000e+03   3.8293535625315894e-06
   1.0890000000000000e+03   3.7778842398604889e-06
   1.0900000000000000e+03   3.7269692640121976e-06
   1.0910000000000000e+03   3.6766026580259491e-06
   1.0920000000000000e+03   3.6267785082478551e-06
   1.0930000000000000e+03   3.5774909659135803e-06
   1.0940000000000000e+03   3.5287342454337789e-06
   1.0950000000000000e+03   3.4805026232070914e-06
   1.0960000000000000e+03   3.4327904381477020e-06
   1.0970000000000000e+03   3.3855920894432195e-06
   1.0980000000000000e+03   3.3389020378735718e-06
   1.0990000000000000e+03   3.2927148030413283e-06
   1.1000000000000000e+03   3.2470249645587041e-06
   1.1010000000000000e+03   3.2018271602011117e-06
   1.1020000000000000e+03   3.1571160860390465e-06
   1.1030000000000000e+03   3.1128864944597502e-06
   1.1040000000000000e+03   3.0708459437250303e-06
   1.1050000000000000e+03   3.0318633896031622e-06
   1.1060000000000000e+03   2.9933989872551583e-06
   1.1070000000000000e+03   2.9554435228922550e-06
   1.1080000000000000e+03   2.9179882719032228e-06
   1.1090000000000000e+03   2.8810249314589173e-06
   1.1100000000000000e+03   2.8445455676246574e-06
   1.1110000000000000e+03   2.8085425678800641e-06
   1.1120000000000000e+03   2.7730086024754875e-06
   1.1130000000000000e+03   2.7379365926466777e-06
   1.1140000000000000e+03   2.7033196819947988e-06
   1.1150000000000000e+03   2.6691512165711410e-06
   1.1160000000000000e+03   2.6354247211370385e-06
   1.1170000000000000e+03   2.6021338865024967e-06
   1.1180000000000000e+03   2.5692725543589161e-06
   1.1190000000000000e+03   2.5368347043539396e-06
   1.1200000000000000e+03   2.5048144460462017e-06
   1.1210000000000000e+03   2.4732060092774088e-06
   1.1220000000000000e+03   2.4420037361270893e-06
   1.1230000000000000e+03   2.4112020757689089e-06
   1.1240000000000000e+03   2.3807955777443159e-06
   1.1250000000000000e+03   2.3507788878739705e-06
   1.1260000000000000e+03   2.3211467446967348e-06
   1.1270000000000000e+03   2.2918939740622082e-06
   1.1280000000000000e+03   2.2630154858334943e-06
   1.1290000000000000e+03   2.2345062736234240e-06
   1.1300000000000000e+03   2.2063614083319763e-06
   1.1310000000000000e+03   2.1785760392013933e-06
   1.1320000000000000e+03   2.1511453892000550e-06
   1.1330000000000000e+03   2.1240647538354736e-06
   1.1340000000000000e+03   2.0973294994397327e-06
   1.1350000000000000e+03   2.0709350618505943e-06
   1.1360000000000000e+03   2.0448769436418227e-06
   1.1370000000000000e+03   2.0191507137275157e-06
   1.1380000000000000e+03   1.9937520052518773e-06
   1.1390000000000000e+03   1.9686765157211045e-06
   1.1400000000000000e+03   1.9439200025191516e-06
   1.1410000000000000e+03   1.9194782855455175e-06
   1.1420000000000000e+03   1.8953472435223413e-06
   1.1430000000000000e+03   1.8715228137306276e-06
   1.1440000000000000e+03   1.8480009913507970e-06
   1.1450000000000000e+03   1.8247778269567897e-06
   1.1460000000000000e+03   1.8018494275711807e-06
   1.1470000000000000e+03   1.7792119541592814e-06
   1.1480000000000000e+03   1.7568616218929191e-06
   1.1490000000000000e+03   1.7347946976445396e-06
   1.1500000000000000e+03   1.7130075002509854e-06
   1.1510000000000000e+03   1.6914964002497173e-06
   1.1520000000000000e+03   1.6702578168453596e-06
   1.1530000000000000e+03   1.6492882205474877e-06
   1.1540000000000000e+03   1.6285841284226103e-06
   1.1550000000000000e+03   1.6081421058087325e-06
   1.1560000000000000e+03   1.5879587660515763e-06
   1.1570000000000000e+03   1.5680307672073471e-06
   1.1580000000000000e+03   1.5483548136254061e-06
   1.1590000000000000e+03   1.5289276544974879e-06
   1.1600000000000000e+03   1.5097460828025849e-06
   1.1610000000000000e+03   1.4908069351750587e-06
   1.1620000000000000e+03   1.4721070903219682e-06
   1.1630000000000000e+03   1.4536434708695198e-06
   1.1640000000000000e+03   1.4354130387469411e-06
   1.1650000000000000e+03   1.4174127976923778e-06
   1.1660000000000000e+03   1.3996397919340007e-06
   1.1670000000000000e+03   1.3820911048711128e-06
   1.1680000000000000e+03   1.3647638596017054e-06
   1.1690000000000000e+03   1.3476552164165625e-06
   1.1700000000000000e+03   1.3307623747775990e-06
   1.1710000000000000e+03   1.3140825710757430e-06
   1.1720000000000000e+03   1.2976130781033790e-06
   1.1730000000000000e+03   1.2813512054500143e-06
   1.1740000000000000e+03   1.2652942979196086e-06
   1.1750000000000000e+03   1.2494397356624627e-06
   1.1760000000000000e+03   1.2337849341752180e-06
   1.1770000000000000e+03   1.2183273417949603e-06
   1.1780000000000000e+03   1.2030644423370053e-06
   1.1790000000000000e+03   1.1879937508744407e-06
   1.1800000000000000e+03   1.1731128169034703e-06
   1.1810000000000000e+03   1.1584192207824008e-06
   1.1820000000000000e+03   1.1439105757099838e-06
   1.1830000000000000e+03   1.1295845261427415e-06
   1.1840000000000000e+03   1.1154387467398544e-06
   1.1850000000000000e+03   1.1014709431544953e-06
   1.1860000000000000e+03   1.0876788511106052e-06
   1.1870000000000000e+03   1.0740602360072243e-06
   1.1880000000000000e+03   1.0606128923909362e-06
   1.1890000000000000e+03   1.0473346431645305e-06
   1.1900000000000000e+03   1.0342233397188924e-06
   1.1910000000000000e+03   1.0212768625924498e-06
   1.1920000000000000e+03   1.0084931184377182e-06
   1.1930000000000000e+03   9.9587004186775214e-07
   1.1940000000000000e+03   9.8340559453291856e-07
   1.1950000000000000e+03   9.7109776393389421e-07
   1.1960000000000000e+03   9.5894456447677930e-07
   1.1970000000000000e+03   9.4694403562664710e-07
   1.1980000000000000e+03   9.3509424203943365e-07
   1.1990000000000000e+03   9.2339327474894143e-07
   1.2000000000000000e+03   9.1183924839716334e-07
   1.2010000000000000e+03   9.0043030176184007e-07
   1.2020000000000000e+03   8.8916459881157488e-07
   1.2030000000000000e+03   8.7804032646371492e-07
   1.2040000000000000e+03   8.6705569484812978e-07
   1.2050000000000000e+03   8.5620893796665822e-07
   1.2060000000000000e+03   8.4549831171476813e-07
   1.2070000000000000e+03   8.3492209533233946e-07
   1.2080000000000000e+03   8.2447858916154501e-07
   1.2090000000000000e+03   8.1416611649330181e-07
   1.2100000000000000e+03   8.0398302132515168e-07
   1.2110000000000000e+03   7.9392766941637665e-07
   1.2120000000000000e+03   7.8399844749666233e-07
   1.2130000000000000e+03   7.7419376300231967e-07
   1.2140000000000000e+03   7.6451204341683816e-07
   1.2150000000000000e+03   7.5495173653466437e-07
   1.2160000000000000e+03   7.4551131072498084e-07
   1.2170000000000000e+03   7.3618925282147660e-07
   1.2180000000000000e+03   7.2698407023257652e-07
   1.2190000000000000e+03   7.1789428856743338e-07
   1.2200000000000000e+03   7.0891845242726398e-07
   1.2210000000000000e+03   7.0005512553723788e-07
   1.2220000000000000e+03   6.9130288969136370e-07
   1.2230000000000000e+03   6.8266034422493095e-07
   1.2240000000000000e+03   6.7412610746529317e-07
   1.2250000000000000e+03   6.6569881448974892e-07
   1.2260000000000000e+03   6.5737711831254621e-07
   1.2270000000000000e+03   6.4915968869787802e-07
   1.2280000000000000e+03   6.4104521281932955e-07
   1.2290000000000000e+03   6.3303239433665219e-07
   1.2300000000000000e+03   6.2511995313198554e-07
   1.2310000000000000e+03   6.1730662570552476e-07
   1.2320000000000000e+03   6.0959116491174243e-07
   1.2330000000000000e+03   6.0197233929994172e-07
   1.2340000000000000e+03   5.9444893271858836e-07
   1.2350000000000000e+03   5.8701974484286776e-07
   1.2360000000000000e+03   5.7968358998768140e-07
   1.2370000000000000e+03   5.7243929882220806e-07
   1.2380000000000000e+03   5.6528571573211702e-07
   1.2390000000000000e+03   5.5822170013846125e-07
   1.2400000000000000e+03   5.5124612597012064e-07
   1.2410000000000000e+03   5.4435788153191205e-07
   1.2420000000000000e+03   5.3755586897703233e-07
   1.2430000000000000e+03   5.3083900457083699e-07
   1.2440000000000000e+03   5.2420621842706131e-07
   1.2450000000000000e+03   5.1765645384837384e-07
   1.2460000000000000e+03   5.1118866785393388e-07
   1.2470000000000000e+03   5.0480183091561222e-07
   1.2480000000000000e+03   4.9849492563909873e-07
   1.2490000000000000e+03   4.9226694834657358e-07
   1.2500000000000000e+03   4.8611690788970352e-07
   1.2510000000000000e+03   4.8004382564964188e-07
   1.2520000000000000e+03   4.7404673540513935e-07
   1.2530000000000000e+03   4.6812468254120787e-07
   1.2540000000000000e+03   4.6227672589557107e-07
   1.2550000000000000e+03   4.5650193459332076e-07
   1.2560000000000000e+03   4.5079939081659259e-07
   1.2570000000000000e+03   4.4516818769433667e-07
   1.2580000000000000e+03   4.3960742996176461e-07
   1.2590000000000000e+03   4.3411623356468099e-07
   1.2600000000000000e+03   4.2869372565948394e-07
   1.2610000000000000e+03   4.2333904514072193e-07
   1.2620000000000000e+03   4.1805134013519679e-07
   1.2630000000000000e+03   4.1282977129919701e-07
   1.2640000000000000e+03   4.0767350891693219e-07
   1.2650000000000000e+03   4.0258173395564807e-07
   1.2660000000000000e+03   3.9755363740617942e-07
   1.2670000000000000e+03   3.9258842081050770e-07
   1.2680000000000000e+03   3.8768529599798240e-07
   1.2690000000000000e+03   3.8284348416209552e-07
   1.2700000000000000e+03   3.7806221678370694e-07
   1.2710000000000000e+03   3.7334073497159787e-07
   1.2720000000000000e+03   3.6867828893491344e-07
   1.2730000000000000e+03   3.6407413903827745e-07
   1.2740000000000000e+03   3.5952755474667750e-07
   1.2750000000000000e+03   3.5503781396601862e-07
   1.2760000000000000e+03   3.5060420488957357e-07
   1.2770000000000000e+03   3.4622602375586464e-07
   1.2780000000000000e+03   3.4190257656322448e-07
   1.2790000000000000e+03   3.3763317682767789e-07
   1.2800000000000000e+03   3.3341714795694945e-07
   1.2810000000000000e+03   3.2925382114023441e-07
   1.2820000000000000e+03   3.2514253587575594e-07
   1.2830000000000000e+03   3.2108264063021195e-07
   1.2840000000000000e+03   3.1707349165177071e-07
   1.2850000000000000e+03   3.1311445323385000e-07
   1.2860000000000000e+03   3.0920489771511674e-07
   1.2870000000000000e+03   3.0534420547948726e-07
   1.2880000000000000e+03   3.0153176456045901e-07
   1.2890000000000000e+03   2.9776697064111079e-07
   1.2900000000000000e+03   2.9404922744977075e-07
   1.2910000000000000e+03   2.9037794544112289e-07
   1.2920000000000000e+03   2.8675254298321123e-07
   1.2930000000000000e+03   2.8317244596177165e-07
   1.2940000000000000e+03   2.7963708672511743e-07
   1.2950000000000000e+03   2.7614590540303237e-07
   1.2960000000000000e+03   2.7269834898354564e-07
   1.2970000000000000e+03   2.6929387144482090e-07
   1.2980000000000000e+03   2.6593193362326725e-07
   1.2990000000000000e+03   2.6261200308164969e-07
   1.3000000000000000e+03   2.5933355371342107e-07
   1.3010000000000000e+03   2.5609606679783700e-07
   1.3020000000000000e+03   2.5289902954917304e-07
   1.3030000000000000e+03   2.4974193538050328e-07
   1.3040000000000000e+03   2.4662428535448308e-07
   1.3050000000000000e+03   2.4354558501800528e-07
   1.3060000000000000e+03   2.4050534717187583e-07
   1.3070000000000000e+03   2.3750309121136732e-07
   1.3080000000000000e+03   2.3453834127976842e-07
   1.3090000000000000e+03   2.3161062811483432e-07
   1.3100000000000000e+03   2.2871948838934014e-07
   1.3110000000000000e+03   2.2586446510674911e-07
   1.3120000000000000e+03   2.2304510575476158e-07
   1.3130000000000000e+03   2.2026096481121266e-07
   1.3140000000000000e+03   2.1751160110628535e-07
   1.3150000000000000e+03   2.1479658019651863e-07
   1.3160000000000000e+03   2.1211547212268879e-07
   1.3170000000000000e+03   2.0946785286059204e-07
   1.3180000000000000e+03   2.0685330352970862e-07
   1.3190000000000000e+03   2.0427141078887068e-07
   1.3200000000000000e+03   2.0172176578114769e-07
   1.3210000000000000e+03   1.9920396558462907e-07
   1.3220000000000000e+03   1.9671761149786290e-07
   1.3230000000000000e+03   1.9426231101819589e-07
   1.3240000000000000e+03   1.9183767520398667e-07
   1.3250000000000000e+03   1.8944332104861388e-07
   1.3260000000000000e+03   1.8707886950213612e-07
   1.3270000000000000e+03   1.8474394665829595e-07
   1.3280000000000000e+03   1.8243818375451989e-07
   1.3290000000000000e+03   1.8016121598491443e-07
   1.3300000000000000e+03   1.7791268329160208e-07
   1.3310000000000000e+03   1.7569223010094261e-07
   1.3320000000000000e+03   1.7349950571920103e-07
   1.3330000000000000e+03   1.7133416288176511e-07
   1.3340000000000000e+03   1.6919586012715317e-07
   1.3350000000000000e+03   1.6708425863167019e-07
   1.3360000000000000e+03   1.6499902511097314e-07
   1.3370000000000000e+03   1.6293982944606295e-07
   1.3380000000000000e+03   1.6090634666162449e-07
   1.3390000000000000e+03   1.5889825547524398e-07
   1.3400000000000000e+03   1.5691523803363027e-07
   1.3410000000000000e+03   1.5495698136339750e-07
   1.3420000000000000e+03   1.5302317578839313e-07
   1.3430000000000000e+03   1.5111351558914458e-07
   1.3440000000000000e+03   1.4922769913474861e-07
   1.3450000000000000e+03   1.4736542861909253e-07
   1.3460000000000000e+03   1.4552640926951842e-07
   1.3470000000000000e+03   1.4371035106138428e-07
   1.3480000000000000e+03   1.4191696660783470e-07
   1.3490000000000000e+03   1.4014597287436230e-07
   1.3500000000000000e+03   1.3839709038747168e-07
   1.3510000000000000e+03   1.3667004204767537e-07
   1.3520000000000000e+03   1.3496455550350195e-07
   1.3530000000000000e+03   1.3328036117315590e-07
   1.3540000000000000e+03   1.3161719303585371e-07
   1.3550000000000000e+03   1.2997478849993454e-07
   1.3560000000000000e+03   1.2835288787530283e-07
   1.3570000000000000e+03   1.2675123516476432e-07
   1.3580000000000000e+03   1.2516957766835807e-07
   1.3590000000000000e+03   1.2360766506013117e-07
   1.3600000000000000e+03   1.2206525070703194e-07
   1.3610000000000000e+03   1.2054209140513137e-07
   1.3620000000000000e+03   1.1903794619261914e-07
   1.3630000000000000e+03   1.1755257753680755e-07
   1.3640000000000000e+03   1.1608575107035284e-07
   1.3650000000000000e+03   1.1463723519558729e-07
   1.3660000000000000e+03   1.1320680108451914e-07
   1.3670000000000000e+03   1.1179422307450059e-07
   1.3680000000000000e+03   1.1039927734933450e-07
   1.3690000000000000e+03   1.0902174444517171e-07
   1.3700000000000000e+03   1.0766140674461374e-07
   1.3710000000000000e+03   1.0631804913615936e-07
   1.3720000000000000e+03   1.0499145993743004e-07
   1.3730000000000000e+03   1.0368142904871923e-07
   1.3740000000000000e+03   1.0238775032700031e-07
   1.3750000000000000e+03   1.0111021894814006e-07
   1.3760000000000000e+03   9.9848633912795819e-08
   1.3770000000000000e+03   9.8602795540518323e-08
   1.3780000000000000e+03   9.7372507052423550e-08
   1.3790000000000000e+03   9.6157574966860868e-08
   1.3800000000000000e+03   9.4957806461626226e-08
   1.3810000000000000e+03   9.3773013066863612e-08
   1.3820000000000000e+03   9.2603006840274307e-08
   1.3830000000000000e+03   9.1447604060018232e-08
   1.3840000000000000e+03   9.0306622191259293e-08
   1.3850000000000000e+03   8.9179880413722758e-08
   1.3860000000000000e+03   8.8067201336256481e-08
   1.3870000000000000e+03   8.6968409677937685e-08
   1.3880000000000000e+03   8.5883331608626219e-08
   1.3890000000000000e+03   8.4811795804079261e-08
   1.3900000000000000e+03   8.3753633445951295e-08
   1.3910000000000000e+03   8.2708677298568813e-08
   1.3920000000000000e+03   8.1676762764044928e-08
   1.3930000000000000e+03   8.0657726563386103e-08
   1.3940000000000000e+03   7.9651408319164093e-08
   1.3950000000000000e+03   7.8657648709065331e-08
   1.3960000000000000e+03   7.7676291312341557e-08
   1.3970000000000000e+03   7.6707181422805834e-08
   1.3980000000000000e+03   7.5750165785053882e-08
   1.3990000000000000e+03   7.4805093122021390e-08
   1.4000000000000000e+03   7.3871815190098710e-08
   1.4010000000000000e+03   7.2950183745676207e-08
   1.4020000000000000e+03   7.2040053578598858e-08
   1.4030000000000000e+03   7.1141281984608980e-08
   1.4040000000000000e+03   7.0253726127559562e-08
   1.4050000000000000e+03   6.9377246336647559e-08
   1.4060000000000000e+03   6.8511704391852579e-08
   1.4070000000000000e+03   6.7656963392047552e-08
   1.4080000000000000e+03   6.6812889205781412e-08
   1.4090000000000000e+03   6.5979347965381740e-08
   1.4100000000000000e+03   6.5156208572852106e-08
   1.4110000000000000e+03   6.4343340721532058e-08
   1.4120000000000000e+03   6.3540616610658474e-08
   1.4130000000000000e+03   6.2747909494582896e-08
   1.4140000000000000e+03   6.1965094342218181e-08
   1.4150000000000000e+03   6.1192047441370507e-08
   1.4160000000000000e+03   6.0428647058186049e-08
   1.4170000000000000e+03   5.9674772777704283e-08
   1.4180000000000000e+03   5.8930305503858039e-08
   1.4190000000000000e+03   5.8195127987030781e-08
   1.4200000000000000e+03   5.7469124164609977e-08
   1.4210000000000000e+03   5.6752179424765740e-08
   1.4220000000000000e+03   5.6044181002118843e-08
   1.4230000000000000e+03   5.5345017054515390e-08
   1.4240000000000000e+03   5.4654577322473473e-08
   1.4250000000000000e+03   5.3972752205957831e-08
   1.4260000000000000e+03   5.3299435402166541e-08
   1.4270000000000000e+03   5.2634520080740326e-08
   1.4280000000000000e+03   5.1977901257770571e-08
   1.4290000000000000e+03   5.1329475532020658e-08
   1.4300000000000000e+03   5.0689140557368620e-08
   1.4310000000000000e+03   5.0056795438475149e-08
   1.4320000000000000e+03   4.9432340598894253e-08
   1.4330000000000000e+03   4.8815677121626617e-08
   1.4340000000000000e+03   4.8206708068012910e-08
   1.4350000000000000e+03   4.7605337290729785e-08
   1.4360000000000000e+03   4.7011470093236557e-08
   1.4370000000000000e+03   4.6425012702217873e-08
   1.4380000000000000e+03   4.5845872531362361e-08
   1.4390000000000000e+03   4.5273958313251987e-08
   1.4400000000000000e+03   4.4709179967472695e-08
   1.4410000000000000e+03   4.4151448600614433e-08
   1.4420000000000000e+03   4.3600675846824471e-08
   1.4430000000000000e+03   4.3056774922922077e-08
   1.4440000000000000e+03   4.2519660364619828e-08
   1.4450000000000000e+03   4.1989247103298311e-08
   1.4460000000000000e+03   4.1465451916788760e-08
   1.4470000000000000e+03   4.0948191846701078e-08
   1.4480000000000000e+03   4.0437385253538495e-08
   1.4490000000000000e+03   3.9932952080476225e-08
   1.4500000000000000e+03   3.9434812270689484e-08
   1.4510000000000000e+03   3.8942887613804140e-08
   1.4520000000000000e+03   3.8457100427003394e-08
   1.4530000000000000e+03   3.7977374610142426e-08
   1.4540000000000000e+03   3.7503633403629776e-08
   1.4550000000000000e+03   3.7035802817549939e-08
   1.4560000000000000e+03   3.6573809257655421e-08
   1.4570000000000000e+03   3.6117579657256070e-08
   1.4580000000000000e+03   3.5667041740997698e-08
   1.4590000000000000e+03   3.5222124948087461e-08
   1.4600000000000000e+03   3.4782759245289836e-08
   1.4610000000000000e+03   3.4348874863147979e-08
   1.4620000000000000e+03   3.3920403746766350e-08
   1.4630000000000000e+03   3.3497278105028070e-08
   1.4640000000000000e+03   3.3079431333820280e-08
   1.4650000000000000e+03   3.2666797752255422e-08
   1.4660000000000000e+03   3.2259311943224604e-08
   1.4670000000000000e+03   3.1856909808512277e-08
   1.4680000000000000e+03   3.1459528041238871e-08
   1.4690000000000000e+03   3.1067104257750150e-08
   1.4700000000000000e+03   3.0679575678723869e-08
   1.4710000000000000e+03   3.0296882294513778e-08
   1.4720000000000000e+03   2.9918962776580293e-08
   1.4730000000000000e+03   2.9545758302281158e-08
   1.4740000000000000e+03   2.9177209653306111e-08
   1.4750000000000000e+03   2.8813258930238212e-08
   1.4760000000000000e+03   2.8453848629328522e-08
   1.4770000000000000e+03   2.8098922038164099e-08
   1.4780000000000000e+03   2.7748423235667992e-08
   1.4790000000000000e+03   2.7402297223988577e-08
   1.4800000000000000e+03   2.7060489137163561e-08
   1.4810000000000000e+03   2.6722945296234652e-08
   1.4820000000000000e+03   2.6389612417911543e-08
   1.4830000000000000e+03   2.6060437878350598e-08
   1.4840000000000000e+03   2.5735369713154837e-08
   1.4850000000000000e+03   2.5414356881152612e-08
   1.4860000000000000e+03   2.5097348868729602e-08
   1.4870000000000000e+03   2.4784295557939484e-08
   1.4880000000000000e+03   2.4475147490282595e-08
   1.4890000000000000e+03   2.4169856130484606e-08
   1.4900000000000000e+03   2.3868373207049841e-08
   1.4910000000000000e+03   2.3570651239818633e-08
   1.4920000000000000e+03   2.3276643408077961e-08
   1.4930000000000000e+03   2.2986303550561485e-08
   1.4940000000000000e+03   2.2699585506002846e-08
   1.4950000000000000e+03   2.2416443904471690e-08
   1.4960000000000000e+03   2.2136834694930991e-08
   1.4970000000000000e+03   2.1860713166897050e-08
   1.4980000000000000e+03   2.1588036720115495e-08
   1.4990000000000000e+03   2.1318761435438625e-08
   1.5000000000000000e+03   2.1052845635837392e-08
   1.5010000000000000e+03   2.0790246852946758e-08
   1.5020000000000000e+03   2.0530923937295001e-08
   1.5030000000000000e+03   2.0274835871299738e-08
   1.5040000000000000e+03   2.0021942428714576e-08
   1.5050000000000000e+03   1.9772203647071790e-08
   1.5060000000000000e+03   1.9525580355239647e-08
   1.5070000000000000e+03   1.9282033513975752e-08
   1.5080000000000000e+03   1.9041524743484364e-08
   1.5090000000000000e+03   1.8804016455305742e-08
   1.5100000000000000e+03   1.8569470533422813e-08
   1.5110000000000000e+03   1.8337850708269158e-08
   1.5120000000000000e+03   1.8109120050831703e-08
   1.5130000000000000e+03   1.7883242687212021e-08
   1.5140000000000000e+03   1.7660182875401026e-08
   1.5150000000000000e+03   1.7439905796614954e-08
   1.5160000000000000e+03   1.7222376368291382e-08
   1.5170000000000000e+03   1.7007560562982544e-08
   1.5180000000000000e+03   1.6795424353240670e-08
   1.5190000000000000e+03   1.6585934107285993e-08
   1.5200000000000000e+03   1.6379057512232066e-08
   1.5210000000000000e+03   1.6174761200077789e-08
   1.5220000000000000e+03   1.5973013385494039e-08
   1.5230000000000000e+03   1.5773782019373039e-08
   1.5240000000000000e+03   1.5577036239611002e-08
   1.5250000000000000e+03   1.5382744524657479e-08
   1.5260000000000000e+03   1.5190876276187342e-08
   1.5270000000000000e+03   1.5001401687211464e-08
   1.5280000000000000e+03   1.4814290291294052e-08
   1.5290000000000000e+03   1.4629513072781976e-08
   1.5300000000000000e+03   1.4447040488464768e-08
   1.5310000000000000e+03   1.4266844445914622e-08
   1.5320000000000000e+03   1.4088896061367735e-08
   1.5330000000000000e+03   1.3913167242396301e-08
   1.5340000000000000e+03   1.3739630292240507e-08
   1.5350000000000000e+03   1.3568258305476542e-08
   1.5360000000000000e+03   1.3399023717233925e-08
   1.5370000000000000e+03   1.3231900413424836e-08
   1.5380000000000000e+03   1.3066861356736126e-08
   1.5390000000000000e+03   1.2903881488194635e-08
   1.5400000000000000e+03   1.2742934166155211e-08
   1.5410000000000000e+03   1.2583994463534026e-08
   1.5420000000000000e+03   1.2427037453247250e-08
   1.5430000000000000e+03   1.2272038208211054e-08
   1.5440000000000000e+03   1.2118972197009607e-08
   1.5450000000000000e+03   1.1967815679563071e-08
   1.5460000000000000e+03   1.1818544783902275e-08
   1.5470000000000000e+03   1.1671135638058052e-08
   1.5480000000000000e+03   1.1525565161397225e-08
   1.5490000000000000e+03   1.1381810537065285e-08
   1.5500000000000000e+03   1.1239848948207719e-08
   1.5510000000000000e+03   1.1099658237416682e-08
   1.5520000000000000e+03   1.0961216247284325e-08
   1.5530000000000000e+03   1.0824500820402799e-08
   1.5540000000000000e+03   1.0689490986368249e-08
   1.5550000000000000e+03   1.0556164983440824e-08
   1.5560000000000000e+03   1.0424502236884664e-08
   1.5570000000000000e+03   1.0294481380627915e-08
   1.5580000000000000e+03   1.0166082895049380e-08
   1.5590000000000000e+03   1.0039285545966536e-08
   1.5600000000000000e+03   9.9140700775368479e-09
   1.5610000000000000e+03   9.7904159150244575e-09
   1.5620000000000000e+03   9.6683045939228269e-09
   1.5630000000000000e+03   9.5477163308320880e-09
   1.5640000000000000e+03   9.4286322655777042e-09
   1.5650000000000000e+03   9.3110332742064741e-09
   1.5660000000000000e+03   9.1949014197691888e-09
   1.5670000000000000e+03   9.0802179739806410e-09
   1.5680000000000000e+03   8.9669648680022887e-09
   1.5690000000000000e+03   8.8551245605529185e-09
   1.5700000000000000e+03   8.7446791146833196e-09
   1.5710000000000000e+03   8.6356115166696107e-09
   1.5720000000000000e+03   8.5279040933412452e-09
   1.5730000000000000e+03   8.4215402266423360e-09
   1.5740000000000000e+03   8.3165030347383329e-09
   1.5750000000000000e+03   8.2127760314626817e-09
   1.5760000000000000e+03   8.1103425987594966e-09
   1.5770000000000000e+03   8.0091871736875527e-09
   1.5780000000000000e+03   7.9092930063016280e-09
   1.5790000000000000e+03   7.8106450612178295e-09
   1.5800000000000000e+03   7.7132279073842587e-09
   1.5810000000000000e+03   7.6170251905236992e-09
   1.5820000000000000e+03   7.5220227984775758e-09
   1.5830000000000000e+03   7.4282053001939992e-09
   1.5840000000000000e+03   7.3355581878463991e-09
   1.5850000000000000e+03   7.2440664260508795e-09
   1.5860000000000000e+03   7.1537157707595379e-09
   1.5870000000000000e+03   7.0644921098138049e-09
   1.5880000000000000e+03   6.9763815948337748e-09
   1.5890000000000000e+03   6.8893698498822129e-09
   1.5900000000000000e+03   6.8034432903578787e-09
   1.5910000000000000e+03   6.7185885954381974e-09
   1.5920000000000000e+03   6.6347921805219284e-09
   1.5930000000000000e+03   6.5520409885651623e-09
   1.5940000000000000e+03   6.4703219625239871e-09
   1.5950000000000000e+03   6.3896220453544924e-09
   1.5960000000000000e+03   6.3099289713487636e-09
   1.5970000000000000e+03   6.2312298153522217e-09
   1.5980000000000000e+03   6.1535121797676181e-09
   1.5990000000000000e+03   6.0767639307763693e-09
   1.6000000000000000e+03   6.0009729345598929e-09
   1.6010000000000000e+03   5.9261273210782690e-09
   1.6020000000000000e+03   5.8522149565129148e-09
   1.6030000000000000e+03   5.7792248940492392e-09
   1.6040000000000000e+03   5.7071449998686571e-09
   1.6050000000000000e+03   5.6359640633779136e-09
   1.6060000000000000e+03   5.5656711377624156e-09
   1.6070000000000000e+03   5.4962548805395754e-09
   1.6080000000000000e+03   5.4277043448948017e-09
   1.6090000000000000e+03   5.3600088477921656e-09
   1.6100000000000000e+03   5.2931578380850751e-09
   1.6110000000000000e+03   5.2271402370696048e-09
   1.6120000000000000e+03   5.1619466806031528e-09
   1.6130000000000000e+03   5.0975656943137976e-09
   1.6140000000000000e+03   5.0339879140589363e-09
   1.6150000000000000e+03   4.9712030524706401e-09
   1.6160000000000000e+03   4.9092012178489768e-09
   1.6170000000000000e+03   4.8479730460513428e-09
   1.6180000000000000e+03   4.7875082497098102e-09
   1.6190000000000000e+03   4.7277977284604396e-09
   1.6200000000000000e+03   4.6688318543819658e-09
   1.6210000000000000e+03   4.6106015271104494e-09
   1.6220000000000000e+03   4.5530975143926217e-09
   1.6230000000000000e+03   4.4963105839752111e-09
   1.6240000000000000e+03   4.4402317673836140e-09
   1.6250000000000000e+03   4.3848527555898858e-09
   1.6260000000000000e+03   4.3301643163407578e-09
   1.6270000000000000e+03   4.2761578768296218e-09
   1.6280000000000000e+03   4.2228251280285341e-09
   1.6290000000000000e+03   4.1701574971308877e-09
   1.6300000000000000e+03   4.1181469388874039e-09
   1.6310000000000000e+03   4.0667850123808070e-09
   1.6320000000000000e+03   4.0160635404724863e-09
   1.6330000000000000e+03   3.9659746098024972e-09
   1.6340000000000000e+03   3.9165107026788897e-09
   1.6350000000000000e+03   3.8676637738523864e-09
   1.6360000000000000e+03   3.8194257780737095e-09
   1.6370000000000000e+03   3.7717895933189074e-09
   1.6380000000000000e+03   3.7247477018960312e-09
   1.6390000000000000e+03   3.6782920585558032e-09
   1.6400000000000000e+03   3.6324162007209344e-09
   1.6410000000000000e+03   3.5871124788101436e-09
   1.6420000000000000e+03   3.5423736389101479e-09
   1.6430000000000000e+03   3.4981929546649922e-09
   1.6440000000000000e+03   3.4545633040507265e-09
   1.6450000000000000e+03   3.4114776969327316e-09
   1.6460000000000000e+03   3.3689296707337181e-09
   1.6470000000000000e+03   3.3269122353190677e-09
   1.6480000000000000e+03   3.2854187962221587e-09
   1.6490000000000000e+03   3.2444427589763697e-09
   1.6500000000000000e+03   3.2039779247830769e-09
   1.6510000000000000e+03   3.1640178310649905e-09
   1.6520000000000000e+03   3.1245561471341544e-09
   1.6530000000000000e+03   3.0855864104132799e-09
   1.6540000000000000e+03   3.0471029496610719e-09
   1.6550000000000000e+03   3.0090990385215765e-09
   1.6560000000000000e+03   2.9715696652001620e-09
   1.6570000000000000e+03   2.9345079714515414e-09
   1.6580000000000000e+03   2.8979088135917504e-09
   1.6590000000000000e+03   2.8617662566008295e-09
   1.6600000000000000e+03   2.8260739697908222e-09
   1.6610000000000000e+03   2.7908272051457610e-09
   1.6620000000000000e+03   2.7560198957563543e-09
   1.6630000000000000e+03   2.7216468979386368e-09
   1.6640000000000000e+03   2.6877024085619824e-09
   1.6650000000000000e+03   2.6541814158317581e-09
   1.6660000000000000e+03   2.6210782485066698e-09
   1.6670000000000000e+03   2.5883881585707503e-09
   1.6680000000000000e+03   2.5561058704507015e-09
   1.6690000000000000e+03   2.5242258447945627e-09
   1.6700000000000000e+03   2.4927437292543625e-09
   1.6710000000000000e+03   2.4616543801461369e-09
   1.6720000000000000e+03   2.4309526537859207e-09
   1.6730000000000000e+03   2.4006336702684145e-09
   1.6740000000000000e+03   2.3706929453563155e-09
   1.6750000000000000e+03   2.3411257310336560e-09
   1.6760000000000000e+03   2.3119271473951365e-09
   1.6770000000000000e+03   2.2830927102034539e-09
   1.6780000000000000e+03   2.2546179352213062e-09
   1.6790000000000000e+03   2.2264984701007230e-09
   1.6800000000000000e+03   2.1987295668257369e-09
   1.6810000000000000e+03   2.1713070049377098e-09
   1.6820000000000000e+03   2.1442264320886718e-09
   1.6830000000000000e+03   2.1174836278199852e-09
   1.6840000000000000e+03   2.0910743716730122e-09
   1.6850000000000000e+03   2.0649945750784479e-09
   1.6860000000000000e+03   2.0392397537989891e-09
   1.6870000000000000e+03   2.0138063468226605e-09
   1.6880000000000000e+03   1.9886902655801563e-09
   1.6890000000000000e+03   1.9638872896128398e-09
   1.6900000000000000e+03   1.9393937260194019e-09
   1.6910000000000000e+03   1.9152054862305380e-09
   1.6920000000000000e+03   1.8913191411236049e-09
   1.6930000000000000e+03   1.8677306021292968e-09
   1.6940000000000000e+03   1.8444363082356384e-09
   1.6950000000000000e+03   1.8214324346519894e-09
   1.6960000000000000e+03   1.7987155522557064e-09
   1.6970000000000000e+03   1.7762819681454816e-09
   1.6980000000000000e+03   1.7541282531986715e-09
   1.6990000000000000e+03   1.7322507145139686e-09
   1.7000000000000000e+03   1.7106459229687292e-09
   1.7010000000000000e+03   1.6893109769976403e-09
   1.7020000000000000e+03   1.6682419199207287e-09
   1.7030000000000000e+03   1.6474353226153512e-09
   1.7040000000000000e+03   1.6268885472948596e-09
   1.7050000000000000e+03   1.6065981648366103e-09
   1.7060000000000000e+03   1.5865606142286281e-09
   1.7070000000000000e+03   1.5667731257949319e-09
   1.7080000000000000e+03   1.5472321385235457e-09
   1.7090000000000000e+03   1.5279350146278215e-09
   1.7100000000000000e+03   1.5088787206531130e-09
   1.7110000000000000e+03   1.4900598274767771e-09
   1.7120000000000000e+03   1.4714758292014980e-09
   1.7130000000000000e+03   1.4531234285939646e-09
   1.7140000000000000e+03   1.4349999878675284e-09
   1.7150000000000000e+03   1.4171027373462083e-09
   1.7160000000000000e+03   1.3994286435753587e-09
   1.7170000000000000e+03   1.3819748049896660e-09
   1.7180000000000000e+03   1.3647387156918139e-09
   1.7190000000000000e+03   1.3477177378951540e-09
   1.7200000000000000e+03   1.3309089700343727e-09
   1.7210000000000000e+03   1.3143099062121541e-09
   1.7220000000000000e+03   1.2979176448631845e-09
   1.7230000000000000e+03   1.2817299438688129e-09
   1.7240000000000000e+03   1.2657441654423903e-09
   1.7250000000000000e+03   1.2499578036866007e-09
   1.7260000000000000e+03   1.2343680889254633e-09
   1.7270000000000000e+03   1.2189730428189915e-09
   1.7280000000000000e+03   1.2037700275805366e-09
   1.7290000000000000e+03   1.1887565373127828e-09
   1.7300000000000000e+03   1.1739301980077460e-09
   1.7310000000000000e+03   1.1592888994361076e-09
   1.7320000000000000e+03   1.1448300038112186e-09
   1.7330000000000000e+03   1.1305519284610903e-09
   1.7340000000000000e+03   1.1164516399310767e-09
   1.7350000000000000e+03   1.1025268961025263e-09
   1.7360000000000000e+03   1.0887761143034504e-09
   1.7370000000000000e+03   1.0751969205258647e-09
   1.7380000000000000e+03   1.0617868088724535e-09
   1.7390000000000000e+03   1.0485441966712274e-09
   1.7400000000000000e+03   1.0354667099142027e-09
   1.7410000000000000e+03   1.0225521064827284e-09
   1.7420000000000000e+03   1.0097986718154824e-09
   1.7430000000000000e+03   9.9720455946181114e-10


==> figures/L1LS_gamma_0_8.dat <==
   1.0000000000000000e+00   6.0745344516503219e-01
   2.0000000000000000e+00   5.9319886981287218e-01
   3.0000000000000000e+00   5.7987152364474936e-01
   4.0000000000000000e+00   5.6760767715848170e-01
   5.0000000000000000e+00   5.5610772584556356e-01
   6.0000000000000000e+00   5.4531675175617011e-01
   7.0000000000000000e+00   5.3520861120405105e-01
   8.0000000000000000e+00   5.2566036779397485e-01
   9.0000000000000000e+00   5.1655906241533622e-01
   1.0000000000000000e+01   5.0781580007368954e-01
   1.1000000000000000e+01   4.9959540603965780e-01
   1.2000000000000000e+01   4.9180017839721457e-01
   1.3000000000000000e+01   4.8440951261255305e-01
   1.4000000000000000e+01   4.7731108065203542e-01
   1.5000000000000000e+01   4.7052226993505081e-01
   1.6000000000000000e+01   4.6399056478250000e-01
   1.7000000000000000e+01   4.5774195711904142e-01
   1.8000000000000000e+01   4.5170575946064201e-01
   1.9000000000000000e+01   4.4588988678610886e-01
   2.0000000000000000e+01   4.4023177550568826e-01
   2.1000000000000000e+01   4.3479542849033498e-01
   2.2000000000000000e+01   4.2957247312139318e-01
   2.3000000000000000e+01   4.2446607584390739e-01
   2.4000000000000000e+01   4.1950019752347656e-01
   2.5000000000000000e+01   4.1466877356319404e-01
   2.6000000000000000e+01   4.0994192740345614e-01
   2.7000000000000000e+01   4.0533228911236019e-01
   2.8000000000000000e+01   4.0087984469872229e-01
   2.9000000000000000e+01   3.9656509413888191e-01
   3.0000000000000000e+01   3.9236630502567160e-01
   3.1000000000000000e+01   3.8827706987430816e-01
   3.2000000000000000e+01   3.8428386603548076e-01
   3.3000000000000000e+01   3.8035795946497808e-01
   3.4000000000000000e+01   3.7650827226063538e-01
   3.5000000000000000e+01   3.7273992303941222e-01
   3.6000000000000000e+01   3.6906661443737826e-01
   3.7000000000000000e+01   3.6546042980725940e-01
   3.8000000000000000e+01   3.6195714924078476e-01
   3.9000000000000000e+01   3.5854617787409909e-01
   4.0000000000000000e+01   3.5518188762724467e-01
   4.1000000000000000e+01   3.5186117755597041e-01
   4.2000000000000000e+01   3.4858123176501637e-01
   4.3000000000000000e+01   3.4533948979073292e-01
   4.4000000000000000e+01   3.4216301331931120e-01
   4.5000000000000000e+01   3.3905588011429333e-01
   4.6000000000000000e+01   3.3599414968178998e-01
   4.7000000000000000e+01   3.3299317175246557e-01
   4.8000000000000000e+01   3.3005727231899257e-01
   4.9000000000000000e+01   3.2717958033511874e-01
   5.0000000000000000e+01   3.2434294384819967e-01
   5.1000000000000000e+01   3.2154634854510156e-01
   5.2000000000000000e+01   3.1878609613357511e-01
   5.3000000000000000e+01   3.1610029121472855e-01
   5.4000000000000000e+01   3.1345779338655494e-01
   5.5000000000000000e+01   3.1085612828855891e-01
   5.6000000000000000e+01   3.0827984776137468e-01
   5.7000000000000000e+01   3.0572814716041885e-01
   5.8000000000000000e+01   3.0321321784268679e-01
   5.9000000000000000e+01   3.0073594022538241e-01
   6.0000000000000000e+01   2.9828670787796679e-01
   6.1000000000000000e+01   2.9587744404651156e-01
   6.2000000000000000e+01   2.9349853591142239e-01
   6.3000000000000000e+01   2.9113959518324467e-01
   6.4000000000000000e+01   2.8880160523626031e-01
   6.5000000000000000e+01   2.8648960984537264e-01
   6.6000000000000000e+01   2.8419899383786840e-01
   6.7000000000000000e+01   2.8195651437107710e-01
   6.8000000000000000e+01   2.7974012471567999e-01
   6.9000000000000000e+01   2.7754176640991868e-01
   7.0000000000000000e+01   2.7535921317782774e-01
   7.1000000000000000e+01   2.7320829314936362e-01
   7.2000000000000000e+01   2.7108680898145460e-01
   7.3000000000000000e+01   2.6898584862084796e-01
   7.4000000000000000e+01   2.6692823980785146e-01
   7.5000000000000000e+01   2.6488741663218862e-01
   7.6000000000000000e+01   2.6288041157799341e-01
   7.7000000000000000e+01   2.6089912330933268e-01
   7.8000000000000000e+01   2.5893217705044896e-01
   7.9000000000000000e+01   2.5697899018765230e-01
   8.0000000000000000e+01   2.5506313506203615e-01
   8.1000000000000000e+01   2.5319655851221895e-01
   8.2000000000000000e+01   2.5134841727511653e-01
   8.3000000000000000e+01   2.4952770533695875e-01
   8.4000000000000000e+01   2.4773847301576482e-01
   8.5000000000000000e+01   2.4596954501571075e-01
   8.6000000000000000e+01   2.4421753991042744e-01
   8.7000000000000000e+01   2.4247864830124258e-01
   8.8000000000000000e+01   2.4075236581369144e-01
   8.9000000000000000e+01   2.3903821969162026e-01
   9.0000000000000000e+01   2.3733576639404730e-01
   9.1000000000000000e+01   2.3564458939624949e-01
   9.2000000000000000e+01   2.3396429717628492e-01
   9.3000000000000000e+01   2.3229468088945449e-01
   9.4000000000000000e+01   2.3064215796240320e-01
   9.5000000000000000e+01   2.2899936940836485e-01
   9.6000000000000000e+01   2.2736599496082330e-01
   9.7000000000000000e+01   2.2574173325788702e-01
   9.8000000000000000e+01   2.2412630046201196e-01
   9.9000000000000000e+01   2.2251942899269531e-01
   1.0000000000000000e+02   2.2092086636211511e-01
   1.0100000000000000e+02   2.1933079795544219e-01
   1.0200000000000000e+02   2.1776667387716531e-01
   1.0300000000000000e+02   2.1624301047741873e-01
   1.0400000000000000e+02   2.1474874072876388e-01
   1.0500000000000000e+02   2.1328096041294231e-01
   1.0600000000000000e+02   2.1182357124001719e-01
   1.0700000000000000e+02   2.1037557679654001e-01
   1.0800000000000000e+02   2.0893668270637361e-01
   1.0900000000000000e+02   2.0750661032170489e-01
   1.1000000000000000e+02   2.0609741286485336e-01
   1.1100000000000000e+02   2.0470732904200095e-01
   1.1200000000000000e+02   2.0332613742280670e-01
   1.1300000000000000e+02   2.0195742253947258e-01
   1.1400000000000000e+02   2.0059809753054358e-01
   1.1500000000000000e+02   1.9924695732953843e-01
   1.1600000000000000e+02   1.9790377072171980e-01
   1.1700000000000000e+02   1.9656831799806412e-01
   1.1800000000000000e+02   1.9524208770535528e-01
   1.1900000000000000e+02   1.9393421596141155e-01
   1.2000000000000000e+02   1.9263460642904759e-01
   1.2100000000000000e+02   1.9134859632297616e-01
   1.2200000000000000e+02   1.9006993823622126e-01
   1.2300000000000000e+02   1.8879844639626167e-01
   1.2400000000000000e+02   1.8753394374611998e-01
   1.2500000000000000e+02   1.8627939496213120e-01
   1.2600000000000000e+02   1.8503741561535622e-01
   1.2700000000000000e+02   1.8380422430175083e-01
   1.2800000000000000e+02   1.8258093636888936e-01
   1.2900000000000000e+02   1.8136412983752537e-01
   1.3000000000000000e+02   1.8015365134035188e-01
   1.3100000000000000e+02   1.7894935439445916e-01
   1.3200000000000000e+02   1.7775109897628730e-01
   1.3300000000000000e+02   1.7656803108596056e-01
   1.3400000000000000e+02   1.7539691723748183e-01
   1.3500000000000000e+02   1.7423166265639334e-01
   1.3600000000000000e+02   1.7307212865653229e-01
   1.3700000000000000e+02   1.7191818272778747e-01
   1.3800000000000000e+02   1.7076969815845736e-01
   1.3900000000000000e+02   1.6962722710542713e-01
   1.4000000000000000e+02   1.6850573017266623e-01
   1.4100000000000000e+02   1.6739688363916347e-01
   1.4200000000000000e+02   1.6629921461563510e-01
   1.4300000000000000e+02   1.6520701221520914e-01
   1.4400000000000000e+02   1.6412014889274512e-01
   1.4500000000000000e+02   1.6303892433049910e-01
   1.4600000000000000e+02   1.6197184391245456e-01
   1.4700000000000000e+02   1.6091253234725481e-01
   1.4800000000000000e+02   1.5985832079661522e-01
   1.4900000000000000e+02   1.5880909389842746e-01
   1.5000000000000000e+02   1.5777157198015238e-01
   1.5100000000000000e+02   1.5674186883267363e-01
   1.5200000000000000e+02   1.5571700903703498e-01
   1.5300000000000000e+02   1.5469688530977863e-01
   1.5400000000000000e+02   1.5368941113902851e-01
   1.5500000000000000e+02   1.5268835452707219e-01
   1.5600000000000000e+02   1.5169206872848465e-01
   1.5700000000000000e+02   1.5070045301212001e-01
   1.5800000000000000e+02   1.4971341082401479e-01
   1.5900000000000000e+02   1.4873084955045632e-01
   1.6000000000000000e+02   1.4775268029731778e-01
   1.6100000000000000e+02   1.4677881768435752e-01
   1.6200000000000000e+02   1.4580917965334697e-01
   1.6300000000000000e+02   1.4484368728897290e-01
   1.6400000000000000e+02   1.4388226465152226e-01
   1.6500000000000000e+02   1.4292483862049482e-01
   1.6600000000000000e+02   1.4197133874829071e-01
   1.6700000000000000e+02   1.4102235173169356e-01
   1.6800000000000000e+02   1.4008091927984181e-01
   1.6900000000000000e+02   1.3915330270208667e-01
   1.7000000000000000e+02   1.3824773683983860e-01
   1.7100000000000000e+02   1.3734643730468843e-01
   1.7200000000000000e+02   1.3644931722806380e-01
   1.7300000000000000e+02   1.3555629327053606e-01
   1.7400000000000000e+02   1.3466728542113329e-01
   1.7500000000000000e+02   1.3379094283939449e-01
   1.7600000000000000e+02   1.3292109014829365e-01
   1.7700000000000000e+02   1.3205805661204192e-01
   1.7800000000000000e+02   1.3119891374065121e-01
   1.7900000000000000e+02   1.3034358382620062e-01
   1.8000000000000000e+02   1.2949199236024608e-01
   1.8100000000000000e+02   1.2864406784987520e-01
   1.8200000000000000e+02   1.2779974164658375e-01
   1.8300000000000000e+02   1.2695894778697064e-01
   1.8400000000000000e+02   1.2612162284431533e-01
   1.8500000000000000e+02   1.2528770579020451e-01
   1.8600000000000000e+02   1.2445713786541905e-01
   1.8700000000000000e+02   1.2363693488526871e-01
   1.8800000000000000e+02   1.2284451751267914e-01
   1.8900000000000000e+02   1.2205595189018202e-01
   1.9000000000000000e+02   1.2127351077089017e-01
   1.9100000000000000e+02   1.2049648958152273e-01
   1.9200000000000000e+02   1.1972318578884895e-01
   1.9300000000000000e+02   1.1895369193076140e-01
   1.9400000000000000e+02   1.1819155180409974e-01
   1.9500000000000000e+02   1.1743307645691475e-01
   1.9600000000000000e+02   1.1667819914353925e-01
   1.9700000000000000e+02   1.1592685561524911e-01
   1.9800000000000000e+02   1.1517898398502745e-01
   1.9900000000000000e+02   1.1443965487068507e-01
   2.0000000000000000e+02   1.1371142890134896e-01
   2.0100000000000000e+02   1.1298680621579668e-01
   2.0200000000000000e+02   1.1226808877835942e-01
   2.0300000000000000e+02   1.1155868908538609e-01
   2.0400000000000000e+02   1.1085285008080975e-01
   2.0500000000000000e+02   1.1015050950344779e-01
   2.0600000000000000e+02   1.0945160734286422e-01
   2.0700000000000000e+02   1.0875608571996728e-01
   2.0800000000000000e+02   1.0806388877542721e-01
   2.0900000000000000e+02   1.0737496256534138e-01
   2.1000000000000000e+02   1.0668925496361675e-01
   2.1100000000000000e+02   1.0600671557056081e-01
   2.1200000000000000e+02   1.0532729562722280e-01
   2.1300000000000000e+02   1.0465094793509724e-01
   2.1400000000000000e+02   1.0397762678076368e-01
   2.1500000000000000e+02   1.0330728786514674e-01
   2.1600000000000000e+02   1.0263988823704182e-01
   2.1700000000000000e+02   1.0197538623062635e-01
   2.1800000000000000e+02   1.0131374140667075e-01
   2.1900000000000000e+02   1.0065491449719234e-01
   2.2000000000000000e+02   9.9998867353323959e-02
   2.2100000000000000e+02   9.9345562896166237e-02
   2.2200000000000000e+02   9.8694965070439969e-02
   2.2300000000000000e+02   9.8050216321361572e-02
   2.2400000000000000e+02   9.7420436361444152e-02
   2.2500000000000000e+02   9.6798976622800195e-02
   2.2600000000000000e+02   9.6180370485734717e-02
   2.2700000000000000e+02   9.5570393433577414e-02
   2.2800000000000000e+02   9.4963225199580767e-02
   2.2900000000000000e+02   9.4358816522128200e-02
   2.3000000000000000e+02   9.3757120052332277e-02
   2.3100000000000000e+02   9.3158090248644257e-02
   2.3200000000000000e+02   9.2564790592495089e-02
   2.3300000000000000e+02   9.1982008756843314e-02
   2.3400000000000000e+02   9.1401937627267144e-02
   2.3500000000000000e+02   9.0826763508530695e-02
   2.3600000000000000e+02   9.0256504282572911e-02
   2.3700000000000000e+02   8.9688978546560646e-02
   2.3800000000000000e+02   8.9124141419928221e-02
   2.3900000000000000e+02   8.8568438184161047e-02
   2.4000000000000000e+02   8.8018084234238902e-02
   2.4100000000000000e+02   8.7472175698472099e-02
   2.4200000000000000e+02   8.6929048846250537e-02
   2.4300000000000000e+02   8.6388659402357085e-02
   2.4400000000000000e+02   8.5850964700178209e-02
   2.4500000000000000e+02   8.5315923597362994e-02
   2.4600000000000000e+02   8.4791856182203654e-02
   2.4700000000000000e+02   8.4273419574682693e-02
   2.4800000000000000e+02   8.3757739795954148e-02
   2.4900000000000000e+02   8.3244772276506354e-02
   2.5000000000000000e+02   8.2734474023501439e-02
   2.5100000000000000e+02   8.2226803540380450e-02
   2.5200000000000000e+02   8.1721720751453161e-02
   2.5300000000000000e+02   8.1219186931120166e-02
   2.5400000000000000e+02   8.0719164637395910e-02
   2.5500000000000000e+02   8.0221617649443494e-02
   2.5600000000000000e+02   7.9726510908826251e-02
   2.5700000000000000e+02   7.9233810464240592e-02
   2.5800000000000000e+02   7.8743483419486782e-02
   2.5900000000000000e+02   7.8255497884445815e-02
   2.6000000000000000e+02   7.7769822928888593e-02
   2.6100000000000000e+02   7.7286428538895030e-02
   2.6200000000000000e+02   7.6805285575749643e-02
   2.6300000000000000e+02   7.6326365737114543e-02
   2.6400000000000000e+02   7.5849641520362193e-02
   2.6500000000000000e+02   7.5375086187912083e-02
   2.6600000000000000e+02   7.4902673734447880e-02
   2.6700000000000000e+02   7.4432378855897374e-02
   2.6800000000000000e+02   7.3964176920071137e-02
   2.6900000000000000e+02   7.3510217714278320e-02
   2.7000000000000000e+02   7.3058825149848211e-02
   2.7100000000000000e+02   7.2609704864567831e-02
   2.7200000000000000e+02   7.2162825583753490e-02
   2.7300000000000000e+02   7.1718156920601822e-02
   2.7400000000000000e+02   7.1275669337048667e-02
   2.7500000000000000e+02   7.0835334106866488e-02
   2.7600000000000000e+02   7.0397123280830670e-02
   2.7700000000000000e+02   6.9964112881458290e-02
   2.7800000000000000e+02   6.9540168644881745e-02
   2.7900000000000000e+02   6.9118507570633578e-02
   2.8000000000000000e+02   6.8699099844181113e-02
   2.8100000000000000e+02   6.8281916465306902e-02
   2.8200000000000000e+02   6.7866929212379204e-02
   2.8300000000000000e+02   6.7454110608636583e-02
   2.8400000000000000e+02   6.7043433890388526e-02
   2.8500000000000000e+02   6.6634872976988946e-02
   2.8600000000000000e+02   6.6228402442471523e-02
   2.8700000000000000e+02   6.5823997488732688e-02
   2.8800000000000000e+02   6.5427848962009816e-02
   2.8900000000000000e+02   6.5038073573634586e-02
   2.9000000000000000e+02   6.4650402342898358e-02
   2.9100000000000000e+02   6.4264805790083521e-02
   2.9200000000000000e+02   6.3881255262370026e-02
   2.9300000000000000e+02   6.3499722897450581e-02
   2.9400000000000000e+02   6.3120181589255475e-02
   2.9500000000000000e+02   6.2742604955624323e-02
   2.9600000000000000e+02   6.2366967307807379e-02
   2.9700000000000000e+02   6.1993243621661344e-02
   2.9800000000000000e+02   6.1621409510443349e-02
   2.9900000000000000e+02   6.1251441199080034e-02
   3.0000000000000000e+02   6.0883315499832731e-02
   3.0100000000000000e+02   6.0517009789253937e-02
   3.0200000000000000e+02   6.0152501986369622e-02
   3.0300000000000000e+02   5.9789770531985295e-02
   3.0400000000000000e+02   5.9428794369073237e-02
   3.0500000000000000e+02   5.9069552924150275e-02
   3.0600000000000000e+02   5.8712026089594839e-02
   3.0700000000000000e+02   5.8356194206848767e-02
   3.0800000000000000e+02   5.8002038050445875e-02
   3.0900000000000000e+02   5.7650339163409732e-02
   3.1000000000000000e+02   5.7300803879988239e-02
   3.1100000000000000e+02   5.6952918100788660e-02
   3.1200000000000000e+02   5.6606663311645739e-02
   3.1300000000000000e+02   5.6262021396744452e-02
   3.1400000000000000e+02   5.5922354029241665e-02
   3.1500000000000000e+02   5.5589574147100702e-02
   3.1600000000000000e+02   5.5258401646440636e-02
   3.1700000000000000e+02   5.4928815813987085e-02
   3.1800000000000000e+02   5.4600796467455137e-02
   3.1900000000000000e+02   5.4274323934051814e-02
   3.2000000000000000e+02   5.3949379030165091e-02
   3.2100000000000000e+02   5.3625943042153561e-02
   3.2200000000000000e+02   5.3306377087598951e-02
   3.2300000000000000e+02   5.2990270435545578e-02
   3.2400000000000000e+02   5.2675688619083783e-02
   3.2500000000000000e+02   5.2363943364006675e-02
   3.2600000000000000e+02   5.2061337603878849e-02
   3.2700000000000000e+02   5.1760318821634344e-02
   3.2800000000000000e+02   5.1460862937779558e-02
   3.2900000000000000e+02   5.1162946555541267e-02
   3.3000000000000000e+02   5.0866546931870364e-02
   3.3100000000000000e+02   5.0571641950085240e-02
   3.3200000000000000e+02   5.0278210094046538e-02
   3.3300000000000000e+02   4.9986230423766577e-02
   3.3400000000000000e+02   4.9695682552346292e-02
   3.3500000000000000e+02   4.9406546624153468e-02
   3.3600000000000000e+02   4.9118803294175964e-02
   3.3700000000000000e+02   4.8832433708454151e-02
   3.3800000000000000e+02   4.8547419485531665e-02
   3.3900000000000000e+02   4.8263742698865499e-02
   3.4000000000000000e+02   4.7981385860125889e-02
   3.4100000000000000e+02   4.7700331903327023e-02
   3.4200000000000000e+02   4.7420564169754299e-02
   3.4300000000000000e+02   4.7144466438455768e-02
   3.4400000000000000e+02   4.6870169698044729e-02
   3.4500000000000000e+02   4.6597149605109106e-02
   3.4600000000000000e+02   4.6325389120306572e-02
   3.4700000000000000e+02   4.6054871631864044e-02
   3.4800000000000000e+02   4.5785580939792792e-02
   3.4900000000000000e+02   4.5517501240890386e-02
   3.5000000000000000e+02   4.5250617114489237e-02
   3.5100000000000000e+02   4.4984913508898244e-02
   3.5200000000000000e+02   4.4724784071071028e-02
   3.5300000000000000e+02   4.4466923188932431e-02
   3.5400000000000000e+02   4.4210295532805276e-02
   3.5500000000000000e+02   4.3954885002487926e-02
   3.5600000000000000e+02   4.3700675898472353e-02
   3.5700000000000000e+02   4.3447652907017881e-02
   3.5800000000000000e+02   4.3195801085990193e-02
   3.5900000000000000e+02   4.2945105851395972e-02
   3.6000000000000000e+02   4.2695552964595304e-02
   3.6100000000000000e+02   4.2447128520131203e-02
   3.6200000000000000e+02   4.2199818934145886e-02
   3.6300000000000000e+02   4.1953610933354833e-02
   3.6400000000000000e+02   4.1708491544525453e-02
   3.6500000000000000e+02   4.1464448084458115e-02
   3.6600000000000000e+02   4.1221468150420049e-02
   3.6700000000000000e+02   4.0979539611008496e-02
   3.6800000000000000e+02   4.0738650597426464e-02
   3.6900000000000000e+02   4.0498789495141650e-02
   3.7000000000000000e+02   4.0259944935905567e-02
   3.7100000000000000e+02   4.0022105790125197e-02
   3.7200000000000000e+02   3.9785261159542971e-02
   3.7300000000000000e+02   3.9549400370238762e-02
   3.7400000000000000e+02   3.9314512965909307e-02
   3.7500000000000000e+02   3.9080588701432023e-02
   3.7600000000000000e+02   3.8847617536682144e-02
   3.7700000000000000e+02   3.8615589630598919e-02
   3.7800000000000000e+02   3.8384495335485859e-02
   3.7900000000000000e+02   3.8154325191530732e-02
   3.8000000000000000e+02   3.7925069921539503e-02
   3.8100000000000000e+02   3.7696720425865991e-02
   3.8200000000000000e+02   3.7469267777538257e-02
   3.8300000000000000e+02   3.7242703217558085e-02
   3.8400000000000000e+02   3.7017018150378118e-02
   3.8500000000000000e+02   3.6792204139542768e-02
   3.8600000000000000e+02   3.6570315626575770e-02
   3.8700000000000000e+02   3.6349430958604094e-02
   3.8800000000000000e+02   3.6129443040435083e-02
   3.8900000000000000e+02   3.5910343529392527e-02
   3.9000000000000000e+02   3.5692124239262650e-02
   3.9100000000000000e+02   3.5474777135766196e-02
   3.9200000000000000e+02   3.5258294332223106e-02
   3.9300000000000000e+02   3.5042668085385101e-02
   3.9400000000000000e+02   3.4827890791434772e-02
   3.9500000000000000e+02   3.4613954982140260e-02
   3.9600000000000000e+02   3.4403549748843278e-02
   3.9700000000000000e+02   3.4194387398167186e-02
   3.9800000000000000e+02   3.3986099428509518e-02
   3.9900000000000000e+02   3.3778677725203418e-02
   4.0000000000000000e+02   3.3572114331061061e-02
   4.0100000000000000e+02   3.3366401441322156e-02
   4.0200000000000000e+02   3.3161531398838408e-02
   4.0300000000000000e+02   3.2957496689470303e-02
   4.0400000000000000e+02   3.2754289937702595e-02
   4.0500000000000000e+02   3.2551903902447575e-02
   4.0600000000000000e+02   3.2350331473040388e-02
   4.0700000000000000e+02   3.2149565665404764e-02
   4.0800000000000000e+02   3.1949599618379079e-02
   4.0900000000000000e+02   3.1750426590209421e-02
   4.1000000000000000e+02   3.1552039955175623e-02
   4.1100000000000000e+02   3.1357501749469809e-02
   4.1200000000000000e+02   3.1166584613567260e-02
   4.1300000000000000e+02   3.0976498197367870e-02
   4.1400000000000000e+02   3.0787234560782605e-02
   4.1500000000000000e+02   3.0598785924517820e-02
   4.1600000000000000e+02   3.0411144664512550e-02
   4.1700000000000000e+02   3.0224303306655837e-02
   4.1800000000000000e+02   3.0038254521765412e-02
   4.1900000000000000e+02   2.9852991120809108e-02
   4.2000000000000000e+02   2.9668506050363627e-02
   4.2100000000000000e+02   2.9484792388289365e-02
   4.2200000000000000e+02   2.9301843339607163e-02
   4.2300000000000000e+02   2.9119652232566681e-02
   4.2400000000000000e+02   2.8938212514901130e-02
   4.2500000000000000e+02   2.8757517750245574e-02
   4.2600000000000000e+02   2.8577561614719919e-02
   4.2700000000000000e+02   2.8398337893657401e-02
   4.2800000000000000e+02   2.8219840478485685e-02
   4.2900000000000000e+02   2.8042063363728609e-02
   4.3000000000000000e+02   2.7865000644143521e-02
   4.3100000000000000e+02   2.7688646511979453e-02
   4.3200000000000000e+02   2.7512995254339975e-02
   4.3300000000000000e+02   2.7338041250661735e-02
   4.3400000000000000e+02   2.7163778970286656e-02
   4.3500000000000000e+02   2.6990202970135529e-02
   4.3600000000000000e+02   2.6817307892471560e-02
   4.3700000000000000e+02   2.6645088462740822e-02
   4.3800000000000000e+02   2.6477219521466751e-02
   4.3900000000000000e+02   2.6311084935728524e-02
   4.4000000000000000e+02   2.6147671059853172e-02
   4.4100000000000000e+02   2.5984993112720720e-02
   4.4200000000000000e+02   2.5823044224049005e-02
   4.4300000000000000e+02   2.5661817671994665e-02
   4.4400000000000000e+02   2.5501306877465154e-02
   4.4500000000000000e+02   2.5341505398738844e-02
   4.4600000000000000e+02   2.5182406926370134e-02
   4.4700000000000000e+02   2.5024005278371814e-02
   4.4800000000000000e+02   2.4866294395643359e-02
   4.4900000000000000e+02   2.4709268337639038e-02
   4.5000000000000000e+02   2.4555794719069327e-02
   4.5100000000000000e+02   2.4405800666444391e-02
   4.5200000000000000e+02   2.4256617979818457e-02
   4.5300000000000000e+02   2.4108238885071104e-02
   4.5400000000000000e+02   2.3960655771344024e-02
   4.5500000000000000e+02   2.3813861184610891e-02
   4.5600000000000000e+02   2.3667847821583404e-02
   4.5700000000000000e+02   2.3522608523976880e-02
   4.5800000000000000e+02   2.3378136273069033e-02
   4.5900000000000000e+02   2.3234424184564451e-02
   4.6000000000000000e+02   2.3091465503728027e-02
   4.6100000000000000e+02   2.2949253600777791e-02
   4.6200000000000000e+02   2.2807781966513445e-02
   4.6300000000000000e+02   2.2667044208180439e-02
   4.6400000000000000e+02   2.2527034045535056e-02
   4.6500000000000000e+02   2.2387745307115639e-02
   4.6600000000000000e+02   2.2249171926695819e-02
   4.6700000000000000e+02   2.2111307939914743e-02
   4.6800000000000000e+02   2.1974147481071904e-02
   4.6900000000000000e+02   2.1837684780074293e-02
   4.7000000000000000e+02   2.1701914159529562e-02
   4.7100000000000000e+02   2.1566830031977791e-02
   4.7200000000000000e+02   2.1432426897247125e-02
   4.7300000000000000e+02   2.1298699339934533e-02
   4.7400000000000000e+02   2.1165642026997264e-02
   4.7500000000000000e+02   2.1033249705454130e-02
   4.7600000000000000e+02   2.0901517200186532e-02
   4.7700000000000000e+02   2.0770439411830339e-02
   4.7800000000000000e+02   2.0640011314769568e-02
   4.7900000000000000e+02   2.0510227955200015e-02
   4.8000000000000000e+02   2.0381084449283302e-02
   4.8100000000000000e+02   2.0252575981374043e-02
   4.8200000000000000e+02   2.0124787357030337e-02
   4.8300000000000000e+02   1.9997696539489310e-02
   4.8400000000000000e+02   1.9871225348227082e-02
   4.8500000000000000e+02   1.9745369153251625e-02
   4.8600000000000000e+02   1.9620123389135220e-02
   4.8700000000000000e+02   1.9495483553412008e-02
   4.8800000000000000e+02   1.9371445205031455e-02
   4.8900000000000000e+02   1.9248003962876042e-02
   4.9000000000000000e+02   1.9125155504336733e-02
   4.9100000000000000e+02   1.9002895563937368e-02
   4.9200000000000000e+02   1.8881219932017881e-02
   4.9300000000000000e+02   1.8761255166084252e-02
   4.9400000000000000e+02   1.8643122639826398e-02
   4.9500000000000000e+02   1.8525602127966629e-02
   4.9600000000000000e+02   1.8408689015249169e-02
   4.9700000000000000e+02   1.8292378755763030e-02
   4.9800000000000000e+02   1.8176666870828456e-02
   4.9900000000000000e+02   1.8061548946974423e-02
   5.0000000000000000e+02   1.7947020634021878e-02
   5.0100000000000000e+02   1.7836643515090268e-02
   5.0200000000000000e+02   1.7727381463662779e-02
   5.0300000000000000e+02   1.7618728723617555e-02
   5.0400000000000000e+02   1.7510679728667277e-02
   5.0500000000000000e+02   1.7403229020275166e-02
   5.0600000000000000e+02   1.7296371243639103e-02
   5.0700000000000000e+02   1.7190101143892422e-02
   5.0800000000000000e+02   1.7084413562518080e-02
   5.0900000000000000e+02   1.6980383783623772e-02
   5.1000000000000000e+02   1.6879545004355522e-02
   5.1100000000000000e+02   1.6779312107718561e-02
   5.1200000000000000e+02   1.6679679026166572e-02
   5.1300000000000000e+02   1.6580639822499462e-02
   5.1400000000000000e+02   1.6482453474221451e-02
   5.1500000000000000e+02   1.6385795116135946e-02
   5.1600000000000000e+02   1.6289744269704514e-02
   5.1700000000000000e+02   1.6194287195876907e-02
   5.1800000000000000e+02   1.6099422076252826e-02
   5.1900000000000000e+02   1.6005142627063026e-02
   5.2000000000000000e+02   1.5911442696321280e-02
   5.2100000000000000e+02   1.5818316259050273e-02
   5.2200000000000000e+02   1.5725757412763181e-02
   5.2300000000000000e+02   1.5633760373177690e-02
   5.2400000000000000e+02   1.5542319470148499e-02
   5.2500000000000000e+02   1.5451429143807077e-02
   5.2600000000000000e+02   1.5361083940889980e-02
   5.2700000000000000e+02   1.5271278511255135e-02
   5.2800000000000000e+02   1.5182007604555186e-02
   5.2900000000000000e+02   1.5093266067081000e-02
   5.3000000000000000e+02   1.5005048838746662e-02
   5.3100000000000000e+02   1.4917350950219579e-02
   5.3200000000000000e+02   1.4830167520175979e-02
   5.3300000000000000e+02   1.4743493752686476e-02
   5.3400000000000000e+02   1.4657324934714926e-02
   5.3500000000000000e+02   1.4571656433725419e-02
   5.3600000000000000e+02   1.4486483695395846e-02
   5.3700000000000000e+02   1.4401802241425773e-02
   5.3800000000000000e+02   1.4317607667440052e-02
   5.3900000000000000e+02   1.4233895640973031e-02
   5.4000000000000000e+02   1.4150661899541119e-02
   5.4100000000000000e+02   1.4067902248788820e-02
   5.4200000000000000e+02   1.3985612560709673e-02
   5.4300000000000000e+02   1.3903788771933150e-02
   5.4400000000000000e+02   1.3822426882083025e-02
   5.4500000000000000e+02   1.3741522952192458e-02
   5.4600000000000000e+02   1.3661073103179881e-02
   5.4700000000000000e+02   1.3581073514382529e-02
   5.4800000000000000e+02   1.3501520422139146e-02
   5.4900000000000000e+02   1.3422410118427576e-02
   5.5000000000000000e+02   1.3343738949545209e-02
   5.5100000000000000e+02   1.3265503314841127e-02
   5.5200000000000000e+02   1.3187699665484914e-02
   5.5300000000000000e+02   1.3110324503282695e-02
   5.5400000000000000e+02   1.3033374379527576e-02
   5.5500000000000000e+02   1.2956845893893107e-02
   5.5600000000000000e+02   1.2880735693356260e-02
   5.5700000000000000e+02   1.2806048850102895e-02
   5.5800000000000000e+02   1.2733455602860698e-02
   5.5900000000000000e+02   1.2661307045388455e-02
   5.6000000000000000e+02   1.2589599354007225e-02
   5.6100000000000000e+02   1.2518328766614155e-02
   5.6200000000000000e+02   1.2447491580784738e-02
   5.6300000000000000e+02   1.2377084151959721e-02
   5.6400000000000000e+02   1.2307102891723163e-02
   5.6500000000000000e+02   1.2237544266154476e-02
   5.6600000000000000e+02   1.2168404794260262e-02
   5.6700000000000000e+02   1.2099681046472884e-02
   5.6800000000000000e+02   1.2031369643218937e-02
   5.6900000000000000e+02   1.1963467253546812e-02
   5.7000000000000000e+02   1.1895970593817822e-02
   5.7100000000000000e+02   1.1828876426448642e-02
   5.7200000000000000e+02   1.1762181558710581e-02
   5.7300000000000000e+02   1.1695882841576353e-02
   5.7400000000000000e+02   1.1629977168614174e-02
   5.7500000000000000e+02   1.1564461474927375e-02
   5.7600000000000000e+02   1.1499332736135166e-02
   5.7700000000000000e+02   1.1434587967394539e-02
   5.7800000000000000e+02   1.1370224222457790e-02
   5.7900000000000000e+02   1.1306238592769732e-02
   5.8000000000000000e+02   1.1242628206594333e-02
   5.8100000000000000e+02   1.1179390228176682e-02
   5.8200000000000000e+02   1.1116521856933851e-02
   5.8300000000000000e+02   1.1054020326678331e-02
   5.8400000000000000e+02   1.0991882904862572e-02
   5.8500000000000000e+02   1.0930106891856885e-02
   5.8600000000000000e+02   1.0868689620247268e-02
   5.8700000000000000e+02   1.0807628454159200e-02
   5.8800000000000000e+02   1.0746920788605327e-02
   5.8900000000000000e+02   1.0686564048849359e-02
   5.9000000000000000e+02   1.0626555689799502e-02
   5.9100000000000000e+02   1.0566893195413114e-02
   5.9200000000000000e+02   1.0507574078123786e-02
   5.9300000000000000e+02   1.0448595878286072e-02
   5.9400000000000000e+02   1.0389956163638319e-02
   5.9500000000000000e+02   1.0331652528780244e-02
   5.9600000000000000e+02   1.0273682594665821e-02
   5.9700000000000000e+02   1.0216044008113582e-02
   5.9800000000000000e+02   1.0158734441327980e-02
   5.9900000000000000e+02   1.0101751591438578e-02
   6.0000000000000000e+02   1.0045093180048981e-02
   6.0100000000000000e+02   9.9887569527983035e-03
   6.0200000000000000e+02   9.9327406789384721e-03
   6.0300000000000000e+02   9.8770421509191599e-03
   6.0400000000000000e+02   9.8216591839868500e-03
   6.0500000000000000e+02   9.7665896157910093e-03
   6.0600000000000000e+02   9.7118313060068889e-03
   6.0700000000000000e+02   9.6573821359606897e-03
   6.0800000000000000e+02   9.6032400082703036e-03
   6.0900000000000000e+02   9.5494028464915750e-03
   6.1000000000000000e+02   9.4958685947763265e-03
   6.1100000000000000e+02   9.4426352175366844e-03
   6.1200000000000000e+02   9.3897006991195877e-03
   6.1300000000000000e+02   9.3370630434869550e-03
   6.1400000000000000e+02   9.2847202739052108e-03
   6.1500000000000000e+02   9.2326704326435253e-03
   6.1600000000000000e+02   9.1809115806764114e-03
   6.1700000000000000e+02   9.1294417973936878e-03
   6.1800000000000000e+02   9.0782591803210133e-03
   6.1900000000000000e+02   9.0273618448393558e-03
   6.2000000000000000e+02   8.9767479239205600e-03
   6.2100000000000000e+02   8.9264155678613118e-03
   6.2200000000000000e+02   8.8763629440247859e-03
   6.2300000000000000e+02   8.8265882365901743e-03
   6.2400000000000000e+02   8.7770896463056601e-03
   6.2500000000000000e+02   8.7278653902482552e-03
   6.2600000000000000e+02   8.6789137015881035e-03
   6.2700000000000000e+02   8.6302328293558304e-03
   6.2800000000000000e+02   8.5818210382196582e-03
   6.2900000000000000e+02   8.5336766082634245e-03
   6.3000000000000000e+02   8.4857978347693680e-03
   6.3100000000000000e+02   8.4381830280065764e-03
   6.3200000000000000e+02   8.3908305130252405e-03
   6.3300000000000000e+02   8.3437386294506356e-03
   6.3400000000000000e+02   8.2969057312871439e-03
   6.3500000000000000e+02   8.2503301867198897e-03
   6.3600000000000000e+02   8.2040103779274526e-03
   6.3700000000000000e+02   8.1579447008912898e-03
   6.3800000000000000e+02   8.1121315652129405e-03
   6.3900000000000000e+02   8.0665693939353123e-03
   6.4000000000000000e+02   8.0212566233643680e-03
   6.4100000000000000e+02   7.9761917028974040e-03
   6.4200000000000000e+02   7.9313730948527856e-03
   6.4300000000000000e+02   7.8867992743032345e-03
   6.4400000000000000e+02   7.8424687289126802e-03
   6.4500000000000000e+02   7.7983799587752331e-03
   6.4600000000000000e+02   7.7545314762603327e-03
   6.4700000000000000e+02   7.7109218058548862e-03
   6.4800000000000000e+02   7.6675494840144926e-03
   6.4900000000000000e+02   7.6244130590144106e-03
   6.5000000000000000e+02   7.5815110908015754e-03
   6.5100000000000000e+02   7.5388421508534803e-03
   6.5200000000000000e+02   7.4964048220367901e-03
   6.5300000000000000e+02   7.4541976984695158e-03
   6.5400000000000000e+02   7.4122193853830599e-03
   6.5500000000000000e+02   7.3704684989926994e-03
   6.5600000000000000e+02   7.3289436663631930e-03
   6.5700000000000000e+02   7.2876435252826922e-03
   6.5800000000000000e+02   7.2465667241334922e-03
   6.5900000000000000e+02   7.2057119217709548e-03
   6.6000000000000000e+02   7.1650777873990077e-03
   6.6100000000000000e+02   7.1246630004511789e-03
   6.6200000000000000e+02   7.0844662504737409e-03
   6.6300000000000000e+02   7.0444862370067527e-03
   6.6400000000000000e+02   7.0047216694731317e-03
   6.6500000000000000e+02   6.9651712670656327e-03
   6.6600000000000000e+02   6.9258337586357932e-03
   6.6700000000000000e+02   6.8867078825873666e-03
   6.6800000000000000e+02   6.8477923867673839e-03
   6.6900000000000000e+02   6.8090860283635413e-03
   6.7000000000000000e+02   6.7705875738005364e-03
   6.7100000000000000e+02   6.7322957986378548e-03
   6.7200000000000000e+02   6.6942094874709824e-03
   6.7300000000000000e+02   6.6563274338327554e-03
   6.7400000000000000e+02   6.6186484400973427e-03
   6.7500000000000000e+02   6.5811713173847585e-03
   6.7600000000000000e+02   6.5438948854674847e-03
   6.7700000000000000e+02   6.5068179726777533e-03
   6.7800000000000000e+02   6.4699394158189150e-03
   6.7900000000000000e+02   6.4332580600743065e-03
   6.8000000000000000e+02   6.3967727589198057e-03
   6.8100000000000000e+02   6.3604823740391579e-03
   6.8200000000000000e+02   6.3243857752360091e-03
   6.8300000000000000e+02   6.2884818403531875e-03
   6.8400000000000000e+02   6.2527694551880288e-03
   6.8500000000000000e+02   6.2172475134115316e-03
   6.8600000000000000e+02   6.1819149164894860e-03
   6.8700000000000000e+02   6.1467705736024166e-03
   6.8800000000000000e+02   6.1118134015685577e-03
   6.8900000000000000e+02   6.0770423247676246e-03
   6.9000000000000000e+02   6.0424562750643158e-03
   6.9100000000000000e+02   6.0080541917360373e-03
   6.9200000000000000e+02   5.9738350213975940e-03
   6.9300000000000000e+02   5.9397977179312892e-03
   6.9400000000000000e+02   5.9059412424145178e-03
   6.9500000000000000e+02   5.8722645630497295e-03
   6.9600000000000000e+02   5.8387666550963795e-03
   6.9700000000000000e+02   5.8054465008024730e-03
   6.9800000000000000e+02   5.7723030893369089e-03
   6.9900000000000000e+02   5.7393354167257753e-03
   7.0000000000000000e+02   5.7065424857835048e-03
   7.0100000000000000e+02   5.6739233060522053e-03
   7.0200000000000000e+02   5.6414768937367698e-03
   7.0300000000000000e+02   5.6092022716418321e-03
   7.0400000000000000e+02   5.5770984691108378e-03
   7.0500000000000000e+02   5.5451645219674805e-03
   7.0600000000000000e+02   5.5133994724520033e-03
   7.0700000000000000e+02   5.4818023691639564e-03
   7.0800000000000000e+02   5.4503722670052228e-03
   7.0900000000000000e+02   5.4191082271210621e-03
   7.1000000000000000e+02   5.3880093168428705e-03
   7.1100000000000000e+02   5.3570746096345033e-03
   7.1200000000000000e+02   5.3263031850343742e-03
   7.1300000000000000e+02   5.2956941286036244e-03
   7.1400000000000000e+02   5.2652465318711213e-03
   7.1500000000000000e+02   5.2349594922791254e-03
   7.1600000000000000e+02   5.2048321131347493e-03
   7.1700000000000000e+02   5.1748635035541732e-03
   7.1800000000000000e+02   5.1450527784145019e-03
   7.1900000000000000e+02   5.1153990583019350e-03
   7.2000000000000000e+02   5.0859014694636254e-03
   7.2100000000000000e+02   5.0565591437562426e-03
   7.2200000000000000e+02   5.0273712186010002e-03
   7.2300000000000000e+02   4.9983368369322162e-03
   7.2400000000000000e+02   4.9694551471537920e-03
   7.2500000000000000e+02   4.9407253030886982e-03
   7.2600000000000000e+02   4.9121464639370329e-03
   7.2700000000000000e+02   4.8837177942277514e-03
   7.2800000000000000e+02   4.8554384637750090e-03
   7.2900000000000000e+02   4.8273076476329259e-03
   7.3000000000000000e+02   4.7993245260543023e-03
   7.3100000000000000e+02   4.7714882844426144e-03
   7.3200000000000000e+02   4.7437981133158728e-03
   7.3300000000000000e+02   4.7162532082582233e-03
   7.3400000000000000e+02   4.6888527698828817e-03
   7.3500000000000000e+02   4.6615960037872948e-03
   7.3600000000000000e+02   4.6344821205154185e-03
   7.3700000000000000e+02   4.6075103355165689e-03
   7.3800000000000000e+02   4.5806798691050638e-03
   7.3900000000000000e+02   4.5539899464213159e-03
   7.4000000000000000e+02   4.5274397973938466e-03
   7.4100000000000000e+02   4.5010286566994585e-03
   7.4200000000000000e+02   4.4747557637268322e-03
   7.4300000000000000e+02   4.4486203625389376e-03
   7.4400000000000000e+02   4.4226217018342607e-03
   7.4500000000000000e+02   4.3967590349127715e-03
   7.4600000000000000e+02   4.3710316196376824e-03
   7.4700000000000000e+02   4.3454387184014140e-03
   7.4800000000000000e+02   4.3199795980886722e-03
   7.4900000000000000e+02   4.2946535300422842e-03
   7.5000000000000000e+02   4.2694597900287791e-03
   7.5100000000000000e+02   4.2443976582042251e-03
   7.5200000000000000e+02   4.2194664190799399e-03
   7.5300000000000000e+02   4.1946653614888607e-03
   7.5400000000000000e+02   4.1699937785544157e-03
   7.5500000000000000e+02   4.1454509676554412e-03
   7.5600000000000000e+02   4.1210362303945314e-03
   7.5700000000000000e+02   4.0967488725674357e-03
   7.5800000000000000e+02   4.0725882041295633e-03
   7.5900000000000000e+02   4.0485535391657787e-03
   7.6000000000000000e+02   4.0246441958595360e-03
   7.6100000000000000e+02   4.0008594964612331e-03
   7.6200000000000000e+02   3.9771987672589243e-03
   7.6300000000000000e+02   3.9536613385486499e-03
   7.6400000000000000e+02   3.9302465446026521e-03
   7.6500000000000000e+02   3.9069537236435187e-03
   7.6600000000000000e+02   3.8837822178116130e-03
   7.6700000000000000e+02   3.8607313731384278e-03
   7.6800000000000000e+02   3.8378005395179669e-03
   7.6900000000000000e+02   3.8149890706770709e-03
   7.7000000000000000e+02   3.7922963241507519e-03
   7.7100000000000000e+02   3.7697216612504105e-03
   7.7200000000000000e+02   3.7472644470407522e-03
   7.7300000000000000e+02   3.7249240503089290e-03
   7.7400000000000000e+02   3.7026998435414553e-03
   7.7500000000000000e+02   3.6806465170692686e-03
   7.7600000000000000e+02   3.6589923014160946e-03
   7.7700000000000000e+02   3.6374553816797277e-03
   7.7800000000000000e+02   3.6160350684561631e-03
   7.7900000000000000e+02   3.5947306784246593e-03
   7.8000000000000000e+02   3.5735415341878879e-03
   7.8100000000000000e+02   3.5524669641272531e-03
   7.8200000000000000e+02   3.5315063022589971e-03
   7.8300000000000000e+02   3.5106588881054792e-03
   7.8400000000000000e+02   3.4899240665671096e-03
   7.8500000000000000e+02   3.4693011878045733e-03
   7.8600000000000000e+02   3.4487896071254028e-03
   7.8700000000000000e+02   3.4283886848762283e-03
   7.8800000000000000e+02   3.4080977863431986e-03
   7.8900000000000000e+02   3.3879162816517453e-03
   7.9000000000000000e+02   3.3678435456770315e-03
   7.9100000000000000e+02   3.3478789579547926e-03
   7.9200000000000000e+02   3.3280219025991716e-03
   7.9300000000000000e+02   3.3082717682196257e-03
   7.9400000000000000e+02   3.2886279478481274e-03
   7.9500000000000000e+02   3.2690898388643788e-03
   7.9600000000000000e+02   3.2496568429259140e-03
   7.9700000000000000e+02   3.2303283659025489e-03
   7.9800000000000000e+02   3.2111038178108298e-03
   7.9900000000000000e+02   3.1919826127537647e-03
   8.0000000000000000e+02   3.1729641688609408e-03
   8.0100000000000000e+02   3.1540479082332665e-03
   8.0200000000000000e+02   3.1352332568867838e-03
   8.0300000000000000e+02   3.1165196447014978e-03
   8.0400000000000000e+02   3.0979065053702011e-03
   8.0500000000000000e+02   3.0793932763500719e-03
   8.0600000000000000e+02   3.0609793988155896e-03
   8.0700000000000000e+02   3.0426643176134287e-03
   8.0800000000000000e+02   3.0244474812180103e-03
   8.0900000000000000e+02   3.0063283416895642e-03
   8.1000000000000000e+02   2.9883063546329762e-03
   8.1100000000000000e+02   2.9703809791575657e-03
   8.1200000000000000e+02   2.9525516778393609e-03
   8.1300000000000000e+02   2.9348179166828552e-03
   8.1400000000000000e+02   2.9171791650843383e-03
   8.1500000000000000e+02   2.8996348957978720e-03
   8.1600000000000000e+02   2.8821845848999409e-03
   8.1700000000000000e+02   2.8648277117556908e-03
   8.1800000000000000e+02   2.8475637589878023e-03
   8.1900000000000000e+02   2.8303922124427263e-03
   8.2000000000000000e+02   2.8133125611614056e-03
   8.2100000000000000e+02   2.7963242973484126e-03
   8.2200000000000000e+02   2.7794269163417462e-03
   8.2300000000000000e+02   2.7626199165855306e-03
   8.2400000000000000e+02   2.7459027996007369e-03
   8.2500000000000000e+02   2.7292750699574857e-03
   8.2600000000000000e+02   2.7127362352486689e-03
   8.2700000000000000e+02   2.6962858060637037e-03
   8.2800000000000000e+02   2.6799232959621557e-03
   8.2900000000000000e+02   2.6636482214480194e-03
   8.3000000000000000e+02   2.6474601019451879e-03
   8.3100000000000000e+02   2.6313584597741067e-03
   8.3200000000000000e+02   2.6153428201260574e-03
   8.3300000000000000e+02   2.5994127110404710e-03
   8.3400000000000000e+02   2.5835676633823765e-03
   8.3500000000000000e+02   2.5678072108187909e-03
   8.3600000000000000e+02   2.5521308897962988e-03
   8.3700000000000000e+02   2.5365382395202149e-03
   8.3800000000000000e+02   2.5210288019318974e-03
   8.3900000000000000e+02   2.5056021216875142e-03
   8.4000000000000000e+02   2.4902577461383929e-03
   8.4100000000000000e+02   2.4749952253085971e-03
   8.4200000000000000e+02   2.4598141118760686e-03
   8.4300000000000000e+02   2.4447139611515232e-03
   8.4400000000000000e+02   2.4296943310597239e-03
   8.4500000000000000e+02   2.4147547821191692e-03
   8.4600000000000000e+02   2.3998948774236278e-03
   8.4700000000000000e+02   2.3851141826223580e-03
   8.4800000000000000e+02   2.3704122659029582e-03
   8.4900000000000000e+02   2.3557886979702677e-03
   8.5000000000000000e+02   2.3412430520319896e-03
   8.5100000000000000e+02   2.3267749037769289e-03
   8.5200000000000000e+02   2.3123838313599573e-03
   8.5300000000000000e+02   2.2980694153824938e-03
   8.5400000000000000e+02   2.2838312388769413e-03
   8.5500000000000000e+02   2.2696688872892779e-03
   8.5600000000000000e+02   2.2555819484598003e-03
   8.5700000000000000e+02   2.2415700126112541e-03
   8.5800000000000000e+02   2.2276326723264131e-03
   8.5900000000000000e+02   2.2137695225366034e-03
   8.6000000000000000e+02   2.1999801605033730e-03
   8.6100000000000000e+02   2.1862641858025316e-03
   8.6200000000000000e+02   2.1726212003089834e-03
   8.6300000000000000e+02   2.1590508081809011e-03
   8.6400000000000000e+02   2.1455526158436346e-03
   8.6500000000000000e+02   2.1321262319748085e-03
   8.6600000000000000e+02   2.1187712674910005e-03
   8.6700000000000000e+02   2.1054873355290131e-03
   8.6800000000000000e+02   2.0922740514341359e-03
   8.6900000000000000e+02   2.0791310327444501e-03
   8.7000000000000000e+02   2.0660578991760583e-03
   8.7100000000000000e+02   2.0530542726091023e-03
   8.7200000000000000e+02   2.0401197770728609e-03
   8.7300000000000000e+02   2.0272540387326929e-03
   8.7400000000000000e+02   2.0144566858753968e-03
   8.7500000000000000e+02   2.0017273488948341e-03
   8.7600000000000000e+02   1.9890656602790067e-03
   8.7700000000000000e+02   1.9764712545968658e-03
   8.7800000000000000e+02   1.9639437684836722e-03
   8.7900000000000000e+02   1.9514828406280720e-03
   8.8000000000000000e+02   1.9390881117595676e-03
   8.8100000000000000e+02   1.9267592246341397e-03
   8.8200000000000000e+02   1.9144958240226437e-03
   8.8300000000000000e+02   1.9022975566969588e-03
   8.8400000000000000e+02   1.8901640714178557e-03
   8.8500000000000000e+02   1.8780950189208846e-03
   8.8600000000000000e+02   1.8660900519070099e-03
   8.8700000000000000e+02   1.8541488250265203e-03
   8.8800000000000000e+02   1.8422709948684782e-03
   8.8900000000000000e+02   1.8304562199495081e-03
   8.9000000000000000e+02   1.8187041606994216e-03
   8.9100000000000000e+02   1.8070144794511932e-03
   8.9200000000000000e+02   1.7955958903950850e-03
   8.9300000000000000e+02   1.7847280007348650e-03
   8.9400000000000000e+02   1.7739271788976213e-03
   8.9500000000000000e+02   1.7631929559084960e-03
   8.9600000000000000e+02   1.7525248687597003e-03
   8.9700000000000000e+02   1.7419224601895997e-03
   8.9800000000000000e+02   1.7313852784751206e-03
   8.9900000000000000e+02   1.7209128772351025e-03
   9.0000000000000000e+02   1.7105048152496105e-03
   9.0100000000000000e+02   1.7001606562832036e-03
   9.0200000000000000e+02   1.6898799689267982e-03
   9.0300000000000000e+02   1.6796623264399302e-03
   9.0400000000000000e+02   1.6695073066094997e-03
   9.0500000000000000e+02   1.6594144916112887e-03
   9.0600000000000000e+02   1.6493834678832150e-03
   9.0700000000000000e+02   1.6394138260030699e-03
   9.0800000000000000e+02   1.6295051605731167e-03
   9.0900000000000000e+02   1.6196570701120720e-03
   9.1000000000000000e+02   1.6098691569548700e-03
   9.1100000000000000e+02   1.6001410271515039e-03
   9.1200000000000000e+02   1.5904722903780006e-03
   9.1300000000000000e+02   1.5808625598495046e-03
   9.1400000000000000e+02   1.5713114522360021e-03
   9.1500000000000000e+02   1.5618185875847690e-03
   9.1600000000000000e+02   1.5523835892465138e-03
   9.1700000000000000e+02   1.5430060838045523e-03
   9.1800000000000000e+02   1.5336857010066207e-03
   9.1900000000000000e+02   1.5244220737015695e-03
   9.2000000000000000e+02   1.5152148377793535e-03
   9.2100000000000000e+02   1.5060636321112856e-03
   9.2200000000000000e+02   1.4969680984953028e-03
   9.2300000000000000e+02   1.4879278816040027e-03
   9.2400000000000000e+02   1.4789426289329416e-03
   9.2500000000000000e+02   1.4700119907526271e-03
   9.2600000000000000e+02   1.4611356200630173e-03
   9.2700000000000000e+02   1.4523131725482817e-03
   9.2800000000000000e+02   1.4435443065349920e-03
   9.2900000000000000e+02   1.4348286829508423e-03
   9.3000000000000000e+02   1.4261659652870589e-03
   9.3100000000000000e+02   1.4175558195581750e-03
   9.3200000000000000e+02   1.4089979142691902e-03
   9.3300000000000000e+02   1.4004919203787734e-03
   9.3400000000000000e+02   1.3920375112656304e-03
   9.3500000000000000e+02   1.3836343626971149e-03
   9.3600000000000000e+02   1.3752821527977066e-03
   9.3700000000000000e+02   1.3669805620198643e-03
   9.3800000000000000e+02   1.3587292731130310e-03
   9.3900000000000000e+02   1.3505279710972567e-03
   9.4000000000000000e+02   1.3423763432352373e-03
   9.4100000000000000e+02   1.3342740790064644e-03
   9.4200000000000000e+02   1.3262208700803211e-03
   9.4300000000000000e+02   1.3182164102935267e-03
   9.4400000000000000e+02   1.3102603956244201e-03
   9.4500000000000000e+02   1.3023525241694831e-03
   9.4600000000000000e+02   1.2944924961211821e-03
   9.4700000000000000e+02   1.2866800137464713e-03
   9.4800000000000000e+02   1.2789147813642391e-03
   9.4900000000000000e+02   1.2711965053236779e-03
   9.5000000000000000e+02   1.2635248939860844e-03
   9.5100000000000000e+02   1.2558996577025690e-03
   9.5200000000000000e+02   1.2483205087963837e-03
   9.5300000000000000e+02   1.2407871615416873e-03
   9.5400000000000000e+02   1.2332993321475872e-03
   9.5500000000000000e+02   1.2258567387375644e-03
   9.5600000000000000e+02   1.2184591013336466e-03
   9.5700000000000000e+02   1.2111061418370211e-03
   9.5800000000000000e+02   1.2037975840123393e-03
   9.5900000000000000e+02   1.1965331534707032e-03
   9.6000000000000000e+02   1.1893125776527838e-03
   9.6100000000000000e+02   1.1821355858133899e-03
   9.6200000000000000e+02   1.1750019090049817e-03
   9.6300000000000000e+02   1.1679112800617127e-03
   9.6400000000000000e+02   1.1608634335863719e-03
   9.6500000000000000e+02   1.1538581059331073e-03
   9.6600000000000000e+02   1.1468950351934445e-03
   9.6700000000000000e+02   1.1399739611824391e-03
   9.6800000000000000e+02   1.1330946254223227e-03
   9.6900000000000000e+02   1.1262567711320824e-03
   9.7000000000000000e+02   1.1194601432100526e-03
   9.7100000000000000e+02   1.1127044882221764e-03
   9.7200000000000000e+02   1.1059895543890804e-03
   9.7300000000000000e+02   1.0993150915707757e-03
   9.7400000000000000e+02   1.0926808512551830e-03
   9.7500000000000000e+02   1.0860865865458681e-03
   9.7600000000000000e+02   1.0795320521474006e-03
   9.7700000000000000e+02   1.0730170043551999e-03
   9.7800000000000000e+02   1.0665412010403667e-03
   9.7900000000000000e+02   1.0601044016413750e-03
   9.8000000000000000e+02   1.0537063671478485e-03
   9.8100000000000000e+02   1.0473468600917261e-03
   9.8200000000000000e+02   1.0410256445348616e-03
   9.8300000000000000e+02   1.0347424860561003e-03
   9.8400000000000000e+02   1.0284971517420468e-03
   9.8500000000000000e+02   1.0222894101738751e-03
   9.8600000000000000e+02   1.0161190314179652e-03
   9.8700000000000000e+02   1.0099857870123185e-03
   9.8800000000000000e+02   1.0038894499583798e-03
   9.8900000000000000e+02   9.9782979470916825e-04
   9.9000000000000000e+02   9.9180659715806673e-04
   9.9100000000000000e+02   9.8581963462892924e-04
   9.9200000000000000e+02   9.7986868586553066e-04
   9.9300000000000000e+02   9.7395353102127898e-04
   9.9400000000000000e+02   9.6807395164919181e-04
   9.9500000000000000e+02   9.6222973069029006e-04
   9.9600000000000000e+02   9.5642065246700353e-04
   9.9700000000000000e+02   9.5064650266971822e-04
   9.9800000000000000e+02   9.4490706834833517e-04
   9.9900000000000000e+02   9.3920213790369810e-04
   1.0000000000000000e+03   9.3353150107545926e-04
   1.0010000000000000e+03   9.2789494893561690e-04
   1.0020000000000000e+03   9.2229227387664522e-04
   1.0030000000000000e+03   9.1672326960384504e-04
   1.0040000000000000e+03   9.1118773112413274e-04
   1.0050000000000000e+03   9.0568545473878681e-04
   1.0060000000000000e+03   9.0021623803447897e-04
   1.0070000000000000e+03   8.9477987987259162e-04
   1.0080000000000000e+03   8.8937618038143580e-04
   1.0090000000000000e+03   8.8400494094781085e-04
   1.0100000000000000e+03   8.7866596420698025e-04
   1.0110000000000000e+03   8.7335905403541805e-04
   1.0120000000000000e+03   8.6808401554144485e-04
   1.0130000000000000e+03   8.6284065505691846e-04
   1.0140000000000000e+03   8.5762878012892493e-04
   1.0150000000000000e+03   8.5244819951081022e-04
   1.0160000000000000e+03   8.4729872315505810e-04
   1.0170000000000000e+03   8.4218016220471731e-04
   1.0180000000000000e+03   8.3709232898403760e-04
   1.0190000000000000e+03   8.3203503699200675e-04
   1.0200000000000000e+03   8.2700810089364636e-04
   1.0210000000000000e+03   8.2201133651209812e-04
   1.0220000000000000e+03   8.1704456082097436e-04
   1.0230000000000000e+03   8.1210759193657664e-04
   1.0240000000000000e+03   8.0720024910985047e-04
   1.0250000000000000e+03   8.0232235271860384e-04
   1.0260000000000000e+03   7.9747372426104441e-04
   1.0270000000000000e+03   7.9265418634747104e-04
   1.0280000000000000e+03   7.8786356269130466e-04
   1.0290000000000000e+03   7.8310167810473634e-04
   1.0300000000000000e+03   7.7836835848962686e-04
   1.0310000000000000e+03   7.7366343082946125e-04
   1.0320000000000000e+03   7.6898672318394181e-04
   1.0330000000000000e+03   7.6433806468041460e-04
   1.0340000000000000e+03   7.5971728550767136e-04
   1.0350000000000000e+03   7.5512421690816746e-04
   1.0360000000000000e+03   7.5055869117169162e-04
   1.0370000000000000e+03   7.4602054162758416e-04
   1.0380000000000000e+03   7.4150960263880226e-04
   1.0390000000000000e+03   7.3702570959440189e-04
   1.0400000000000000e+03   7.3256869890281188e-04
   1.0410000000000000e+03   7.2813840798550283e-04
   1.0420000000000000e+03   7.2373467527026111e-04
   1.0430000000000000e+03   7.1935734018380290e-04
   1.0440000000000000e+03   7.1500624314663024e-04
   1.0450000000000000e+03   7.1068122556472262e-04
   1.0460000000000000e+03   7.0638212982465642e-04
   1.0470000000000000e+03   7.0210879928621957e-04
   1.0480000000000000e+03   6.9786107827647648e-04
   1.0490000000000000e+03   6.9363881208317306e-04
   1.0500000000000000e+03   6.8944184694853859e-04
   1.0510000000000000e+03   6.8527003006321871e-04
   1.0520000000000000e+03   6.8112320956020800e-04
   1.0530000000000000e+03   6.7700123450838785e-04
   1.0540000000000000e+03   6.7290395490619576e-04
   1.0550000000000000e+03   6.6883122167608585e-04
   1.0560000000000000e+03   6.6478288665885749e-04
   1.0570000000000000e+03   6.6075880260600629e-04
   1.0580000000000000e+03   6.5675882317629407e-04
   1.0590000000000000e+03   6.5278280292823212e-04
   1.0600000000000000e+03   6.4883059731414550e-04
   1.0610000000000000e+03   6.4490206267555728e-04
   1.0620000000000000e+03   6.4099705623619802e-04
   1.0630000000000000e+03   6.3711543609699451e-04
   1.0640000000000000e+03   6.3325706123066195e-04
   1.0650000000000000e+03   6.2942179147550505e-04
   1.0660000000000000e+03   6.2560948752974743e-04
   1.0670000000000000e+03   6.2182001094691442e-04
   1.0680000000000000e+03   6.1805322412937145e-04
   1.0690000000000000e+03   6.1430899032304811e-04
   1.0700000000000000e+03   6.1058717361308582e-04
   1.0710000000000000e+03   6.0688763891632010e-04
   1.0720000000000000e+03   6.0321025197864256e-04
   1.0730000000000000e+03   5.9955487936708834e-04
   1.0740000000000000e+03   5.9592138846614208e-04
   1.0750000000000000e+03   5.9230964747285903e-04
   1.0760000000000000e+03   5.8871952538987421e-04
   1.0770000000000000e+03   5.8515089202197364e-04
   1.0780000000000000e+03   5.8160361797029135e-04
   1.0790000000000000e+03   5.7807757462782457e-04
   1.0800000000000000e+03   5.7457263417218035e-04
   1.0810000000000000e+03   5.7108866956452023e-04
   1.0820000000000000e+03   5.6762555454045998e-04
   1.0830000000000000e+03   5.6418316360822300e-04
   1.0840000000000000e+03   5.6076137204217778e-04
   1.0850000000000000e+03   5.5736005587835372e-04
   1.0860000000000000e+03   5.5397909190916573e-04
   1.0870000000000000e+03   5.5061835767919345e-04
   1.0880000000000000e+03   5.4727773148109270e-04
   1.0890000000000000e+03   5.4395709234900125e-04
   1.0900000000000000e+03   5.4065632005563709e-04
   1.0910000000000000e+03   5.3737529510596786e-04
   1.0920000000000000e+03   5.3411389873483678e-04
   1.0930000000000000e+03   5.3087201289931274e-04
   1.0940000000000000e+03   5.2764952027750417e-04
   1.0950000000000000e+03   5.2444630426156779e-04
   1.0960000000000000e+03   5.2126224895322531e-04
   1.0970000000000000e+03   5.1809723916152069e-04
   1.0980000000000000e+03   5.1495116039609423e-04
   1.0990000000000000e+03   5.1182389886375308e-04
   1.1000000000000000e+03   5.0871534146345958e-04
   1.1010000000000000e+03   5.0562537578303425e-04
   1.1020000000000000e+03   5.0255389009414367e-04
   1.1030000000000000e+03   4.9950077334768445e-04
   1.1040000000000000e+03   4.9646591517009050e-04
   1.1050000000000000e+03   4.9344920585937596e-04
   1.1060000000000000e+03   4.9045053637946452e-04
   1.1070000000000000e+03   4.8746979835847431e-04
   1.1080000000000000e+03   4.8450688408146429e-04
   1.1090000000000000e+03   4.8156168648951105e-04
   1.1100000000000000e+03   4.7863409917271851e-04
   1.1110000000000000e+03   4.7572401636863530e-04
   1.1120000000000000e+03   4.7283133295671542e-04
   1.1130000000000000e+03   4.6995594445383413e-04
   1.1140000000000000e+03   4.6709774701244125e-04
   1.1150000000000000e+03   4.6425663741462631e-04
   1.1160000000000000e+03   4.6143251306895327e-04
   1.1170000000000000e+03   4.5862527200610790e-04
   1.1180000000000000e+03   4.5583481287612840e-04
   1.1190000000000000e+03   4.5306103494326155e-04
   1.1200000000000000e+03   4.5030383808253364e-04
   1.1210000000000000e+03   4.4756312277645323e-04
   1.1220000000000000e+03   4.4483879011065878e-04
   1.1230000000000000e+03   4.4213074177114895e-04
   1.1240000000000000e+03   4.3943888003795207e-04
   1.1250000000000000e+03   4.3676310778512588e-04
   1.1260000000000000e+03   4.3410332847429521e-04
   1.1270000000000000e+03   4.3145944615188213e-04
   1.1280000000000000e+03   4.2883136544567694e-04
   1.1290000000000000e+03   4.2621899156114517e-04
   1.1300000000000000e+03   4.2362223027773467e-04
   1.1310000000000000e+03   4.2104098794465541e-04
   1.1320000000000000e+03   4.1847517147942823e-04
   1.1330000000000000e+03   4.1592468836155458e-04
   1.1340000000000000e+03   4.1338944663119742e-04
   1.1350000000000000e+03   4.1086935488456516e-04
   1.1360000000000000e+03   4.0836432227153762e-04
   1.1370000000000000e+03   4.0587425849052231e-04
   1.1380000000000000e+03   4.0339907378713556e-04
   1.1390000000000000e+03   4.0093867894905902e-04
   1.1400000000000000e+03   3.9849298530392912e-04
   1.1410000000000000e+03   3.9606190471538048e-04
   1.1420000000000000e+03   3.9364534957922139e-04
   1.1430000000000000e+03   3.9124323282158693e-04
   1.1440000000000000e+03   3.8885546789471886e-04
   1.1450000000000000e+03   3.8648196877314069e-04
   1.1460000000000000e+03   3.8412264995233873e-04
   1.1470000000000000e+03   3.8177742644322278e-04
   1.1480000000000000e+03   3.7944621377080734e-04
   1.1490000000000000e+03   3.7712892797051864e-04
   1.1500000000000000e+03   3.7482548558357846e-04
   1.1510000000000000e+03   3.7253580365700407e-04
   1.1520000000000000e+03   3.7025979973701403e-04
   1.1530000000000000e+03   3.6799739186836849e-04
   1.1540000000000000e+03   3.6574849859080828e-04
   1.1550000000000000e+03   3.6351303893536197e-04
   1.1560000000000000e+03   3.6129093242131253e-04
   1.1570000000000000e+03   3.5908209905448254e-04
   1.1580000000000000e+03   3.5688645932301392e-04
   1.1590000000000000e+03   3.5470393419420262e-04
   1.1600000000000000e+03   3.5253444511238824e-04
   1.1610000000000000e+03   3.5037791399658000e-04
   1.1620000000000000e+03   3.4823426323531332e-04
   1.1630000000000000e+03   3.4610341568612192e-04
   1.1640000000000000e+03   3.4398529467131761e-04
   1.1650000000000000e+03   3.4187982397588005e-04
   1.1660000000000000e+03   3.3978692784349980e-04
   1.1670000000000000e+03   3.3770653097525986e-04
   1.1680000000000000e+03   3.3563855852554670e-04
   1.1690000000000000e+03   3.3358293610059967e-04
   1.1700000000000000e+03   3.3153958975389486e-04
   1.1710000000000000e+03   3.2950844598548569e-04
   1.1720000000000000e+03   3.2748943173751855e-04
   1.1730000000000000e+03   3.2548247439291399e-04
   1.1740000000000000e+03   3.2348750177154197e-04
   1.1750000000000000e+03   3.2150444212811159e-04
   1.1760000000000000e+03   3.1953322414926940e-04
   1.1770000000000000e+03   3.1757377695162123e-04
   1.1780000000000000e+03   3.1562603007843497e-04
   1.1790000000000000e+03   3.1368991349673884e-04
   1.1800000000000000e+03   3.1176535759626643e-04
   1.1810000000000000e+03   3.0985229318444482e-04
   1.1820000000000000e+03   3.0795065148599897e-04
   1.1830000000000000e+03   3.0606036413952250e-04
   1.1840000000000000e+03   3.0418136319523565e-04
   1.1850000000000000e+03   3.0231358111155624e-04
   1.1860000000000000e+03   3.0045695075404434e-04
   1.1870000000000000e+03   2.9861140539210520e-04
   1.1880000000000000e+03   2.9677687869635142e-04
   1.1890000000000000e+03   2.9495330473636085e-04
   1.1900000000000000e+03   2.9314061797896206e-04
   1.1910000000000000e+03   2.9133875328427738e-04
   1.1920000000000000e+03   2.8954764590480021e-04
   1.1930000000000000e+03   2.8776723148222919e-04
   1.1940000000000000e+03   2.8599744604549006e-04
   1.1950000000000000e+03   2.8423822600757027e-04
   1.1960000000000000e+03   2.8248950816485966e-04
   1.1970000000000000e+03   2.8075122969253418e-04
   1.1980000000000000e+03   2.7902332814416022e-04
   1.1990000000000000e+03   2.7730574144879319e-04
   1.2000000000000000e+03   2.7559840790794391e-04
   1.2010000000000000e+03   2.7390126619465552e-04
   1.2020000000000000e+03   2.7221425535020605e-04
   1.2030000000000000e+03   2.7053731478226222e-04
   1.2040000000000000e+03   2.6887038426197770e-04
   1.2050000000000000e+03   2.6721340392412503e-04
   1.2060000000000000e+03   2.6556631426063310e-04
   1.2070000000000000e+03   2.6392905612348871e-04
   1.2080000000000000e+03   2.6230157071801006e-04
   1.2090000000000000e+03   2.6068379960456154e-04
   1.2100000000000000e+03   2.5907568469248673e-04
   1.2110000000000000e+03   2.5747716824182281e-04
   1.2120000000000000e+03   2.5588819285802530e-04
   1.2130000000000000e+03   2.5430870149249524e-04
   1.2140000000000000e+03   2.5273863743783154e-04
   1.2150000000000000e+03   2.5117794432835835e-04
   1.2160000000000000e+03   2.4962656613616830e-04
   1.2170000000000000e+03   2.4808444716993566e-04
   1.2180000000000000e+03   2.4655153207254224e-04
   1.2190000000000000e+03   2.4502776581975867e-04
   1.2200000000000000e+03   2.4351309371655109e-04
   1.2210000000000000e+03   2.4200746139760922e-04
   1.2220000000000000e+03   2.4051081482233416e-04
   1.2230000000000000e+03   2.3902310027562994e-04
   1.2240000000000000e+03   2.3754426436447436e-04
   1.2250000000000000e+03   2.3607425401646811e-04
   1.2260000000000000e+03   2.3461301647719715e-04
   1.2270000000000000e+03   2.3316049930864992e-04
   1.2280000000000000e+03   2.3171665038829411e-04
   1.2290000000000000e+03   2.3028141790564760e-04
   1.2300000000000000e+03   2.2885475036095953e-04
   1.2310000000000000e+03   2.2743659656441898e-04
   1.2320000000000000e+03   2.2602690563219824e-04
   1.2330000000000000e+03   2.2462562698592539e-04
   1.2340000000000000e+03   2.2323271035070574e-04
   1.2350000000000000e+03   2.2184810575367125e-04
   1.2360000000000000e+03   2.2047176352068323e-04
   1.2370000000000000e+03   2.1910363427646415e-04
   1.2380000000000000e+03   2.1774366894103676e-04
   1.2390000000000000e+03   2.1639181872919641e-04
   1.2400000000000000e+03   2.1504803514800529e-04
   1.2410000000000000e+03   2.1371226999586905e-04
   1.2420000000000000e+03   2.1238447535910777e-04
   1.2430000000000000e+03   2.1106460361274728e-04
   1.2440000000000000e+03   2.0975260741550741e-04
   1.2450000000000000e+03   2.0844843971191208e-04
   1.2460000000000000e+03   2.0715205372675018e-04
   1.2470000000000000e+03   2.0586340296652606e-04
   1.2480000000000000e+03   2.0458244121576688e-04
   1.2490000000000000e+03   2.0330912253570360e-04
   1.2500000000000000e+03   2.0204340126387532e-04
   1.2510000000000000e+03   2.0078523201043637e-04
   1.2520000000000000e+03   1.9953456965802452e-04
   1.2530000000000000e+03   1.9829136936004623e-04
   1.2540000000000000e+03   1.9705558653790715e-04
   1.2550000000000000e+03   1.9582717688061642e-04
   1.2560000000000000e+03   1.9460609634201686e-04
   1.2570000000000000e+03   1.9339230114065326e-04
   1.2580000000000000e+03   1.9218574775726636e-04
   1.2590000000000000e+03   1.9098639293281460e-04
   1.2600000000000000e+03   1.8979419366755079e-04
   1.2610000000000000e+03   1.8860910721983521e-04
   1.2620000000000000e+03   1.8743109110336585e-04
   1.2630000000000000e+03   1.8626010308678278e-04
   1.2640000000000000e+03   1.8509610119142611e-04
   1.2650000000000000e+03   1.8393904369014882e-04
   1.2660000000000000e+03   1.8278888910599794e-04
   1.2670000000000000e+03   1.8164559620970875e-04
   1.2680000000000000e+03   1.8050912401970464e-04
   1.2690000000000000e+03   1.7937943179919562e-04
   1.2700000000000000e+03   1.7825647905591449e-04
   1.2710000000000000e+03   1.7714022553974294e-04
   1.2720000000000000e+03   1.7603063124152436e-04
   1.2730000000000000e+03   1.7492765639148138e-04
   1.2740000000000000e+03   1.7383126145855627e-04
   1.2750000000000000e+03   1.7274140714764130e-04
   1.2760000000000000e+03   1.7165805439997450e-04
   1.2770000000000000e+03   1.7058116438931471e-04
   1.2780000000000000e+03   1.6951069852220546e-04
   1.2790000000000000e+03   1.6844661843718367e-04
   1.2800000000000000e+03   1.6738888600121852e-04
   1.2810000000000000e+03   1.6633746331010723e-04
   1.2820000000000000e+03   1.6529231268623282e-04
   1.2830000000000000e+03   1.6425339667803672e-04
   1.2840000000000000e+03   1.6322067805751272e-04
   1.2850000000000000e+03   1.6219411981994325e-04
   1.2860000000000000e+03   1.6117368518152539e-04
   1.2870000000000000e+03   1.6015933757923897e-04
   1.2880000000000000e+03   1.5915104066834067e-04
   1.2890000000000000e+03   1.5814875832210017e-04
   1.2900000000000000e+03   1.5715245462929439e-04
   1.2910000000000000e+03   1.5616209389381173e-04
   1.2920000000000000e+03   1.5517764063386076e-04
   1.2930000000000000e+03   1.5419905957880488e-04
   1.2940000000000000e+03   1.5322631566982170e-04
   1.2950000000000000e+03   1.5225937405792485e-04
   1.2960000000000000e+03   1.5129820010158977e-04
   1.2970000000000000e+03   1.5034275936794096e-04
   1.2980000000000000e+03   1.4939301762892693e-04
   1.2990000000000000e+03   1.4844894086250740e-04
   1.3000000000000000e+03   1.4751049524830084e-04
   1.3010000000000000e+03   1.4657764717035417e-04
   1.3020000000000000e+03   1.4565036321239486e-04
   1.3030000000000000e+03   1.4472861015862206e-04
   1.3040000000000000e+03   1.4381235499106893e-04
   1.3050000000000000e+03   1.4290156489092160e-04
   1.3060000000000000e+03   1.4199620723429852e-04
   1.3070000000000000e+03   1.4109624959251444e-04
   1.3080000000000000e+03   1.4020165973128898e-04
   1.3090000000000000e+03   1.3931240560876822e-04
   1.3100000000000000e+03   1.3842845537512919e-04
   1.3110000000000000e+03   1.3754977737086521e-04
   1.3120000000000000e+03   1.3667634012586263e-04
   1.3130000000000000e+03   1.3580811235768643e-04
   1.3140000000000000e+03   1.3494506297144807e-04
   1.3150000000000000e+03   1.3408716105822309e-04
   1.3160000000000000e+03   1.3323437589373205e-04
   1.3170000000000000e+03   1.3238667693728546e-04
   1.3180000000000000e+03   1.3154403383125622e-04
   1.3190000000000000e+03   1.3070641639910131e-04
   1.3200000000000000e+03   1.2987379464470230e-04
   1.3210000000000000e+03   1.2904613875157399e-04
   1.3220000000000000e+03   1.2822341908154565e-04
   1.3230000000000000e+03   1.2740560617317817e-04
   1.3240000000000000e+03   1.2659267074123664e-04
   1.3250000000000000e+03   1.2578458367616270e-04
   1.3260000000000000e+03   1.2498131604156870e-04
   1.3270000000000000e+03   1.2418283907489715e-04
   1.3280000000000000e+03   1.2338912418465101e-04
   1.3290000000000000e+03   1.2260014295105315e-04
   1.3300000000000000e+03   1.2181586712367233e-04
   1.3310000000000000e+03   1.2103626862102757e-04
   1.3320000000000000e+03   1.2026131952979677e-04
   1.3330000000000000e+03   1.1949099210323406e-04
   1.3340000000000000e+03   1.1872525876011469e-04
   1.3350000000000000e+03   1.1796409208499879e-04
   1.3360000000000000e+03   1.1720746482506606e-04
   1.3370000000000000e+03   1.1645534989143460e-04
   1.3380000000000000e+03   1.1570772035678698e-04
   1.3390000000000000e+03   1.1496454945418317e-04
   1.3400000000000000e+03   1.1422581057785194e-04
   1.3410000000000000e+03   1.1349147727949787e-04
   1.3420000000000000e+03   1.1276152327014792e-04
   1.3430000000000000e+03   1.1203592241698594e-04
   1.3440000000000000e+03   1.1131464874493551e-04
   1.3450000000000000e+03   1.1059767643151610e-04
   1.3460000000000000e+03   1.0988497981119551e-04
   1.3470000000000000e+03   1.0917653337011427e-04
   1.3480000000000000e+03   1.0847231174753644e-04
   1.3490000000000000e+03   1.0777228973400312e-04
   1.3500000000000000e+03   1.0707644227093680e-04
   1.3510000000000000e+03   1.0638474444945440e-04
   1.3520000000000000e+03   1.0569717150918020e-04
   1.3530000000000000e+03   1.0501369883785021e-04
   1.3540000000000000e+03   1.0433430197052083e-04
   1.3550000000000000e+03   1.0365895658824993e-04
   1.3560000000000000e+03   1.0298763851690987e-04
   1.3570000000000000e+03   1.0232032372758320e-04
   1.3580000000000000e+03   1.0165698833418857e-04
   1.3590000000000000e+03   1.0099760859387649e-04
   1.3600000000000000e+03   1.0034216090544656e-04
   1.3610000000000000e+03   9.9690621808556240e-05
   1.3620000000000000e+03   9.9042967983061319e-05
   1.3630000000000000e+03   9.8399176248488397e-05
   1.3640000000000000e+03   9.7759223562056532e-05
   1.3650000000000000e+03   9.7123087019468601e-05
   1.3660000000000000e+03   9.6490743852801030e-05
   1.3670000000000000e+03   9.5862171430108144e-05
   1.3680000000000000e+03   9.5237347254630849e-05
   1.3690000000000000e+03   9.4616248964137165e-05
   1.3700000000000000e+03   9.3998854329867122e-05
   1.3710000000000000e+03   9.3385141256268944e-05
   1.3720000000000000e+03   9.2775087778625126e-05
   1.3730000000000000e+03   9.2168672064635011e-05
   1.3740000000000000e+03   9.1565872411777051e-05
   1.3750000000000000e+03   9.0966667247045047e-05
   1.3760000000000000e+03   9.0371035126288657e-05
   1.3770000000000000e+03   8.9778954734477179e-05
   1.3780000000000000e+03   8.9190404882138604e-05
   1.3790000000000000e+03   8.8605364507733523e-05
   1.3800000000000000e+03   8.8023812674621778e-05
   1.3810000000000000e+03   8.7445728571721793e-05
   1.3820000000000000e+03   8.6871091512191788e-05
   1.3830000000000000e+03   8.6299880932374622e-05
   1.3840000000000000e+03   8.5732076391797766e-05
   1.3850000000000000e+03   8.5167657571722557e-05
   1.3860000000000000e+03   8.4606604275276067e-05
   1.3870000000000000e+03   8.4048896425604664e-05
   1.3880000000000000e+03   8.3494514065478361e-05
   1.3890000000000000e+03   8.2943437358213985e-05
   1.3900000000000000e+03   8.2395646583850466e-05
   1.3910000000000000e+03   8.1851122141654632e-05
   1.3920000000000000e+03   8.1309844546955973e-05
   1.3930000000000000e+03   8.0771794431410362e-05
   1.3940000000000000e+03   8.0236952543527598e-05
   1.3950000000000000e+03   7.9705299744978550e-05
   1.3960000000000000e+03   7.9176817013101015e-05
   1.3970000000000000e+03   7.8651485438261965e-05
   1.3980000000000000e+03   7.8129286223329960e-05
   1.3990000000000000e+03   7.7610200684994065e-05
   1.4000000000000000e+03   7.7094210249015793e-05
   1.4010000000000000e+03   7.6581296454185857e-05
   1.4020000000000000e+03   7.6071440948235537e-05
   1.4030000000000000e+03   7.5564625489287477e-05
   1.4040000000000000e+03   7.5060831943877371e-05
   1.4050000000000000e+03   7.4560042286822038e-05
   1.4060000000000000e+03   7.4062238601087561e-05
   1.4070000000000000e+03   7.3567403075679044e-05
   1.4080000000000000e+03   7.3075518006563832e-05
   1.4090000000000000e+03   7.2586565795088853e-05
   1.4100000000000000e+03   7.2100528948376274e-05
   1.4110000000000000e+03   7.1617390076685744e-05
   1.4120000000000000e+03   7.1137131895260793e-05
   1.4130000000000000e+03   7.0659737222218618e-05
   1.4140000000000000e+03   7.0185188977626916e-05
   1.4150000000000000e+03   6.9713470184427039e-05
   1.4160000000000000e+03   6.9244563965928092e-05
   1.4170000000000000e+03   6.8778453547389693e-05
   1.4180000000000000e+03   6.8315122252724639e-05
   1.4190000000000000e+03   6.7854553507136736e-05
   1.4200000000000000e+03   6.7396730832900358e-05
   1.4210000000000000e+03   6.6941637852261984e-05
   1.4220000000000000e+03   6.6489258283879181e-05
   1.4230000000000000e+03   6.6039575944271424e-05
   1.4240000000000000e+03   6.5592574747292502e-05
   1.4250000000000000e+03   6.5148238701097076e-05
   1.4260000000000000e+03   6.4706551910778486e-05
   1.4270000000000000e+03   6.4267498575335232e-05
   1.4280000000000000e+03   6.3831062988594300e-05
   1.4290000000000000e+03   6.3397229538419714e-05
   1.4300000000000000e+03   6.2965982704602416e-05
   1.4310000000000000e+03   6.2537307060838522e-05
   1.4320000000000000e+03   6.2111187272751006e-05
   1.4330000000000000e+03   6.1687608096570840e-05
   1.4340000000000000e+03   6.1266554380587734e-05
   1.4350000000000000e+03   6.0848011062512367e-05
   1.4360000000000000e+03   6.0431963171190934e-05
   1.4370000000000000e+03   6.0018395823307955e-05
   1.4380000000000000e+03   5.9607294225760231e-05
   1.4390000000000000e+03   5.9198643673019078e-05
   1.4400000000000000e+03   5.8792429547130350e-05
   1.4410000000000000e+03   5.8388637317714388e-05
   1.4420000000000000e+03   5.7987252541438525e-05
   1.4430000000000000e+03   5.7588260860170573e-05
   1.4440000000000000e+03   5.7191648002561544e-05
   1.4450000000000000e+03   5.6797399781671619e-05
   1.4460000000000000e+03   5.6405502096025258e-05
   1.4470000000000000e+03   5.6015940927105319e-05
   1.4480000000000000e+03   5.5628702340408166e-05
   1.4490000000000000e+03   5.5243772485839326e-05
   1.4500000000000000e+03   5.4861137594680057e-05
   1.4510000000000000e+03   5.4480783979982990e-05
   1.4520000000000000e+03   5.4102698038022944e-05
   1.4530000000000000e+03   5.3726866244735868e-05
   1.4540000000000000e+03   5.3353275157829121e-05
   1.4550000000000000e+03   5.2981911415066878e-05
   1.4560000000000000e+03   5.2612761732951235e-05
   1.4570000000000000e+03   5.2245812908436798e-05
   1.4580000000000000e+03   5.1881051816292874e-05
   1.4590000000000000e+03   5.1518465410949916e-05
   1.4600000000000000e+03   5.1158040723334204e-05
   1.4610000000000000e+03   5.0799764862054828e-05
   1.4620000000000000e+03   5.0444466298921913e-05
   1.4630000000000000e+03   5.0112173311272598e-05
   1.4640000000000000e+03   4.9782074764412799e-05
   1.4650000000000000e+03   4.9454154599101720e-05
   1.4660000000000000e+03   4.9128396949316463e-05
   1.4670000000000000e+03   4.8804786135921296e-05
   1.4680000000000000e+03   4.8483306660996431e-05
   1.4690000000000000e+03   4.8163943201111669e-05
   1.4700000000000000e+03   4.7846680603633492e-05
   1.4710000000000000e+03   4.7531503879471170e-05
   1.4720000000000000e+03   4.7218398199383827e-05
   1.4730000000000000e+03   4.6907348889891888e-05
   1.4740000000000000e+03   4.6598341427210184e-05
   1.4750000000000000e+03   4.6291361434873920e-05
   1.4760000000000000e+03   4.5986394679782010e-05
   1.4770000000000000e+03   4.5683427066921502e-05
   1.4780000000000000e+03   4.5382444638444329e-05
   1.4790000000000000e+03   4.5083433567732344e-05
   1.4800000000000000e+03   4.4786380158605924e-05
   1.4810000000000000e+03   4.4491270840707871e-05
   1.4820000000000000e+03   4.4198092167393197e-05
   1.4830000000000000e+03   4.3906830813486973e-05
   1.4840000000000000e+03   4.3617473572119005e-05
   1.4850000000000000e+03   4.3330007352745501e-05
   1.4860000000000000e+03   4.3044419178511254e-05
   1.4870000000000000e+03   4.2760696184139441e-05
   1.4880000000000000e+03   4.2478825613953291e-05
   1.4890000000000000e+03   4.2198794820689040e-05
   1.4900000000000000e+03   4.1920591261803059e-05
   1.4910000000000000e+03   4.1644202498284860e-05
   1.4920000000000000e+03   4.1369616195580282e-05
   1.4930000000000000e+03   4.1096820117260853e-05
   1.4940000000000000e+03   4.0825802127002091e-05
   1.4950000000000000e+03   4.0556550185286276e-05
   1.4960000000000000e+03   4.0289052349402475e-05
   1.4970000000000000e+03   4.0023296770544953e-05
   1.4980000000000000e+03   3.9759271693417503e-05
   1.4990000000000000e+03   3.9496965454255132e-05
   1.5000000000000000e+03   3.9236366479505131e-05
   1.5010000000000000e+03   3.8977463286222783e-05
   1.5020000000000000e+03   3.8720244478642194e-05
   1.5030000000000000e+03   3.8464698748572014e-05
   1.5040000000000000e+03   3.8210814874076502e-05
   1.5050000000000000e+03   3.7958581716837750e-05
   1.5060000000000000e+03   3.7707988224265924e-05
   1.5070000000000000e+03   3.7459023424883135e-05
   1.5080000000000000e+03   3.7211676430697425e-05
   1.5090000000000000e+03   3.6965936433773666e-05
   1.5100000000000000e+03   3.6721792706365457e-05
   1.5110000000000000e+03   3.6479234599728093e-05
   1.5120000000000000e+03   3.6238251544514257e-05
   1.5130000000000000e+03   3.5998833047608647e-05
   1.5140000000000000e+03   3.5760968692655586e-05
   1.5150000000000000e+03   3.5524648139795171e-05
   1.5160000000000000e+03   3.5289861124344453e-05
   1.5170000000000000e+03   3.5056597455214707e-05
   1.5180000000000000e+03   3.4824847015570913e-05
   1.5190000000000000e+03   3.4594599760325843e-05
   1.5200000000000000e+03   3.4365845717854634e-05
   1.5210000000000000e+03   3.4138574987488873e-05
   1.5220000000000000e+03   3.3912777738725279e-05
   1.5230000000000000e+03   3.3688444211753258e-05
   1.5240000000000000e+03   3.3465564716663553e-05
   1.5250000000000000e+03   3.3244129630810469e-05
   1.5260000000000000e+03   3.3024129401449660e-05
   1.5270000000000000e+03   3.2805554542045220e-05
   1.5280000000000000e+03   3.2588395633852367e-05
   1.5290000000000000e+03   3.2372643323543418e-05
   1.5300000000000000e+03   3.2158288324790481e-05
   1.5310000000000000e+03   3.1945321415363874e-05
   1.5320000000000000e+03   3.1733733438187248e-05
   1.5330000000000000e+03   3.1523515299754909e-05
   1.5340000000000000e+03   3.1314657970659380e-05
   1.5350000000000000e+03   3.1107152484140622e-05
   1.5360000000000000e+03   3.0900989935558459e-05
   1.5370000000000000e+03   3.0696161482788274e-05
   1.5380000000000000e+03   3.0492658344770194e-05
   1.5390000000000000e+03   3.0290471801245343e-05
   1.5400000000000000e+03   3.0089593192623934e-05
   1.5410000000000000e+03   2.9890013918402594e-05
   1.5420000000000000e+03   2.9691725438615165e-05
   1.5430000000000000e+03   2.9494719271063007e-05
   1.5440000000000000e+03   2.9298986993029572e-05
   1.5450000000000000e+03   2.9104520239565841e-05
   1.5460000000000000e+03   2.8911310702039541e-05
   1.5470000000000000e+03   2.8719350130113478e-05
   1.5480000000000000e+03   2.8528630329899098e-05
   1.5490000000000000e+03   2.8339143162901365e-05
   1.5500000000000000e+03   2.8150880547337654e-05
   1.5510000000000000e+03   2.7963834455499971e-05
   1.5520000000000000e+03   2.7777996915997062e-05
   1.5530000000000000e+03   2.7593360010193408e-05
   1.5540000000000000e+03   2.7409915874847010e-05
   1.5550000000000000e+03   2.7227656699735381e-05
   1.5560000000000000e+03   2.7046574726996095e-05
   1.5570000000000000e+03   2.6866662253105141e-05
   1.5580000000000000e+03   2.6687911625843442e-05
   1.5590000000000000e+03   2.6510315244824445e-05
   1.5600000000000000e+03   2.6333865561757875e-05
   1.5610000000000000e+03   2.6158555079394628e-05
   1.5620000000000000e+03   2.5984376351131111e-05
   1.5630000000000000e+03   2.5811321980217886e-05
   1.5640000000000000e+03   2.5639384621342367e-05
   1.5650000000000000e+03   2.5468556977331566e-05
   1.5660000000000000e+03   2.5298831801130447e-05
   1.5670000000000000e+03   2.5130201894614916e-05
   1.5680000000000000e+03   2.4962660107272923e-05
   1.5690000000000000e+03   2.4796199338182809e-05
   1.5700000000000000e+03   2.4630812533375520e-05
   1.5710000000000000e+03   2.4466492686362159e-05
   1.5720000000000000e+03   2.4303232837474545e-05
   1.5730000000000000e+03   2.4141026075184104e-05
   1.5740000000000000e+03   2.3979865532672737e-05
   1.5750000000000000e+03   2.3819744390338734e-05
   1.5760000000000000e+03   2.3660655874082201e-05
   1.5770000000000000e+03   2.3502593255041294e-05
   1.5780000000000000e+03   2.3345549849328416e-05
   1.5790000000000000e+03   2.3189519018425912e-05
   1.5800000000000000e+03   2.3034494167471493e-05
   1.5810000000000000e+03   2.2880468746181465e-05
   1.5820000000000000e+03   2.2727436248586945e-05
   1.5830000000000000e+03   2.2575390210923642e-05
   1.5840000000000000e+03   2.2424324213610187e-05
   1.5850000000000000e+03   2.2274231879665473e-05
   1.5860000000000000e+03   2.2125106874312971e-05
   1.5870000000000000e+03   2.1976942905508295e-05
   1.5880000000000000e+03   2.1829733722884100e-05
   1.5890000000000000e+03   2.1683473118145724e-05
   1.5900000000000000e+03   2.1538154923752313e-05
   1.5910000000000000e+03   2.1393773012916827e-05
   1.5920000000000000e+03   2.1250321301056793e-05
   1.5930000000000000e+03   2.1107793742892776e-05
   1.5940000000000000e+03   2.0966184333239694e-05
   1.5950000000000000e+03   2.0825487107534370e-05
   1.5960000000000000e+03   2.0685696140516660e-05
   1.5970000000000000e+03   2.0546805546229438e-05
   1.5980000000000000e+03   2.0408809477359148e-05
   1.5990000000000000e+03   2.0271702126422815e-05
   1.6000000000000000e+03   2.0135477723394032e-05
   1.6010000000000000e+03   2.0000130537021864e-05
   1.6020000000000000e+03   1.9865654874303274e-05
   1.6030000000000000e+03   1.9732045079032351e-05
   1.6040000000000000e+03   1.9599295533514869e-05
   1.6050000000000000e+03   1.9467400656194282e-05
   1.6060000000000000e+03   1.9336354903366277e-05
   1.6070000000000000e+03   1.9206152767464225e-05
   1.6080000000000000e+03   1.9076788777586722e-05
   1.6090000000000000e+03   1.8948257498706272e-05
   1.6100000000000000e+03   1.8820553531669275e-05
   1.6110000000000000e+03   1.8693671513459803e-05
   1.6120000000000000e+03   1.8567606116408271e-05
   1.6130000000000000e+03   1.8442352047400103e-05
   1.6140000000000000e+03   1.8317904048798954e-05
   1.6150000000000000e+03   1.8194256897259696e-05
   1.6160000000000000e+03   1.8071405404255996e-05
   1.6170000000000000e+03   1.7949344415157073e-05
   1.6180000000000000e+03   1.7828068809623377e-05
   1.6190000000000000e+03   1.7707573500683349e-05
   1.6200000000000000e+03   1.7587853435392895e-05
   1.6210000000000000e+03   1.7468903593252677e-05
   1.6220000000000000e+03   1.7350718987527042e-05
   1.6230000000000000e+03   1.7233294664056995e-05
   1.6240000000000000e+03   1.7116625700732647e-05
   1.6250000000000000e+03   1.7000707208944004e-05
   1.6260000000000000e+03   1.6885534331470734e-05
   1.6270000000000000e+03   1.6771102242745936e-05
   1.6280000000000000e+03   1.6657406149911276e-05
   1.6290000000000000e+03   1.6544441290574845e-05
   1.6300000000000000e+03   1.6432202933734400e-05
   1.6310000000000000e+03   1.6320686380304918e-05
   1.6320000000000000e+03   1.6209886961140249e-05
   1.6330000000000000e+03   1.6099800038352023e-05
   1.6340000000000000e+03   1.5990421003726961e-05
   1.6350000000000000e+03   1.5881745279913893e-05
   1.6360000000000000e+03   1.5773768319632413e-05
   1.6370000000000000e+03   1.5666485604749665e-05
   1.6380000000000000e+03   1.5559892647335438e-05
   1.6390000000000000e+03   1.5453984989002748e-05
   1.6400000000000000e+03   1.5348758199852687e-05
   1.6410000000000000e+03   1.5244207879265798e-05
   1.6420000000000000e+03   1.5140329656033932e-05
   1.6430000000000000e+03   1.5037119186909484e-05
   1.6440000000000000e+03   1.4934572156869163e-05
   1.6450000000000000e+03   1.4832684279773445e-05
   1.6460000000000000e+03   1.4731451297311455e-05
   1.6470000000000000e+03   1.4630868979132853e-05
   1.6480000000000000e+03   1.4530933121924616e-05
   1.6490000000000000e+03   1.4431639550598037e-05
   1.6500000000000000e+03   1.4332984116969832e-05
   1.6510000000000000e+03   1.4234962700025920e-05
   1.6520000000000000e+03   1.4137571205921420e-05
   1.6530000000000000e+03   1.4040805567057435e-05
   1.6540000000000000e+03   1.3944661742740483e-05
   1.6550000000000000e+03   1.3849135718523067e-05
   1.6560000000000000e+03   1.3754223506467439e-05
   1.6570000000000000e+03   1.3659921144090499e-05
   1.6580000000000000e+03   1.3566224695418898e-05
   1.6590000000000000e+03   1.3473130249933929e-05
   1.6600000000000000e+03   1.3380633921912078e-05
   1.6610000000000000e+03   1.3288731852271482e-05
   1.6620000000000000e+03   1.3197420206329799e-05
   1.6630000000000000e+03   1.3106695174199882e-05
   1.6640000000000000e+03   1.3016552971317338e-05
   1.6650000000000000e+03   1.2926989837517299e-05
   1.6660000000000000e+03   1.2838002037034425e-05
   1.6670000000000000e+03   1.2749585859426127e-05
   1.6680000000000000e+03   1.2661737616802889e-05
   1.6690000000000000e+03   1.2574453646334173e-05
   1.6700000000000000e+03   1.2487730308929519e-05
   1.6710000000000000e+03   1.2401563988974765e-05
   1.6720000000000000e+03   1.2315951094595834e-05
   1.6730000000000000e+03   1.2230888057394948e-05
   1.6740000000000000e+03   1.2146371331527405e-05
   1.6750000000000000e+03   1.2062397395152357e-05
   1.6760000000000000e+03   1.1978962748718263e-05
   1.6770000000000000e+03   1.1896063915358536e-05
   1.6780000000000000e+03   1.1813697441682901e-05
   1.6790000000000000e+03   1.1731859895930926e-05
   1.6800000000000000e+03   1.1650547868235808e-05
   1.6810000000000000e+03   1.1569757972470829e-05
   1.6820000000000000e+03   1.1489486843084004e-05
   1.6830000000000000e+03   1.1409731137208312e-05
   1.6840000000000000e+03   1.1330487532947137e-05
   1.6850000000000000e+03   1.1251752730825051e-05
   1.6860000000000000e+03   1.1173523452468919e-05
   1.6870000000000000e+03   1.1095796440607893e-05
   1.6880000000000000e+03   1.1018568458941539e-05
   1.6890000000000000e+03   1.0941836292799265e-05
   1.6900000000000000e+03   1.0865596748612778e-05
   1.6910000000000000e+03   1.0789846652333402e-05
   1.6920000000000000e+03   1.0714582851278537e-05
   1.6930000000000000e+03   1.0639802213604091e-05
   1.6940000000000000e+03   1.0565501626985600e-05
   1.6950000000000000e+03   1.0491677999937114e-05
   1.6960000000000000e+03   1.0418328260492298e-05
   1.6970000000000000e+03   1.0345449356995780e-05
   1.6980000000000000e+03   1.0273038257707474e-05
   1.6990000000000000e+03   1.0201091949879362e-05
   1.7000000000000000e+03   1.0129607441206268e-05
   1.7010000000000000e+03   1.0058581757979415e-05
   1.7020000000000000e+03   9.9880119464053127e-06
   1.7030000000000000e+03   9.9178950714187586e-06
   1.7040000000000000e+03   9.8482282170784998e-06
   1.7050000000000000e+03   9.7790084864353508e-06
   1.7060000000000000e+03   9.7102330012684107e-06
   1.7070000000000000e+03   9.6418989018212841e-06
   1.7080000000000000e+03   9.5740033475934174e-06
   1.7090000000000000e+03   9.5065435156255389e-06
   1.7100000000000000e+03   9.4395166014228867e-06
   1.7110000000000000e+03   9.3729198188233094e-06
   1.7120000000000000e+03   9.3067503999972811e-06
   1.7130000000000000e+03   9.2410055945246589e-06
   1.7140000000000000e+03   9.1756826699222560e-06
   1.7150000000000000e+03   9.1107789120395012e-06
   1.7160000000000000e+03   9.0462916229482064e-06
   1.7170000000000000e+03   8.9822181234484768e-06
   1.7180000000000000e+03   8.9185557512222468e-06
   1.7190000000000000e+03   8.8553018607013968e-06
   1.7200000000000000e+03   8.7924538247823123e-06
   1.7210000000000000e+03   8.7300090319243252e-06
   1.7220000000000000e+03   8.6679648881280438e-06
   1.7230000000000000e+03   8.6063188161440224e-06
   1.7240000000000000e+03   8.5450682554727633e-06
   1.7250000000000000e+03   8.4842106619690417e-06
   1.7260000000000000e+03   8.4237435082375811e-06
   1.7270000000000000e+03   8.3636642827098237e-06
   1.7280000000000000e+03   8.3039704905671579e-06
   1.7290000000000000e+03   8.2446596528176898e-06
   1.7300000000000000e+03   8.1857293070875865e-06
   1.7310000000000000e+03   8.1271770059065025e-06
   1.7320000000000000e+03   8.0690003186859314e-06
   1.7330000000000000e+03   8.0111968296089725e-06
   1.7340000000000000e+03   7.9537641392129987e-06
   1.7350000000000000e+03   7.8966998629388817e-06
   1.7360000000000000e+03   7.8400016325817680e-06
   1.7370000000000000e+03   7.7836670941808508e-06
   1.7380000000000000e+03   7.7276939093382681e-06
   1.7390000000000000e+03   7.6720797546915395e-06
   1.7400000000000000e+03   7.6168223228367931e-06
   1.7410000000000000e+03   7.5619193196909814e-06
   1.7420000000000000e+03   7.5073684672615540e-06
   1.7430000000000000e+03   7.4531675015362310e-06
   1.7440000000000000e+03   7.3993141735381159e-06
   1.7450000000000000e+03   7.3458062486662497e-06
   1.7460000000000000e+03   7.2926415065637198e-06
   1.7470000000000000e+03   7.2398177416452201e-06
   1.7480000000000000e+03   7.1873327621738254e-06
   1.7490000000000000e+03   7.1351843907885464e-06
   1.7500000000000000e+03   7.0833704641086627e-06
   1.7510000000000000e+03   7.0318888327337233e-06
   1.7520000000000000e+03   6.9807373615073264e-06
   1.7530000000000000e+03   6.9299139275387771e-06
   1.7540000000000000e+03   6.8794164240278793e-06
   1.7550000000000000e+03   6.8292427563082542e-06
   1.7560000000000000e+03   6.7793908426386801e-06
   1.7570000000000000e+03   6.7298586164452068e-06
   1.7580000000000000e+03   6.6806440230239238e-06
   1.7590000000000000e+03   6.6317450217830804e-06
   1.7600000000000000e+03   6.5831595845285222e-06
   1.7610000000000000e+03   6.5348856974420318e-06
   1.7620000000000000e+03   6.4869213580478763e-06
   1.7630000000000000e+03   6.4392645782462583e-06
   1.7640000000000000e+03   6.3919133818074196e-06
   1.7650000000000000e+03   6.3448658054267585e-06
   1.7660000000000000e+03   6.2981198989886059e-06
   1.7670000000000000e+03   6.2516737242473317e-06
   1.7680000000000000e+03   6.2055253558824617e-06
   1.7690000000000000e+03   6.1596728811030067e-06
   1.7700000000000000e+03   6.1141143987242415e-06
   1.7710000000000000e+03   6.0688480207503708e-06
   1.7720000000000000e+03   6.0238718710556409e-06
   1.7730000000000000e+03   5.9791840851205608e-06
   1.7740000000000000e+03   5.9347828110870122e-06
   1.7750000000000000e+03   5.8906662087031403e-06
   1.7760000000000000e+03   5.8468324498509081e-06
   1.7770000000000000e+03   5.8032797173590937e-06
   1.7780000000000000e+03   5.7600062068497398e-06
   1.7790000000000000e+03   5.7170101256830404e-06
   1.7800000000000000e+03   5.6742896911108885e-06
   1.7810000000000000e+03   5.6318431338378906e-06
   1.7820000000000000e+03   5.5896686947241295e-06
   1.7830000000000000e+03   5.5477646264997298e-06
   1.7840000000000000e+03   5.5061291928416303e-06
   1.7850000000000000e+03   5.4647606690330302e-06
   1.7860000000000000e+03   5.4236573411720557e-06
   1.7870000000000000e+03   5.3828175063036454e-06
   1.7880000000000000e+03   5.3422394725514425e-06
   1.7890000000000000e+03   5.3019215592496850e-06
   1.7900000000000000e+03   5.2618620962837562e-06
   1.7910000000000000e+03   5.2220594239582960e-06
   1.7920000000000000e+03   5.1825118939204290e-06
   1.7930000000000000e+03   5.1432178679727554e-06
   1.7940000000000000e+03   5.1041757187328042e-06
   1.7950000000000000e+03   5.0653838291054687e-06
   1.7960000000000000e+03   5.0268405924149027e-06
   1.7970000000000000e+03   4.9885444128001822e-06
   1.7980000000000000e+03   4.9504937037645294e-06
   1.7990000000000000e+03   4.9126868898898672e-06
   1.8000000000000000e+03   4.8751224052541522e-06
   1.8010000000000000e+03   4.8377986947502647e-06
   1.8020000000000000e+03   4.8007142126352297e-06
   1.8030000000000000e+03   4.7638674231896603e-06
   1.8040000000000000e+03   4.7272568008496482e-06
   1.8050000000000000e+03   4.6908808300748739e-06
   1.8060000000000000e+03   4.6547380045572722e-06
   1.8070000000000000e+03   4.6188268277485880e-06
   1.8080000000000000e+03   4.5831458127284873e-06
   1.8090000000000000e+03   4.5476934824683368e-06
   1.8100000000000000e+03   4.5124683691717549e-06
   1.8110000000000000e+03   4.4774690151978405e-06
   1.8120000000000000e+03   4.4426939708190510e-06
   1.8130000000000000e+03   4.4081417969908801e-06
   1.8140000000000000e+03   4.3738110635054080e-06
   1.8150000000000000e+03   4.3397003488594091e-06
   1.8160000000000000e+03   4.3058082417051364e-06
   1.8170000000000000e+03   4.2721333383444262e-06
   1.8180000000000000e+03   4.2386742458940376e-06
   1.8190000000000000e+03   4.2054295791203128e-06
   1.8200000000000000e+03   4.1723979618899570e-06
   1.8210000000000000e+03   4.1395780270381497e-06
   1.8220000000000000e+03   4.1069684167642139e-06
   1.8230000000000000e+03   4.0745677811808329e-06
   1.8240000000000000e+03   4.0423747795010527e-06
   1.8250000000000000e+03   4.0103880795107255e-06
   1.8260000000000000e+03   3.9786063575685128e-06
   1.8270000000000000e+03   3.9470282983421010e-06
   1.8280000000000000e+03   3.9156525954676534e-06
   1.8290000000000000e+03   3.8844779498352441e-06
   1.8300000000000000e+03   3.8535030723585386e-06
   1.8310000000000000e+03   3.8227266812051162e-06
   1.8320000000000000e+03   3.7921475024559136e-06
   1.8330000000000000e+03   3.7617642714241223e-06
   1.8340000000000000e+03   3.7315757310725151e-06
   1.8350000000000000e+03   3.7015806320134461e-06
   1.8360000000000000e+03   3.6717777334320755e-06
   1.8370000000000000e+03   3.6421658025588133e-06
   1.8380000000000000e+03   3.6127436138779825e-06
   1.8390000000000000e+03   3.5835099504467124e-06
   1.8400000000000000e+03   3.5544636031036042e-06
   1.8410000000000000e+03   3.5256033698092811e-06
   1.8420000000000000e+03   3.4969280572290643e-06
   1.8430000000000000e+03   3.4684364790184077e-06
   1.8440000000000000e+03   3.4401274560866798e-06
   1.8450000000000000e+03   3.4119998179160549e-06
   1.8460000000000000e+03   3.3840524013745109e-06
   1.8470000000000000e+03   3.3562840499244916e-06
   1.8480000000000000e+03   3.3286936153374687e-06
   1.8490000000000000e+03   3.3012799562431592e-06
   1.8500000000000000e+03   3.2740419389208622e-06
   1.8510000000000000e+03   3.2469784370356779e-06
   1.8520000000000000e+03   3.2200883305833958e-06
   1.8530000000000000e+03   3.1933705082645004e-06
   1.8540000000000000e+03   3.1668238647144973e-06
   1.8550000000000000e+03   3.1404473020865832e-06
   1.8560000000000000e+03   3.1142397300516462e-06
   1.8570000000000000e+03   3.0882000638199282e-06
   1.8580000000000000e+03   3.0646200268076564e-06
   1.8590000000000000e+03   3.0414682207412923e-06
   1.8600000000000000e+03   3.0184975583423316e-06
   1.8610000000000000e+03   2.9957063975885856e-06
   1.8620000000000000e+03   2.9730931225719537e-06
   1.8630000000000000e+03   2.9506561428389763e-06
   1.8640000000000000e+03   2.9283938907530477e-06
   1.8650000000000000e+03   2.9063048224176427e-06
   1.8660000000000000e+03   2.8843874159617539e-06
   1.8670000000000000e+03   2.8626401707485579e-06
   1.8680000000000000e+03   2.8410616069797440e-06
   1.8690000000000000e+03   2.8196502649041813e-06
   1.8700000000000000e+03   2.7984047038946917e-06
   1.8710000000000000e+03   2.7773235023161605e-06
   1.8720000000000000e+03   2.7564052567342022e-06
   1.8730000000000000e+03   2.7356485811238210e-06
   1.8740000000000000e+03   2.7150521064737474e-06
   1.8750000000000000e+03   2.6946144807864341e-06
   1.8760000000000000e+03   2.6743343684186118e-06
   1.8770000000000000e+03   2.6542104484986167e-06
   1.8780000000000000e+03   2.6342414161133927e-06
   1.8790000000000000e+03   2.6144259815171585e-06
   1.8800000000000000e+03   2.5947628692081804e-06
   1.8810000000000000e+03   2.5752508175331038e-06
   1.8820000000000000e+03   2.5558885797420700e-06
   1.8830000000000000e+03   2.5366749214828162e-06
   1.8840000000000000e+03   2.5176086221195710e-06
   1.8850000000000000e+03   2.4986884743373853e-06
   1.8860000000000000e+03   2.4799132829551286e-06
   1.8870000000000000e+03   2.4612818654530464e-06
   1.8880000000000000e+03   2.4427930511814239e-06
   1.8890000000000000e+03   2.4244456821519225e-06
   1.8900000000000000e+03   2.4062386110592397e-06
   1.8910000000000000e+03   2.3881707029956695e-06
   1.8920000000000000e+03   2.3702408334727638e-06
   1.8930000000000000e+03   2.3524478900040035e-06
   1.8940000000000000e+03   2.3347907702583483e-06
   1.8950000000000000e+03   2.3172683823240148e-06
   1.8960000000000000e+03   2.2998796454998129e-06
   1.8970000000000000e+03   2.2826234893719211e-06
   1.8980000000000000e+03   2.2654988528906596e-06
   1.8990000000000000e+03   2.2485046859531642e-06
   1.9000000000000000e+03   2.2316399476888226e-06
   1.9010000000000000e+03   2.2149036069868340e-06
   1.9020000000000000e+03   2.1982946426280978e-06
   1.9030000000000000e+03   2.1818120420982091e-06
   1.9040000000000000e+03   2.1654548031701299e-06
   1.9050000000000000e+03   2.1492219316620733e-06
   1.9060000000000000e+03   2.1331124430201720e-06
   1.9070000000000000e+03   2.1171253615271450e-06
   1.9080000000000000e+03   2.1012597201704070e-06
   1.9090000000000000e+03   2.0855145603782896e-06
   1.9100000000000000e+03   2.0698889324157106e-06
   1.9110000000000000e+03   2.0543818947247251e-06
   1.9120000000000000e+03   2.0389925140564171e-06
   1.9130000000000000e+03   2.0237198657346767e-06
   1.9140000000000000e+03   2.0085630327329764e-06
   1.9150000000000000e+03   1.9935211067294827e-06
   1.9160000000000000e+03   1.9785931859968300e-06
   1.9170000000000000e+03   1.9637783780399061e-06
   1.9180000000000000e+03   1.9490757972218437e-06
   1.9190000000000000e+03   1.9344845659510245e-06
   1.9200000000000000e+03   1.9200038142854123e-06
   1.9210000000000000e+03   1.9056326787455474e-06
   1.9220000000000000e+03   1.8913703049523340e-06
   1.9230000000000000e+03   1.8772158438022503e-06
   1.9240000000000000e+03   1.8631684554240275e-06
   1.9250000000000000e+03   1.8492273057495270e-06
   1.9260000000000000e+03   1.8353915675688559e-06
   1.9270000000000000e+03   1.8216604222449279e-06
   1.9280000000000000e+03   1.8080330562843406e-06
   1.9290000000000000e+03   1.7945086635794939e-06
   1.9300000000000000e+03   1.7810864456723697e-06
   1.9310000000000000e+03   1.7677656092486331e-06
   1.9320000000000000e+03   1.7545453691710884e-06
   1.9330000000000000e+03   1.7414249458418914e-06
   1.9340000000000000e+03   1.7284035661257756e-06
   1.9350000000000000e+03   1.7154804640094980e-06
   1.9360000000000000e+03   1.7026548792829466e-06
   1.9370000000000000e+03   1.6899260580666973e-06
   1.9380000000000000e+03   1.6772932529439033e-06
   1.9390000000000000e+03   1.6647557223008481e-06
   1.9400000000000000e+03   1.6523127311182822e-06
   1.9410000000000000e+03   1.6399635500481973e-06
   1.9420000000000000e+03   1.6277074555457155e-06
   1.9430000000000000e+03   1.6155437306604261e-06
   1.9440000000000000e+03   1.6034716639812697e-06
   1.9450000000000000e+03   1.5914905496365390e-06
   1.9460000000000000e+03   1.5795996875576578e-06
   1.9470000000000000e+03   1.5677983837429587e-06
   1.9480000000000000e+03   1.5560859499939050e-06
   1.9490000000000000e+03   1.5444617025961977e-06
   1.9500000000000000e+03   1.5329249648256715e-06
   1.9510000000000000e+03   1.5214750644423997e-06
   1.9520000000000000e+03   1.5101113348776957e-06
   1.9530000000000000e+03   1.4988331153660045e-06
   1.9540000000000000e+03   1.4876397496260074e-06
   1.9550000000000000e+03   1.4765305877070746e-06
   1.9560000000000000e+03   1.4655049842747022e-06
   1.9570000000000000e+03   1.4545622987424028e-06
   1.9580000000000000e+03   1.4437018969862663e-06
   1.9590000000000000e+03   1.4329231487071725e-06
   1.9600000000000000e+03   1.4222254294091325e-06
   1.9610000000000000e+03   1.4116081193441735e-06
   1.9620000000000000e+03   1.4010706035123383e-06
   1.9630000000000000e+03   1.3906122723211321e-06
   1.9640000000000000e+03   1.3802325202666300e-06
   1.9650000000000000e+03   1.3699307477799268e-06
   1.9660000000000000e+03   1.3597063591169077e-06
   1.9670000000000000e+03   1.3495587636771423e-06
   1.9680000000000000e+03   1.3394873754763265e-06
   1.9690000000000000e+03   1.3294916135419511e-06
   1.9700000000000000e+03   1.3195709008581864e-06
   1.9710000000000000e+03   1.3097246655528871e-06
   1.9720000000000000e+03   1.2999523395786987e-06
   1.9730000000000000e+03   1.2902533608232861e-06
   1.9740000000000000e+03   1.2806271698121014e-06
   1.9750000000000000e+03   1.2710732124780586e-06
   1.9760000000000000e+03   1.2615909393701993e-06
   1.9770000000000000e+03   1.2521798045985762e-06
   1.9780000000000000e+03   1.2428392674169268e-06
   1.9790000000000000e+03   1.2335687906399997e-06
   1.9800000000000000e+03   1.2243678418305599e-06
   1.9810000000000000e+03   1.2152358922442739e-06
   1.9820000000000000e+03   1.2061724177529343e-06
   1.9830000000000000e+03   1.1971768980531253e-06
   1.9840000000000000e+03   1.1882488170618883e-06
   1.9850000000000000e+03   1.1793876627848355e-06
   1.9860000000000000e+03   1.1705929270523686e-06
   1.9870000000000000e+03   1.1618641057834593e-06
   1.9880000000000000e+03   1.1532006989856482e-06
   1.9890000000000000e+03   1.1446022104912668e-06
   1.9900000000000000e+03   1.1360681476936583e-06
   1.9910000000000000e+03   1.1275980227341824e-06
   1.9920000000000000e+03   1.1191913502600954e-06
   1.9930000000000000e+03   1.1108476496666702e-06
   1.9940000000000000e+03   1.1025664440420807e-06
   1.9950000000000000e+03   1.0943472597717339e-06
   1.9960000000000000e+03   1.0861896271977172e-06
   1.9970000000000000e+03   1.0780930803550192e-06
   1.9980000000000000e+03   1.0700571567077508e-06
   1.9990000000000000e+03   1.0620813972810355e-06
   2.0000000000000000e+03   1.0541653470566762e-06
   2.0010000000000000e+03   1.0463085544455988e-06
   2.0020000000000000e+03   1.0385105708921835e-06
   2.0030000000000000e+03   1.0307709519293801e-06
   2.0040000000000000e+03   1.0230892562554823e-06
   2.0050000000000000e+03   1.0154650457341279e-06
   2.0060000000000000e+03   1.0078978861856343e-06
   2.0070000000000000e+03   1.0003873464637741e-06
   2.0080000000000000e+03   9.9293299885144187e-07
   2.0090000000000000e+03   9.8553441879687679e-07
   2.0100000000000000e+03   9.7819118517744039e-07
   2.0110000000000000e+03   9.7090288016772752e-07
   2.0120000000000000e+03   9.6366908897578754e-07
   2.0130000000000000e+03   9.5648939997501396e-07
   2.0140000000000000e+03   9.4936340536359111e-07
   2.0150000000000000e+03   9.4229069958182153e-07
   2.0160000000000000e+03   9.3527088036724151e-07
   2.0170000000000000e+03   9.2830354954595639e-07
   2.0180000000000000e+03   9.2138831079052222e-07
   2.0190000000000000e+03   9.1452477133450692e-07
   2.0200000000000000e+03   9.0771254131304397e-07
   2.0210000000000000e+03   9.0095123429038921e-07
   2.0220000000000000e+03   8.9424046594102807e-07
   2.0230000000000000e+03   8.8757985602801516e-07
   2.0240000000000000e+03   8.8096902629274496e-07
   2.0250000000000000e+03   8.7440760190573475e-07
   2.0260000000000000e+03   8.6789521041150986e-07
   2.0270000000000000e+03   8.6143148251993930e-07
   2.0280000000000000e+03   8.5501605223812570e-07
   2.0290000000000000e+03   8.4864855568340086e-07
   2.0300000000000000e+03   8.4232863187466195e-07
   2.0310000000000000e+03   8.3605592312803942e-07
   2.0320000000000000e+03   8.2983007386989300e-07
   2.0330000000000000e+03   8.2365073116436912e-07
   2.0340000000000000e+03   8.1751754550473679e-07
   2.0350000000000000e+03   8.1143016989016253e-07
   2.0360000000000000e+03   8.0538825929815255e-07
   2.0370000000000000e+03   7.9939147187155731e-07
   2.0380000000000000e+03   7.9343946825912444e-07
   2.0390000000000000e+03   7.8753191214305615e-07
   2.0400000000000000e+03   7.8166846892011626e-07
   2.0410000000000000e+03   7.7584880702052283e-07
   2.0420000000000000e+03   7.7007259764417031e-07
   2.0430000000000000e+03   7.6433951396929274e-07
   2.0440000000000000e+03   7.5864923233946847e-07
   2.0450000000000000e+03   7.5300143068094771e-07
   2.0460000000000000e+03   7.4739579008532460e-07
   2.0470000000000000e+03   7.4183199375442265e-07
   2.0480000000000000e+03   7.3630972779163072e-07
   2.0490000000000000e+03   7.3082867961923097e-07
   2.0500000000000000e+03   7.2538854048429607e-07
   2.0510000000000000e+03   7.1998900268901346e-07
   2.0520000000000000e+03   7.1462976156902537e-07
   2.0530000000000000e+03   7.0931051457020315e-07
   2.0540000000000000e+03   7.0403096177620482e-07
   2.0550000000000000e+03   6.9879080511713913e-07
   2.0560000000000000e+03   6.9358974850145472e-07
   2.0570000000000000e+03   6.8842749953050167e-07
   2.0580000000000000e+03   6.8330376620129790e-07
   2.0590000000000000e+03   6.7821825967620544e-07
   2.0600000000000000e+03   6.7317069375537282e-07
   2.0610000000000000e+03   6.6816078303028487e-07
   2.0620000000000000e+03   6.6318824604910609e-07
   2.0630000000000000e+03   6.5825280162377963e-07
   2.0640000000000000e+03   6.5335417225915021e-07
   2.0650000000000000e+03   6.4849208151517696e-07
   2.0660000000000000e+03   6.4366625558960583e-07
   2.0670000000000000e+03   6.3887642292230131e-07
   2.0680000000000000e+03   6.3412231327202118e-07
   2.0690000000000000e+03   6.2940365929908871e-07
   2.0700000000000000e+03   6.2472019485083106e-07
   2.0710000000000000e+03   6.2007165641236199e-07
   2.0720000000000000e+03   6.1545778257902466e-07
   2.0730000000000000e+03   6.1087831326505551e-07
   2.0740000000000000e+03   6.0633299089058817e-07
   2.0750000000000000e+03   6.0182155959031798e-07
   2.0760000000000000e+03   5.9734376547727980e-07
   2.0770000000000000e+03   5.9289935651095956e-07
   2.0780000000000000e+03   5.8848808289296143e-07
   2.0790000000000000e+03   5.8410969653945121e-07
   2.0800000000000000e+03   5.7976395094926657e-07
   2.0810000000000000e+03   5.7545060146769590e-07
   2.0820000000000000e+03   5.7116940607781418e-07
   2.0830000000000000e+03   5.6692012394970030e-07
   2.0840000000000000e+03   5.6270251596799470e-07
   2.0850000000000000e+03   5.5851634512756690e-07
   2.0860000000000000e+03   5.5436137626973723e-07
   2.0870000000000000e+03   5.5023737555471922e-07
   2.0880000000000000e+03   5.4614411151673465e-07
   2.0890000000000000e+03   5.4208135414078755e-07
   2.0900000000000000e+03   5.3804887486266496e-07
   2.0910000000000000e+03   5.3404644749216164e-07
   2.0920000000000000e+03   5.3007384715796594e-07
   2.0930000000000000e+03   5.2613085043954850e-07
   2.0940000000000000e+03   5.2221723629038852e-07
   2.0950000000000000e+03   5.1833278432341115e-07
   2.0960000000000000e+03   5.1447727705310744e-07
   2.0970000000000000e+03   5.1065049752152553e-07
   2.0980000000000000e+03   5.0685223114472141e-07
   2.0990000000000000e+03   5.0308226452575529e-07
   2.1000000000000000e+03   4.9934038611413811e-07
   2.1010000000000000e+03   4.9562638620583098e-07
   2.1020000000000000e+03   4.9194005615191032e-07
   2.1030000000000000e+03   4.8828118862234538e-07
   2.1040000000000000e+03   4.8464957892489226e-07
   2.1050000000000000e+03   4.8104502302675362e-07
   2.1060000000000000e+03   4.7746731860969369e-07
   2.1070000000000000e+03   4.7391626533381637e-07
   2.1080000000000000e+03   4.7039166338678305e-07
   2.1090000000000000e+03   4.6689331572593114e-07
   2.1100000000000000e+03   4.6342102583615526e-07
   2.1110000000000000e+03   4.5997459918069009e-07
   2.1120000000000000e+03   4.5655384201410628e-07
   2.1130000000000000e+03   4.5315856296498254e-07
   2.1140000000000000e+03   4.4978857158512275e-07
   2.1150000000000000e+03   4.4644367900900293e-07
   2.1160000000000000e+03   4.4312369768999238e-07
   2.1170000000000000e+03   4.3982844140035361e-07
   2.1180000000000000e+03   4.3655772523124269e-07
   2.1190000000000000e+03   4.3331136651593411e-07
   2.1200000000000000e+03   4.3008918258770249e-07
   2.1210000000000000e+03   4.2689099368138775e-07
   2.1220000000000000e+03   4.2371661989994043e-07
   2.1230000000000000e+03   4.2056588372031905e-07
   2.1240000000000000e+03   4.1743860867459688e-07
   2.1250000000000000e+03   4.1433461921807240e-07
   2.1260000000000000e+03   4.1125374191627349e-07
   2.1270000000000000e+03   4.0819580373039602e-07
   2.1280000000000000e+03   4.0516063373186519e-07
   2.1290000000000000e+03   4.0214806191533143e-07
   2.1300000000000000e+03   3.9915791933055991e-07
   2.1310000000000000e+03   3.9619003874187712e-07
   2.1320000000000000e+03   3.9324425396872417e-07
   2.1330000000000000e+03   3.9032039975376761e-07
   2.1340000000000000e+03   3.8741831281801384e-07
   2.1350000000000000e+03   3.8453783054191600e-07
   2.1360000000000000e+03   3.8167879162482044e-07
   2.1370000000000000e+03   3.7884103595307768e-07
   2.1380000000000000e+03   3.7602440486382081e-07
   2.1390000000000000e+03   3.7322874048551886e-07
   2.1400000000000000e+03   3.7045388679309161e-07
   2.1410000000000000e+03   3.6769968789334815e-07
   2.1420000000000000e+03   3.6496599013521608e-07
   2.1430000000000000e+03   3.6225264026329124e-07
   2.1440000000000000e+03   3.5955948634106265e-07
   2.1450000000000000e+03   3.5688637827846992e-07
   2.1460000000000000e+03   3.5423316585356353e-07
   2.1470000000000000e+03   3.5159970082273376e-07
   2.1480000000000000e+03   3.4898583639315366e-07
   2.1490000000000000e+03   3.4639142537632822e-07
   2.1500000000000000e+03   3.4381632361721705e-07
   2.1510000000000000e+03   3.4126038643322252e-07
   2.1520000000000000e+03   3.3872347125197626e-07
   2.1530000000000000e+03   3.3620543576488862e-07
   2.1540000000000000e+03   3.3370613977359917e-07
   2.1550000000000000e+03   3.3122544294785821e-07
   2.1560000000000000e+03   3.2876320680386674e-07
   2.1570000000000000e+03   3.2631929378105099e-07
   2.1580000000000000e+03   3.2389356671450526e-07
   2.1590000000000000e+03   3.2148589068144242e-07
   2.1600000000000000e+03   3.1909613089096482e-07
   2.1610000000000000e+03   3.1672415334351064e-07
   2.1620000000000000e+03   3.1436982588596880e-07
   2.1630000000000000e+03   3.1203301676089621e-07
   2.1640000000000000e+03   3.0971359552974314e-07
   2.1650000000000000e+03   3.0741143188584905e-07
   2.1660000000000000e+03   3.0512639776467227e-07
   2.1670000000000000e+03   3.0285836576111755e-07
   2.1680000000000000e+03   3.0060720807442188e-07
   2.1690000000000000e+03   2.9837279993727672e-07
   2.1700000000000000e+03   2.9615501605481627e-07
   2.1710000000000000e+03   2.9395373245106801e-07
   2.1720000000000000e+03   2.9176882633706353e-07
   2.1730000000000000e+03   2.8960017545139164e-07
   2.1740000000000000e+03   2.8744765858775576e-07
   2.1750000000000000e+03   2.8531115572686350e-07
   2.1760000000000000e+03   2.8319054724509026e-07
   2.1770000000000000e+03   2.8108571510148355e-07
   2.1780000000000000e+03   2.7899654099131219e-07
   2.1790000000000000e+03   2.7692290911574227e-07
   2.1800000000000000e+03   2.7486470301649329e-07
   2.1810000000000000e+03   2.7282180755417805e-07
   2.1820000000000000e+03   2.7079410943585990e-07
   2.1830000000000000e+03   2.6878149484104508e-07
   2.1840000000000000e+03   2.6678385140002232e-07
   2.1850000000000000e+03   2.6480106793008431e-07
   2.1860000000000000e+03   2.6283303324852394e-07
   2.1870000000000000e+03   2.6087963749152718e-07
   2.1880000000000000e+03   2.5894077198228416e-07
   2.1890000000000000e+03   2.5701632817587424e-07
   2.1900000000000000e+03   2.5510619884627029e-07
   2.1910000000000000e+03   2.5321027703122351e-07
   2.1920000000000000e+03   2.5132845655982146e-07
   2.1930000000000000e+03   2.4946063363515949e-07
   2.1940000000000000e+03   2.4760670261388229e-07
   2.1950000000000000e+03   2.4576656075419986e-07
   2.1960000000000000e+03   2.4394010518243296e-07
   2.1970000000000000e+03   2.4212723394812763e-07
   2.1980000000000000e+03   2.4032784589216588e-07
   2.1990000000000000e+03   2.3854184051487636e-07
   2.2000000000000000e+03   2.3676911784414517e-07
   2.2010000000000000e+03   2.3500957949053025e-07
   2.2020000000000000e+03   2.3326312693270029e-07
   2.2030000000000000e+03   2.3152966296821729e-07
   2.2040000000000000e+03   2.2980909052653262e-07
   2.2050000000000000e+03   2.2810131385599089e-07
   2.2060000000000000e+03   2.2640623733682610e-07
   2.2070000000000000e+03   2.2472376666816557e-07
   2.2080000000000000e+03   2.2305380807669393e-07
   2.2090000000000000e+03   2.2139626818476385e-07
   2.2100000000000000e+03   2.1975105414228529e-07
   2.2110000000000000e+03   2.1811807507750818e-07
   2.2120000000000000e+03   2.1649723879978915e-07
   2.2130000000000000e+03   2.1488845588816084e-07
   2.2140000000000000e+03   2.1329163599843053e-07
   2.2150000000000000e+03   2.1170669023718817e-07
   2.2160000000000000e+03   2.1013352997480237e-07
   2.2170000000000000e+03   2.0857206776864569e-07
   2.2180000000000000e+03   2.0702221643986943e-07
   2.2190000000000000e+03   2.0548388933718217e-07
   2.2200000000000000e+03   2.0395700086440719e-07
   2.2210000000000000e+03   2.0244146568914638e-07
   2.2220000000000000e+03   2.0093719940222696e-07
   2.2230000000000000e+03   1.9944411825392290e-07
   2.2240000000000000e+03   1.9796213862639742e-07
   2.2250000000000000e+03   1.9649117822070705e-07
   2.2260000000000000e+03   1.9503115473790837e-07
   2.2270000000000000e+03   1.9358198693417262e-07
   2.2280000000000000e+03   1.9214359382944969e-07
   2.2290000000000000e+03   1.9071589536691478e-07
   2.2300000000000000e+03   1.8929881162163243e-07
   2.2310000000000000e+03   1.8789226398756056e-07
   2.2320000000000000e+03   1.8649617399054632e-07
   2.2330000000000000e+03   1.8511046355210492e-07
   2.2340000000000000e+03   1.8373505578075557e-07
   2.2350000000000000e+03   1.8236987338934947e-07
   2.2360000000000000e+03   1.8101484067340979e-07
   2.2370000000000000e+03   1.7966988232412771e-07
   2.2380000000000000e+03   1.7833492276891578e-07
   2.2390000000000000e+03   1.7700988828163714e-07
   2.2400000000000000e+03   1.7569470434481896e-07
   2.2410000000000000e+03   1.7438929775988179e-07
   2.2420000000000000e+03   1.7309359611958207e-07
   2.2430000000000000e+03   1.7180752675289768e-07
   2.2440000000000000e+03   1.7053101830769975e-07
   2.2450000000000000e+03   1.6926399969563809e-07
   2.2460000000000000e+03   1.6800639982836254e-07
   2.2470000000000000e+03   1.6675814920019489e-07
   2.2480000000000000e+03   1.6551917777789965e-07
   2.2490000000000000e+03   1.6428941684713461e-07
   2.2500000000000000e+03   1.6306879742977890e-07
   2.2510000000000000e+03   1.6185725173471567e-07
   2.2520000000000000e+03   1.6065471236649603e-07
   2.2530000000000000e+03   1.5946111219344979e-07
   2.2540000000000000e+03   1.5827638487524272e-07
   2.2550000000000000e+03   1.5710046380776194e-07
   2.2560000000000000e+03   1.5593328436523459e-07
   2.2570000000000000e+03   1.5477478086677311e-07
   2.2580000000000000e+03   1.5362488868660458e-07
   2.2590000000000000e+03   1.5248354425407081e-07
   2.2600000000000000e+03   1.5135068360284553e-07
   2.2610000000000000e+03   1.5022624342604923e-07
   2.2620000000000000e+03   1.4911016173569562e-07
   2.2630000000000000e+03   1.4800237575246247e-07
   2.2640000000000000e+03   1.4690282401592088e-07
   2.2650000000000000e+03   1.4581144506564194e-07
   2.2660000000000000e+03   1.4472817849631139e-07
   2.2670000000000000e+03   1.4365296337505766e-07
   2.2680000000000000e+03   1.4258574048357046e-07
   2.2690000000000000e+03   1.4152644968031424e-07
   2.2700000000000000e+03   1.4047503280209335e-07
   2.2710000000000000e+03   1.3943143023492959e-07
   2.2720000000000000e+03   1.3839558421129532e-07
   2.2730000000000000e+03   1.3736743762310961e-07
   2.2740000000000000e+03   1.3634693230717686e-07
   2.2750000000000000e+03   1.3533401234242009e-07
   2.2760000000000000e+03   1.3432862062075840e-07
   2.2770000000000000e+03   1.3333070135300415e-07
   2.2780000000000000e+03   1.3234019874996973e-07
   2.2790000000000000e+03   1.3135705820947151e-07
   2.2800000000000000e+03   1.3038122420610056e-07
   2.2810000000000000e+03   1.2941264292900921e-07
   2.2820000000000000e+03   1.2845126043546052e-07
   2.2830000000000000e+03   1.2749702265082819e-07
   2.2840000000000000e+03   1.2654987708315789e-07
   2.2850000000000000e+03   1.2560977058104870e-07
   2.2860000000000000e+03   1.2467665091632495e-07
   2.2870000000000000e+03   1.2375046599270033e-07
   2.2880000000000000e+03   1.2283116463711384e-07
   2.2890000000000000e+03   1.2191869528083653e-07
   2.2900000000000000e+03   1.2101300701458606e-07
   2.2910000000000000e+03   1.2011404958852681e-07
   2.2920000000000000e+03   1.1922177314849107e-07
   2.2930000000000000e+03   1.1833612784031123e-07
   2.2940000000000000e+03   1.1745706407359827e-07
   2.2950000000000000e+03   1.1658453318118852e-07
   2.2960000000000000e+03   1.1571848649591833e-07
   2.2970000000000000e+03   1.1485887601007069e-07
   2.2980000000000000e+03   1.1400565345214993e-07
   2.2990000000000000e+03   1.1315877147388570e-07
   2.3000000000000000e+03   1.1231818299078634e-07
   2.3010000000000000e+03   1.1148384131402815e-07
   2.3020000000000000e+03   1.1065569988667680e-07
   2.3030000000000000e+03   1.0983371254746593e-07
   2.3040000000000000e+03   1.0901783339890786e-07
   2.3050000000000000e+03   1.0820801733485089e-07
   2.3060000000000000e+03   1.0740421911725400e-07
   2.3070000000000000e+03   1.0660639377185485e-07
   2.3080000000000000e+03   1.0581449737950571e-07
   2.3090000000000000e+03   1.0502848549350157e-07
   2.3100000000000000e+03   1.0424831432658407e-07
   2.3110000000000000e+03   1.0347394075094149e-07
   2.3120000000000000e+03   1.0270532111120480e-07
   2.3130000000000000e+03   1.0194241333467696e-07
   2.3140000000000000e+03   1.0118517442543560e-07
   2.3150000000000000e+03   1.0043356217889432e-07
   2.3160000000000000e+03   9.9687535313692107e-08
   2.3170000000000000e+03   9.8947051889021210e-08
   2.3180000000000000e+03   9.8212070755409945e-08
   2.3190000000000000e+03   9.7482550763386573e-08
   2.3200000000000000e+03   9.6758451818594048e-08
   2.3210000000000000e+03   9.6039733035339302e-08
   2.3220000000000000e+03   9.5326354978711951e-08
   2.3230000000000000e+03   9.4618277422465603e-08
   2.3240000000000000e+03   9.3915461591136507e-08
   2.3250000000000000e+03   9.3217867654146302e-08
   2.3260000000000000e+03   9.2525457099809882e-08
   2.3270000000000000e+03   9.1838191680220869e-08
   2.3280000000000000e+03   9.1156032751804854e-08
   2.3290000000000000e+03   9.0478942198544762e-08
   2.3300000000000000e+03   8.9806882827648850e-08
   2.3310000000000000e+03   8.9139816918768046e-08
   2.3320000000000000e+03   8.8477707542889266e-08
   2.3330000000000000e+03   8.7820517770999429e-08
   2.3340000000000000e+03   8.7168210937864113e-08
   2.3350000000000000e+03   8.6520750642027579e-08
   2.3360000000000000e+03   8.5878101141480739e-08
   2.3370000000000000e+03   8.5240226826103835e-08
   2.3380000000000000e+03   8.4607091558219776e-08
   2.3390000000000000e+03   8.3978660519044808e-08
   2.3400000000000000e+03   8.3354898626016503e-08
   2.3410000000000000e+03   8.2735771324129754e-08
   2.3420000000000000e+03   8.2121243926490149e-08
   2.3430000000000000e+03   8.1511282537539243e-08
   2.3440000000000000e+03   8.0905853129829272e-08
   2.3450000000000000e+03   8.0304921807801791e-08
   2.3460000000000000e+03   7.9708455071566380e-08
   2.3470000000000000e+03   7.9116420080679260e-08
   2.3480000000000000e+03   7.8528783862807329e-08
   2.3490000000000000e+03   7.7945513313728122e-08
   2.3500000000000000e+03   7.7366576384333885e-08
   2.3510000000000000e+03   7.6791940629848840e-08
   2.3520000000000000e+03   7.6221574133054525e-08
   2.3530000000000000e+03   7.5655445240511152e-08
   2.3540000000000000e+03   7.5093522562557631e-08
   2.3550000000000000e+03   7.4535774709532806e-08
   2.3560000000000000e+03   7.3982170423664931e-08
   2.3570000000000000e+03   7.3432679106628842e-08
   2.3580000000000000e+03   7.2887270423878113e-08
   2.3590000000000000e+03   7.2345913645198277e-08
   2.3600000000000000e+03   7.1808578831710871e-08
   2.3610000000000000e+03   7.1275236044537433e-08
   2.3620000000000000e+03   7.0745855476688842e-08
   2.3630000000000000e+03   7.0220407980622613e-08
   2.3640000000000000e+03   6.9698863881238970e-08
   2.3650000000000000e+03   6.9181194690442103e-08
   2.3660000000000000e+03   6.8667371260689528e-08
   2.3670000000000000e+03   6.8157365367664120e-08
   2.3680000000000000e+03   6.7651148127602081e-08
   2.3690000000000000e+03   6.7148691711854263e-08
   2.3700000000000000e+03   6.6649967896103529e-08
   2.3710000000000000e+03   6.6154949115479389e-08
   2.3720000000000000e+03   6.5663608068890042e-08
   2.3730000000000000e+03   6.5175917191465012e-08
   2.3740000000000000e+03   6.4691849182112470e-08
   2.3750000000000000e+03   6.4211377399187288e-08
   2.3760000000000000e+03   6.3734475332933641e-08
   2.3770000000000000e+03   6.3261115682259701e-08
   2.3780000000000000e+03   6.2791272728745660e-08
   2.3790000000000000e+03   6.2324920094525024e-08
   2.3800000000000000e+03   6.1862032061177972e-08
   2.3810000000000000e+03   6.1402582382727367e-08
   2.3820000000000000e+03   6.0946546132089339e-08
   2.3830000000000000e+03   6.0493897590844109e-08
   2.3840000000000000e+03   6.0044611963797151e-08
   2.3850000000000000e+03   5.9598663532528653e-08
   2.3860000000000000e+03   5.9156028293180112e-08
   2.3870000000000000e+03   5.8716680791110369e-08
   2.3880000000000000e+03   5.8280597418128912e-08
   2.3890000000000000e+03   5.7847753247151926e-08
   2.3900000000000000e+03   5.7418124669988892e-08
   2.3910000000000000e+03   5.6991687682781315e-08
   2.3920000000000000e+03   5.6568418281670697e-08
   2.3930000000000000e+03   5.6148293386023849e-08
   2.3940000000000000e+03   5.5731289387650280e-08
   2.3950000000000000e+03   5.5317382942138145e-08
   2.3960000000000000e+03   5.4906551232632936e-08
   2.3970000000000000e+03   5.4498771310390803e-08
   2.3980000000000000e+03   5.4094020754225242e-08
   2.3990000000000000e+03   5.3692276615392403e-08
   2.4000000000000000e+03   5.3293516868373775e-08
   2.4010000000000000e+03   5.2897719355761509e-08
   2.4020000000000000e+03   5.2504861920147757e-08
   2.4030000000000000e+03   5.2114922667903335e-08
   2.4040000000000000e+03   5.1727880101067058e-08
   2.4050000000000000e+03   5.1343712194120404e-08
   2.4060000000000000e+03   5.0962398504216854e-08
   2.4070000000000000e+03   5.0583917137727228e-08
   2.4080000000000000e+03   5.0208247124247661e-08
   2.4090000000000000e+03   4.9835367757152961e-08
   2.4100000000000000e+03   4.9465258066039284e-08
   2.4110000000000000e+03   4.9097897608060089e-08
   2.4120000000000000e+03   4.8733266204147522e-08
   2.4130000000000000e+03   4.8371343015787057e-08
   2.4140000000000000e+03   4.8012108259578833e-08
   2.4150000000000000e+03   4.7655542284012311e-08
   2.4160000000000000e+03   4.7301624514351640e-08
   2.4170000000000000e+03   4.6950335826643611e-08
   2.4180000000000000e+03   4.6601656569377697e-08
   2.4190000000000000e+03   4.6255567222932697e-08
   2.4200000000000000e+03   4.5912048399576745e-08
   2.4210000000000000e+03   4.5571081766692628e-08
   2.4220000000000000e+03   4.5232647145212492e-08
   2.4230000000000000e+03   4.4896726861965788e-08
   2.4240000000000000e+03   4.4563301397331310e-08
   2.4250000000000000e+03   4.4232352946249194e-08
   2.4260000000000000e+03   4.3903862384766228e-08
   2.4270000000000000e+03   4.3577812039711864e-08
   2.4280000000000000e+03   4.3254183710358232e-08
   2.4290000000000000e+03   4.2932958800309463e-08
   2.4300000000000000e+03   4.2614120032063002e-08
   2.4310000000000000e+03   4.2297649732448305e-08
   2.4320000000000000e+03   4.1983529832626829e-08
   2.4330000000000000e+03   4.1671743318874697e-08
   2.4340000000000000e+03   4.1362272649910689e-08
   2.4350000000000000e+03   4.1055100548232253e-08
   2.4360000000000000e+03   4.0750210000115519e-08
   2.4370000000000000e+03   4.0447584123725923e-08
   2.4380000000000000e+03   4.0147206037228919e-08
   2.4390000000000000e+03   3.9849059122568623e-08
   2.4400000000000000e+03   3.9553126761689141e-08
   2.4410000000000000e+03   3.9259392468423931e-08
   2.4420000000000000e+03   3.8967839756606436e-08
   2.4430000000000000e+03   3.8678452667627427e-08
   2.4440000000000000e+03   3.8391214847209684e-08
   2.4450000000000000e+03   3.8106110732411985e-08
   2.4460000000000000e+03   3.7823124232735763e-08
   2.4470000000000000e+03   3.7542239389571807e-08
   2.4480000000000000e+03   3.7263441035646884e-08
   2.4490000000000000e+03   3.6986713212351765e-08
   2.4500000000000000e+03   3.6712041016191890e-08
   2.4510000000000000e+03   3.6439409016115365e-08
   2.4520000000000000e+03   3.6168801649180957e-08
   2.4530000000000000e+03   3.5900204407562108e-08
   2.4540000000000000e+03   3.5633602123985578e-08
   2.4550000000000000e+03   3.5368979763067485e-08
   2.4560000000000000e+03   3.5106322948870581e-08
   2.4570000000000000e+03   3.4845617305457637e-08
   2.4580000000000000e+03   3.4586847797444751e-08
   2.4590000000000000e+03   3.4330000180784026e-08
   2.4600000000000000e+03   3.4075060211427561e-08
   2.4610000000000000e+03   3.3822013909106113e-08
   2.4620000000000000e+03   3.3570846765993117e-08
   2.4630000000000000e+03   3.3321545329376665e-08
   2.4640000000000000e+03   3.3074095355208854e-08
   2.4650000000000000e+03   3.2828483654556449e-08
   2.4660000000000000e+03   3.2584695719592872e-08
   2.4670000000000000e+03   3.2342718625163549e-08
   2.4680000000000000e+03   3.2102538918556573e-08
   2.4690000000000000e+03   3.1864142883281364e-08
   2.4700000000000000e+03   3.1627517462294024e-08
   2.4710000000000000e+03   3.1392649334771971e-08
   2.4720000000000000e+03   3.1159525839339294e-08
   2.4730000000000000e+03   3.0928133523284081e-08
   2.4740000000000000e+03   3.0698460120898418e-08
   2.4750000000000000e+03   3.0470492179470399e-08
   2.4760000000000000e+03   3.0244217565181439e-08
   2.4770000000000000e+03   3.0019623616655632e-08
   2.4780000000000000e+03   2.9796697540627717e-08
   2.4790000000000000e+03   2.9575427203279122e-08
   2.4800000000000000e+03   2.9355800338901929e-08
   2.4810000000000000e+03   2.9137804286120222e-08
   2.4820000000000000e+03   2.8921427834340749e-08
   2.4830000000000000e+03   2.8706658058408927e-08
   2.4840000000000000e+03   2.8493483220174172e-08
   2.4850000000000000e+03   2.8281891713375234e-08
   2.4860000000000000e+03   2.8071871931750853e-08
   2.4870000000000000e+03   2.7863411609593116e-08
   2.4880000000000000e+03   2.7656499931976763e-08
   2.4890000000000000e+03   2.7451124765083210e-08
   2.4900000000000000e+03   2.7247275030208537e-08
   2.4910000000000000e+03   2.7044938989202152e-08
   2.4920000000000000e+03   2.6844105827138799e-08
   2.4930000000000000e+03   2.6644764201535891e-08
   2.4940000000000000e+03   2.6446903165578832e-08
   2.4950000000000000e+03   2.6250511376785038e-08
   2.4960000000000000e+03   2.6055578152118577e-08
   2.4970000000000000e+03   2.5862092808543522e-08
   2.4980000000000000e+03   2.5670044399245289e-08
   2.4990000000000000e+03   2.5479422241187942e-08
   2.5000000000000000e+03   2.5290216047003558e-08
   2.5010000000000000e+03   2.5102414606098877e-08
   2.5020000000000000e+03   2.4916008158663302e-08
   2.5030000000000000e+03   2.4730986153550236e-08
   2.5040000000000000e+03   2.4547338171502417e-08
   2.5050000000000000e+03   2.4365054188930584e-08
   2.5060000000000000e+03   2.4184123786577472e-08
   2.5070000000000000e+03   2.4004537336521813e-08
   2.5080000000000000e+03   2.3826284419506347e-08
   2.5090000000000000e+03   2.3649355407609807e-08
   2.5100000000000000e+03   2.3473740145353592e-08
   2.5110000000000000e+03   2.3299429532373770e-08
   2.5120000000000000e+03   2.3126413149413076e-08
   2.5130000000000000e+03   2.2954682027996905e-08
   2.5140000000000000e+03   2.2784225880757329e-08
   2.5150000000000000e+03   2.2615036002998407e-08
   2.5160000000000000e+03   2.2447102371130869e-08
   2.5170000000000000e+03   2.2280416016680119e-08
   2.5180000000000000e+03   2.2114967443614219e-08
   2.5190000000000000e+03   2.1950747683458558e-08
   2.5200000000000000e+03   2.1787747635849206e-08
   2.5210000000000000e+03   2.1625957936643558e-08
   2.5220000000000000e+03   2.1465369749256337e-08
   2.5230000000000000e+03   2.1305974368991610e-08
   2.5240000000000000e+03   2.1147762431706768e-08
   2.5250000000000000e+03   2.0990725892152537e-08
   2.5260000000000000e+03   2.0834855122407651e-08
   2.5270000000000000e+03   2.0680142209112158e-08
   2.5280000000000000e+03   2.0526577920012793e-08
   2.5290000000000000e+03   2.0374154473638941e-08
   2.5300000000000000e+03   2.0222862901515997e-08
   2.5310000000000000e+03   2.0072694762726685e-08
   2.5320000000000000e+03   1.9923642012021729e-08
   2.5330000000000000e+03   1.9775696076594516e-08
   2.5340000000000000e+03   1.9628848779306441e-08
   2.5350000000000000e+03   1.9483091943018892e-08
   2.5360000000000000e+03   1.9338417918150586e-08
   2.5370000000000000e+03   1.9194818000005587e-08
   2.5380000000000000e+03   1.9052284407113276e-08
   2.5390000000000000e+03   1.8910809621781706e-08
   2.5400000000000000e+03   1.8770385466872271e-08
   2.5410000000000000e+03   1.8631003897135688e-08
   2.5420000000000000e+03   1.8492657658658675e-08
   2.5430000000000000e+03   1.8355338574302618e-08
   2.5440000000000000e+03   1.8219039258264907e-08
   2.5450000000000000e+03   1.8083752456632254e-08
   2.5460000000000000e+03   1.7949470124155385e-08
   2.5470000000000000e+03   1.7816185138810345e-08
   2.5480000000000000e+03   1.7683889851015854e-08
   2.5490000000000000e+03   1.7552577138747963e-08
   2.5500000000000000e+03   1.7422239352425388e-08
   2.5510000000000000e+03   1.7292869370024175e-08
   2.5520000000000000e+03   1.7164460860856378e-08
   2.5530000000000000e+03   1.7037005252115377e-08
   2.5540000000000000e+03   1.6910496345002558e-08
   2.5550000000000000e+03   1.6784927149383294e-08
   2.5560000000000000e+03   1.6660290015676308e-08
   2.5570000000000000e+03   1.6536578745082975e-08
   2.5580000000000000e+03   1.6413786215579347e-08
   2.5590000000000000e+03   1.6291905437030802e-08
   2.5600000000000000e+03   1.6170929683081386e-08
   2.5610000000000000e+03   1.6050852227375144e-08
   2.5620000000000000e+03   1.5931666739224125e-08
   2.5630000000000000e+03   1.5813366492272366e-08
   2.5640000000000000e+03   1.5695944364495925e-08
   2.5650000000000000e+03   1.5579394552764172e-08
   2.5660000000000000e+03   1.5463709935053152e-08
   2.5670000000000000e+03   1.5348884840121575e-08
   2.5680000000000000e+03   1.5234912014056157e-08
   2.5690000000000000e+03   1.5121785785615603e-08
   2.5700000000000000e+03   1.5009499428443955e-08
   2.5710000000000000e+03   1.4898047139410592e-08
   2.5720000000000000e+03   1.4787422587827555e-08
   2.5730000000000000e+03   1.4677619179228224e-08
   2.5740000000000000e+03   1.4568631638039298e-08
   2.5750000000000000e+03   1.4460452842236830e-08
   2.5760000000000000e+03   1.4353077911915518e-08
   2.5770000000000000e+03   1.4246500120719408e-08
   2.5780000000000000e+03   1.4140713929296539e-08
   2.5790000000000000e+03   1.4035713138848286e-08
   2.5800000000000000e+03   1.3931491946244024e-08
   2.5810000000000000e+03   1.3828044944021120e-08
   2.5820000000000000e+03   1.3725366065270284e-08
   2.5830000000000000e+03   1.3623449770639555e-08
   2.5840000000000000e+03   1.3522290520776971e-08
   2.5850000000000000e+03   1.3421881984994573e-08
   2.5860000000000000e+03   1.3322219151497729e-08
   2.5870000000000000e+03   1.3223296612823811e-08
   2.5880000000000000e+03   1.3125108433952861e-08
   2.5890000000000000e+03   1.3027649866868909e-08
   2.5900000000000000e+03   1.2930914580883999e-08
   2.5910000000000000e+03   1.2834897696092832e-08
   2.5920000000000000e+03   1.2739593805032775e-08
   2.5930000000000000e+03   1.2644997764019868e-08
   2.5940000000000000e+03   1.2551104297480811e-08
   2.5950000000000000e+03   1.2457907734174310e-08
   2.5960000000000000e+03   1.2365403457973732e-08
   2.5970000000000000e+03   1.2273586061416445e-08
   2.5980000000000000e+03   1.2182450400818484e-08
   2.5990000000000000e+03   1.2091991728163883e-08
   2.6000000000000000e+03   1.2002204635990013e-08
   2.6010000000000000e+03   1.1913084244391570e-08
   2.6020000000000000e+03   1.1824625805352591e-08
   2.6030000000000000e+03   1.1736824175189111e-08
   2.6040000000000000e+03   1.1649674342106496e-08
   2.6050000000000000e+03   1.1563171821867444e-08
   2.6060000000000000e+03   1.1477311866455986e-08
   2.6070000000000000e+03   1.1392089464077492e-08
   2.6080000000000000e+03   1.1307499602937329e-08
   2.6090000000000000e+03   1.1223537930687526e-08
   2.6100000000000000e+03   1.1140199831201450e-08
   2.6110000000000000e+03   1.1057480688352464e-08
   2.6120000000000000e+03   1.0975375622235266e-08
   2.6130000000000000e+03   1.0893880280501892e-08
   2.6140000000000000e+03   1.0812990178915035e-08
   2.6150000000000000e+03   1.0732700833237392e-08
   2.6160000000000000e+03   1.0653007495452998e-08
   2.6170000000000000e+03   1.0573906076992548e-08
   2.6180000000000000e+03   1.0495392093618737e-08
   2.6190000000000000e+03   1.0417460797315597e-08
   2.6200000000000000e+03   1.0340108495181822e-08
   2.6210000000000000e+03   1.0263330571090777e-08
   2.6220000000000000e+03   1.0187122804583825e-08
   2.6230000000000000e+03   1.0111480447644996e-08
   2.6240000000000000e+03   1.0036400334930313e-08
   2.6250000000000000e+03   9.9618778503131409e-09
   2.6260000000000000e+03   9.8879083776668443e-09
   2.6270000000000000e+03   9.8144880922007848e-09
   2.6280000000000000e+03   9.7416134329029846e-09
   2.6290000000000000e+03   9.6692797836468083e-09
   2.6300000000000000e+03   9.5974831877522841e-09
   2.6310000000000000e+03   9.5262195566501070e-09
   2.6320000000000000e+03   9.4554853293283009e-09
   2.6330000000000000e+03   9.3852764172175607e-09
   2.6340000000000000e+03   9.3155885998592503e-09
   2.6350000000000000e+03   9.2464184481307231e-09
   2.6360000000000000e+03   9.1777617415733429e-09
   2.6370000000000000e+03   9.1096151829537994e-09
   2.6380000000000000e+03   9.0419742880347887e-09
   2.6390000000000000e+03   8.9748356276936709e-09
   2.6400000000000000e+03   8.9081957728077979e-09
   2.6410000000000000e+03   8.8420507666972010e-09
   2.6420000000000000e+03   8.7763969164605710e-09
   2.6430000000000000e+03   8.7112305291966004e-09
   2.6440000000000000e+03   8.6465480438933113e-09
   2.6450000000000000e+03   8.5823457676493978e-09
   2.6460000000000000e+03   8.5186202713422150e-09
   2.6470000000000000e+03   8.4553679939597900e-09
   2.6480000000000000e+03   8.3925855063794779e-09
   2.6490000000000000e+03   8.3302691156999697e-09
   2.6500000000000000e+03   8.2684155246879565e-09
   2.6510000000000000e+03   8.2070211723314624e-09
   2.6520000000000000e+03   8.1460824976185111e-09
   2.6530000000000000e+03   8.0855968627624540e-09
   2.6540000000000000e+03   8.0255599154153219e-09
   2.6550000000000000e+03   7.9659688859011333e-09
   2.6560000000000000e+03   7.9068202132079120e-09
   2.6570000000000000e+03   7.8481111276596781e-09
   2.6580000000000000e+03   7.7898376725764565e-09
   2.6590000000000000e+03   7.7319970782822689e-09
   2.6600000000000000e+03   7.6745857837651391e-09
   2.6610000000000000e+03   7.6176008874597526e-09
   2.6620000000000000e+03   7.5610390921327992e-09
   2.6630000000000000e+03   7.5048974962189645e-09
   2.6640000000000000e+03   7.4491728024849406e-09
   2.6650000000000000e+03   7.3938615818080811e-09
   2.6660000000000000e+03   7.3389614601804043e-09
   2.6670000000000000e+03   7.2844686128112688e-09
   2.6680000000000000e+03   7.2303806656926914e-09
   2.6690000000000000e+03   7.1766943215913608e-09
   2.6700000000000000e+03   7.1234064151632993e-09
   2.6710000000000000e+03   7.0705143086218582e-09
   2.6720000000000000e+03   7.0180149685123908e-09
   2.6730000000000000e+03   6.9659054932695852e-09
   2.6740000000000000e+03   6.9141829813281268e-09
   2.6750000000000000e+03   6.8628445311227020e-09
   2.6760000000000000e+03   6.8118871091986658e-09
   2.6770000000000000e+03   6.7613080777693687e-09
   2.6780000000000000e+03   6.7111049309374954e-09
   2.6790000000000000e+03   6.6612739758017375e-09
   2.6800000000000000e+03   6.6118136296901063e-09
   2.6810000000000000e+03   6.5627201997012926e-09
   2.6820000000000000e+03   6.5139915756059791e-09
   2.6830000000000000e+03   6.4656245920601862e-09
   2.6840000000000000e+03   6.4176167431665975e-09
   2.6850000000000000e+03   6.3699655230278983e-09
   2.6860000000000000e+03   6.3226681619681072e-09
   2.6870000000000000e+03   6.2757218903112419e-09
   2.6880000000000000e+03   6.2291240702706554e-09
   2.6890000000000000e+03   6.1828723278383637e-09
   2.6900000000000000e+03   6.1369642890063817e-09
   2.6910000000000000e+03   6.0913967884307323e-09
   2.6920000000000000e+03   6.0461677158820966e-09
   2.6930000000000000e+03   6.0012745654631590e-09
   2.6940000000000000e+03   5.9567146993872693e-09
   2.6950000000000000e+03   5.9124858755357773e-09
   2.6960000000000000e+03   5.8685853242327015e-09
   2.6970000000000000e+03   5.8250106714700586e-09
   2.6980000000000000e+03   5.7817598070185295e-09
   2.6990000000000000e+03   5.7388296974234685e-09
   2.7000000000000000e+03   5.6962188919022191e-09
   2.7010000000000000e+03   5.6539240932214694e-09
   2.7020000000000000e+03   5.6119435868198996e-09
   2.7030000000000000e+03   5.5702744711321951e-09
   2.7040000000000000e+03   5.5289150315970343e-09
   2.7050000000000000e+03   5.4878626304277686e-09
   2.7060000000000000e+03   5.4471150255057471e-09
   2.7070000000000000e+03   5.4066701066016506e-09
   2.7080000000000000e+03   5.3665253678181638e-09
   2.7090000000000000e+03   5.3266786989259668e-09
   2.7100000000000000e+03   5.2871279896957407e-09
   2.7110000000000000e+03   5.2478708661195030e-09
   2.7120000000000000e+03   5.2089054817465982e-09
   2.7130000000000000e+03   5.1702291987903786e-09
   2.7140000000000000e+03   5.1318399070215254e-09
   2.7150000000000000e+03   5.0937360237680483e-09
   2.7160000000000000e+03   5.0559149112433004e-09
   2.7170000000000000e+03   5.0183747229966262e-09
   2.7180000000000000e+03   4.9811132169093756e-09
   2.7190000000000000e+03   4.9441284146415616e-09
   2.7200000000000000e+03   4.9074180740745323e-09
   2.7210000000000000e+03   4.8709804806469679e-09
   2.7220000000000000e+03   4.8348133922402146e-09
   2.7230000000000000e+03   4.7989149624036203e-09
   2.7240000000000000e+03   4.7632829490185331e-09
   2.7250000000000000e+03   4.7279156375236321e-09
   2.7260000000000000e+03   4.6928109176895969e-09
   2.7270000000000000e+03   4.6579665473977770e-09
   2.7280000000000000e+03   4.6233812077548490e-09
   2.7290000000000000e+03   4.5890527885314924e-09
   2.7300000000000000e+03   4.5549791794983898e-09
   2.7310000000000000e+03   4.5211582704262214e-09
   2.7320000000000000e+03   4.4875888743109960e-09
   2.7330000000000000e+03   4.4542686171447287e-09
   2.7340000000000000e+03   4.4211956524767672e-09
   2.7350000000000000e+03   4.3883683976351205e-09
   2.7360000000000000e+03   4.3557848742798044e-09
   2.7370000000000000e+03   4.3234429721814973e-09
   2.7380000000000000e+03   4.2913417681148748e-09
   2.7390000000000000e+03   4.2594784924039539e-09
   2.7400000000000000e+03   4.2278520899340762e-09
   2.7410000000000000e+03   4.1964601866972577e-09
   2.7420000000000000e+03   4.1653015956895070e-09
   2.7430000000000000e+03   4.1343744704601688e-09
   2.7440000000000000e+03   4.1036768326692587e-09
   2.7450000000000000e+03   4.0732070996447856e-09
   2.7460000000000000e+03   4.0429636887147611e-09
   2.7470000000000000e+03   4.0129447534285311e-09
   2.7480000000000000e+03   3.9831487111141073e-09
   2.7490000000000000e+03   3.9535741109888315e-09
   2.7500000000000000e+03   3.9242189747127185e-09
   2.7510000000000000e+03   3.8950817196137782e-09
   2.7520000000000000e+03   3.8661610267986878e-09
   2.7530000000000000e+03   3.8374547860381261e-09
   2.7540000000000000e+03   3.8089618103281033e-09
   2.7550000000000000e+03   3.7806803851072971e-09
   2.7560000000000000e+03   3.7526089277037180e-09
   2.7570000000000000e+03   3.7247459873347096e-09
   2.7580000000000000e+03   3.6970899813282829e-09
   2.7590000000000000e+03   3.6696393270124481e-09
   2.7600000000000000e+03   3.6423923098258847e-09
   2.7610000000000000e+03   3.6153477427645999e-09
   2.7620000000000000e+03   3.5885039112672726e-09
   2.7630000000000000e+03   3.5618596283299109e-09
   2.7640000000000000e+03   3.5354127837231956e-09
   2.7650000000000000e+03   3.5091627180004646e-09
   2.7660000000000000e+03   3.4831074528217319e-09
   2.7670000000000000e+03   3.4572454055150084e-09
   2.7680000000000000e+03   3.4315756528549660e-09
   2.7690000000000000e+03   3.4060962165016197e-09
   2.7700000000000000e+03   3.3808061732296416e-09
   2.7710000000000000e+03   3.3557039403670429e-09
   2.7720000000000000e+03   3.3307879352418344e-09
   2.7730000000000000e+03   3.3060571027393562e-09
   2.7740000000000000e+03   3.2815097282982872e-09
   2.7750000000000000e+03   3.2571448886933006e-09
   2.7760000000000000e+03   3.2329608693630746e-09
   2.7770000000000000e+03   3.2089562195249520e-09
   2.7780000000000000e+03   3.1851298840642742e-09
   2.7790000000000000e+03   3.1614805440877161e-09
   2.7800000000000000e+03   3.1380067488126217e-09
   2.7810000000000000e+03   3.1147074431243311e-09
   2.7820000000000000e+03   3.0915807805721901e-09
   2.7830000000000000e+03   3.0686259698202049e-09
   2.7840000000000000e+03   3.0458416919750506e-09
   2.7850000000000000e+03   3.0232264962540707e-09
   2.7860000000000000e+03   3.0007794594319380e-09
   2.7870000000000000e+03   2.9784987350579989e-09
   2.7880000000000000e+03   2.9563836636855907e-09
   2.7890000000000000e+03   2.9344326626427242e-09
   2.7900000000000000e+03   2.9126446768147406e-09
   2.7910000000000000e+03   2.8910185191976479e-09
   2.7920000000000000e+03   2.8695528708981213e-09
   2.7930000000000000e+03   2.8482468086908345e-09
   2.7940000000000000e+03   2.8270987499037980e-09
   2.7950000000000000e+03   2.8061076394223518e-09
   2.7960000000000000e+03   2.7852725540211696e-09
   2.7970000000000000e+03   2.7645923066962597e-09
   2.7980000000000000e+03   2.7440653147756326e-09
   2.7990000000000000e+03   2.7236907869232932e-09
   2.8000000000000000e+03   2.7034675361352506e-09
   2.8010000000000000e+03   2.6833947710755099e-09
   2.8020000000000000e+03   2.6634706452934167e-09
   2.8030000000000000e+03   2.6436946312316419e-09
   2.8040000000000000e+03   2.6240652781075283e-09
   2.8050000000000000e+03   2.6045817945850812e-09
   2.8060000000000000e+03   2.5852431255496419e-09
   2.8070000000000000e+03   2.5660479521078853e-09
   2.8080000000000000e+03   2.5469952191451525e-09
   2.8090000000000000e+03   2.5280838715467838e-09
   2.8100000000000000e+03   2.5093131179767846e-09
   2.8110000000000000e+03   2.4906816395418306e-09
   2.8120000000000000e+03   2.4721886449059276e-09
   2.8130000000000000e+03   2.4538329470650835e-09
   2.8140000000000000e+03   2.4356133590153065e-09
   2.8150000000000000e+03   2.4175292213099342e-09
   2.8160000000000000e+03   2.3995792150556424e-09
   2.8170000000000000e+03   2.3817625489164367e-09
   2.8180000000000000e+03   2.3640781677776576e-09
   2.8190000000000000e+03   2.3465251484139778e-09
   2.8200000000000000e+03   2.3291024357107383e-09
   2.8210000000000000e+03   2.3118091064426122e-09
   2.8220000000000000e+03   2.2946439736056070e-09
   2.8230000000000000e+03   2.2776063777530610e-09
   2.8240000000000000e+03   2.2606953956596473e-09
   2.8250000000000000e+03   2.2439101041000386e-09
   2.8260000000000000e+03   2.2272490522915780e-09
   2.8270000000000000e+03   2.2107122402342660e-09
   2.8280000000000000e+03   2.1942975576987836e-09
   2.8290000000000000e+03   2.1780054003531277e-09
   2.8300000000000000e+03   2.1618337898573121e-09
   2.8310000000000000e+03   2.1457823305433400e-09
   2.8320000000000000e+03   2.1298500991858835e-09
   2.8330000000000000e+03   2.1140363044489491e-09
   2.8340000000000000e+03   2.0983396274392112e-09
   2.8350000000000000e+03   2.0827596724886737e-09
   2.8360000000000000e+03   2.0672953844826764e-09
   2.8370000000000000e+03   2.0519457083065605e-09
   2.8380000000000000e+03   2.0367103801816606e-09
   2.8390000000000000e+03   2.0215879493253201e-09
   2.8400000000000000e+03   2.0065778881802091e-09
   2.8410000000000000e+03   1.9916792735210011e-09
   2.8420000000000000e+03   1.9768913140117011e-09
   2.8430000000000000e+03   1.9622129545376499e-09
   2.8440000000000000e+03   1.9476436675415180e-09
   2.8450000000000000e+03   1.9331826616873103e-09
   2.8460000000000000e+03   1.9188290137496999e-09
   2.8470000000000000e+03   1.9045818005033599e-09
   2.8480000000000000e+03   1.8904404943909607e-09
   2.8490000000000000e+03   1.8764040402978430e-09
   2.8500000000000000e+03   1.8624721744453416e-09
   2.8510000000000000e+03   1.8486433141614673e-09
   2.8520000000000000e+03   1.8349173275568879e-09
   2.8530000000000000e+03   1.8212931595169441e-09
   2.8540000000000000e+03   1.8077702824843057e-09
   2.8550000000000000e+03   1.7943477732336462e-09
   2.8560000000000000e+03   1.7810249723183030e-09
   2.8570000000000000e+03   1.7678010884022820e-09
   2.8580000000000000e+03   1.7546751982602559e-09
   2.8590000000000000e+03   1.7416470381135597e-09
   2.8600000000000000e+03   1.7287152890688694e-09
   2.8610000000000000e+03   1.7158798192368526e-09
   2.8620000000000000e+03   1.7031395735028495e-09
   2.8630000000000000e+03   1.6904937605308659e-09
   2.8640000000000000e+03   1.6779419846529044e-09
   2.8650000000000000e+03   1.6654835864223028e-09
   2.8660000000000000e+03   1.6531175107244016e-09
   2.8670000000000000e+03   1.6408434937805363e-09
   2.8680000000000000e+03   1.6286602166973819e-09
   2.8690000000000000e+03   1.6165672838069418e-09
   2.8700000000000000e+03   1.6045645632198834e-09
   2.8710000000000000e+03   1.5926506041535498e-09
   2.8720000000000000e+03   1.5808255384972736e-09
   2.8730000000000000e+03   1.5690879154683980e-09
   2.8740000000000000e+03   1.5574377350669229e-09
   2.8750000000000000e+03   1.5458739421781892e-09
   2.8760000000000000e+03   1.5343958773555342e-09
   2.8770000000000000e+03   1.5230031449309613e-09
   2.8780000000000000e+03   1.5116948216791429e-09
   2.8790000000000000e+03   1.5004705119320820e-09
   2.8800000000000000e+03   1.4893298200217812e-09
   2.8810000000000000e+03   1.4782718227229137e-09
   2.8820000000000000e+03   1.4672955968101522e-09
   2.8830000000000000e+03   1.4564011422834970e-09
   2.8840000000000000e+03   1.4455872721389559e-09
   2.8850000000000000e+03   1.4348539863765292e-09
   2.8860000000000000e+03   1.4242003617708897e-09
   2.8870000000000000e+03   1.4136258707647078e-09
   2.8880000000000000e+03   1.4031298539113215e-09
   2.8890000000000000e+03   1.3927113879854033e-09
   2.8900000000000000e+03   1.3823707367656186e-09
   2.8910000000000000e+03   1.3721068451373077e-09
   2.8920000000000000e+03   1.3619187898751437e-09
   2.8930000000000000e+03   1.3518068347577911e-09
   2.8940000000000000e+03   1.3417699246705910e-09
   2.8950000000000000e+03   1.3318074001668810e-09
   2.8960000000000000e+03   1.3219187336893313e-09
   2.8970000000000000e+03   1.3121035295699447e-09
   2.8980000000000000e+03   1.3023611283620592e-09
   2.8990000000000000e+03   1.2926912662870097e-09
   2.9000000000000000e+03   1.2830931520088018e-09
   2.9010000000000000e+03   1.2735661260807731e-09
   2.9020000000000000e+03   1.2641100566135916e-09
   2.9030000000000000e+03   1.2547241522712623e-09
   2.9040000000000000e+03   1.2454078854964557e-09
   2.9050000000000000e+03   1.2361608606211745e-09
   2.9060000000000000e+03   1.2269824181987564e-09
   2.9070000000000000e+03   1.2178721625612045e-09
   2.9080000000000000e+03   1.2088293023725236e-09
   2.9090000000000000e+03   1.1998541014113792e-09
   2.9100000000000000e+03   1.1909452407844466e-09
   2.9110000000000000e+03   1.1821024567130610e-09
   2.9120000000000000e+03   1.1733252216398929e-09
   2.9130000000000000e+03   1.1646135355649421e-09
   2.9140000000000000e+03   1.1559663433735491e-09
   2.9150000000000000e+03   1.1473832493977170e-09
   2.9160000000000000e+03   1.1388639898587803e-09
   2.9170000000000000e+03   1.1304080371994100e-09
   2.9180000000000000e+03   1.1220147319729435e-09
   2.9190000000000000e+03   1.1136839422900483e-09
   2.9200000000000000e+03   1.1054147449253978e-09
   2.9210000000000000e+03   1.0972071398789916e-09
   2.9220000000000000e+03   1.0890604677041678e-09
   2.9230000000000000e+03   1.0809742008435966e-09
   2.9240000000000000e+03   1.0729480755186132e-09
   2.9250000000000000e+03   1.0649814322825554e-09
   2.9260000000000000e+03   1.0570738754674259e-09
   2.9270000000000000e+03   1.0492250094052274e-09
   2.9280000000000000e+03   1.0414348340959600e-09
   2.9290000000000000e+03   1.0337020306462992e-09
   2.9300000000000000e+03   1.0260268628349100e-09
   2.9310000000000000e+03   1.0184088031044626e-09
   2.9320000000000000e+03   1.0108470601189626e-09
   2.9330000000000000e+03   1.0033415019890776e-09
   2.9340000000000000e+03   9.9589173304680999e-10


==> figures/L1LS_gamma_star.dat <==
   1.0000000000000000e+00   6.9339159219240576e-01
   2.0000000000000000e+00   6.5332264331200784e-01
   3.0000000000000000e+00   6.2080662728103220e-01
   4.0000000000000000e+00   5.9287769995285888e-01
   5.0000000000000000e+00   5.6889356358677978e-01
   6.0000000000000000e+00   5.4769800276647462e-01
   7.0000000000000000e+00   5.2865064753263380e-01
   8.0000000000000000e+00   5.1145662717223206e-01
   9.0000000000000000e+00   4.9591353034404662e-01
   1.0000000000000000e+01   4.8167107967432699e-01
   1.1000000000000000e+01   4.6852270781726968e-01
   1.2000000000000000e+01   4.5629918027914906e-01
   1.3000000000000000e+01   4.4484208928842300e-01
   1.4000000000000000e+01   4.3415952556828274e-01
   1.5000000000000000e+01   4.2406462803421369e-01
   1.6000000000000000e+01   4.1446799334485501e-01
   1.7000000000000000e+01   4.0541941763359252e-01
   1.8000000000000000e+01   3.9686873591275929e-01
   1.9000000000000000e+01   3.8874288391487277e-01
   2.0000000000000000e+01   3.8092749241680768e-01
   2.1000000000000000e+01   3.7347802336683317e-01
   2.2000000000000000e+01   3.6634927130717360e-01
   2.3000000000000000e+01   3.5955142866095674e-01
   2.4000000000000000e+01   3.5295080696026099e-01
   2.5000000000000000e+01   3.4654416994596987e-01
   2.6000000000000000e+01   3.4037391500972314e-01
   2.7000000000000000e+01   3.3443112786600959e-01
   2.8000000000000000e+01   3.2873124001486248e-01
   2.9000000000000000e+01   3.2319358827480366e-01
   3.0000000000000000e+01   3.1785313682282806e-01
   3.1000000000000000e+01   3.1269334927337289e-01
   3.2000000000000000e+01   3.0765382056800461e-01
   3.3000000000000000e+01   3.0273876980638226e-01
   3.4000000000000000e+01   2.9796204325636361e-01
   3.5000000000000000e+01   2.9331177947127268e-01
   3.6000000000000000e+01   2.8875233955798796e-01
   3.7000000000000000e+01   2.8429544196103018e-01
   3.8000000000000000e+01   2.7996296909336083e-01
   3.9000000000000000e+01   2.7570730488977363e-01
   4.0000000000000000e+01   2.7155940256852545e-01
   4.1000000000000000e+01   2.6752420377955127e-01
   4.2000000000000000e+01   2.6359331459654328e-01
   4.3000000000000000e+01   2.5975404204488356e-01
   4.4000000000000000e+01   2.5599590655777799e-01
   4.5000000000000000e+01   2.5237954081102693e-01
   4.6000000000000000e+01   2.4885557808391359e-01
   4.7000000000000000e+01   2.4542558936944953e-01
   4.8000000000000000e+01   2.4205381937473278e-01
   4.9000000000000000e+01   2.3873007803146237e-01
   5.0000000000000000e+01   2.3545070570822951e-01
   5.1000000000000000e+01   2.3221360157150742e-01
   5.2000000000000000e+01   2.2902722934684561e-01
   5.3000000000000000e+01   2.2587658625136350e-01
   5.4000000000000000e+01   2.2275942154238898e-01
   5.5000000000000000e+01   2.1967375776042458e-01
   5.6000000000000000e+01   2.1667806688607932e-01
   5.7000000000000000e+01   2.1380852783868837e-01
   5.8000000000000000e+01   2.1099280790737598e-01
   5.9000000000000000e+01   2.0821263384266933e-01
   6.0000000000000000e+01   2.0549157239126173e-01
   6.1000000000000000e+01   2.0282145057473622e-01
   6.2000000000000000e+01   2.0019289544080862e-01
   6.3000000000000000e+01   1.9759497274854257e-01
   6.4000000000000000e+01   1.9503213407157738e-01
   6.5000000000000000e+01   1.9251628716775718e-01
   6.6000000000000000e+01   1.9004063965273482e-01
   6.7000000000000000e+01   1.8759190784448873e-01
   6.8000000000000000e+01   1.8517791408368761e-01
   6.9000000000000000e+01   1.8280246568517633e-01
   7.0000000000000000e+01   1.8045616564515327e-01
   7.1000000000000000e+01   1.7813318410786386e-01
   7.2000000000000000e+01   1.7585215143655369e-01
   7.3000000000000000e+01   1.7360276736756508e-01
   7.4000000000000000e+01   1.7137457498300232e-01
   7.5000000000000000e+01   1.6916962525572157e-01
   7.6000000000000000e+01   1.6702900420871428e-01
   7.7000000000000000e+01   1.6491763145710378e-01
   7.8000000000000000e+01   1.6282971839397020e-01
   7.9000000000000000e+01   1.6077834845428537e-01
   8.0000000000000000e+01   1.5874852331366662e-01
   8.1000000000000000e+01   1.5675388183445871e-01
   8.2000000000000000e+01   1.5477927793200580e-01
   8.3000000000000000e+01   1.5283753730514094e-01
   8.4000000000000000e+01   1.5091688050382426e-01
   8.5000000000000000e+01   1.4901346242321842e-01
   8.6000000000000000e+01   1.4712656507851612e-01
   8.7000000000000000e+01   1.4525554546797434e-01
   8.8000000000000000e+01   1.4339982075531571e-01
   8.9000000000000000e+01   1.4155885759854930e-01
   9.0000000000000000e+01   1.3973801647951511e-01
   9.1000000000000000e+01   1.3797999793026525e-01
   9.2000000000000000e+01   1.3624595890792729e-01
   9.3000000000000000e+01   1.3452922268493137e-01
   9.4000000000000000e+01   1.3284541930676833e-01
   9.5000000000000000e+01   1.3118361888024860e-01
   9.6000000000000000e+01   1.2953612619550364e-01
   9.7000000000000000e+01   1.2790235158041541e-01
   9.8000000000000000e+01   1.2628177377381708e-01
   9.9000000000000000e+01   1.2467392458607414e-01
   1.0000000000000000e+02   1.2310523835079064e-01
   1.0100000000000000e+02   1.2158655831565461e-01
   1.0200000000000000e+02   1.2008705988413532e-01
   1.0300000000000000e+02   1.1860345034737754e-01
   1.0400000000000000e+02   1.1713900117727269e-01
   1.0500000000000000e+02   1.1568795530663885e-01
   1.0600000000000000e+02   1.1426012765667892e-01
   1.0700000000000000e+02   1.1285967319537013e-01
   1.0800000000000000e+02   1.1148484612924532e-01
   1.0900000000000000e+02   1.1012660577898783e-01
   1.1000000000000000e+02   1.0878122391639750e-01
   1.1100000000000000e+02   1.0744824530255309e-01
   1.1200000000000000e+02   1.0612726167126764e-01
   1.1300000000000000e+02   1.0481790164186511e-01
   1.1400000000000000e+02   1.0351982356181605e-01
   1.1500000000000000e+02   1.0223271034373428e-01
   1.1600000000000000e+02   1.0095626566999621e-01
   1.1700000000000000e+02   9.9690211143252425e-02
   1.1800000000000000e+02   9.8434284097881145e-02
   1.1900000000000000e+02   9.7211028624303933e-02
   1.2000000000000000e+02   9.6018983231975441e-02
   1.2100000000000000e+02   9.4845645461508726e-02
   1.2200000000000000e+02   9.3682692238262380e-02
   1.2300000000000000e+02   9.2533452318093221e-02
   1.2400000000000000e+02   9.1411450713518833e-02
   1.2500000000000000e+02   9.0306468234136905e-02
   1.2600000000000000e+02   8.9213299072853247e-02
   1.2700000000000000e+02   8.8143569291325496e-02
   1.2800000000000000e+02   8.7091488643950291e-02
   1.2900000000000000e+02   8.6049735410848510e-02
   1.3000000000000000e+02   8.5020279660250303e-02
   1.3100000000000000e+02   8.4020030845313037e-02
   1.3200000000000000e+02   8.3030072727032680e-02
   1.3300000000000000e+02   8.2050034751980680e-02
   1.3400000000000000e+02   8.1079591170133358e-02
   1.3500000000000000e+02   8.0118450408860578e-02
   1.3600000000000000e+02   7.9166347622813091e-02
   1.3700000000000000e+02   7.8223039404963793e-02
   1.3800000000000000e+02   7.7288299975736441e-02
   1.3900000000000000e+02   7.6361918389102099e-02
   1.4000000000000000e+02   7.5443696443325922e-02
   1.4100000000000000e+02   7.4533447084179943e-02
   1.4200000000000000e+02   7.3642006425633469e-02
   1.4300000000000000e+02   7.2771685606110775e-02
   1.4400000000000000e+02   7.1909844306727130e-02
   1.4500000000000000e+02   7.1056217988856085e-02
   1.4600000000000000e+02   7.0211248810152491e-02
   1.4700000000000000e+02   6.9390715481788767e-02
   1.4800000000000000e+02   6.8580758090208568e-02
   1.4900000000000000e+02   6.7779110915405227e-02
   1.5000000000000000e+02   6.6985540752238948e-02
   1.5100000000000000e+02   6.6199837348347057e-02
   1.5200000000000000e+02   6.5427615452557403e-02
   1.5300000000000000e+02   6.4677449994346381e-02
   1.5400000000000000e+02   6.3935075766167332e-02
   1.5500000000000000e+02   6.3200252524989592e-02
   1.5600000000000000e+02   6.2472765251236073e-02
   1.5700000000000000e+02   6.1752418110112881e-02
   1.5800000000000000e+02   6.1039030256988196e-02
   1.5900000000000000e+02   6.0332432891848337e-02
   1.6000000000000000e+02   5.9632467163096441e-02
   1.6100000000000000e+02   5.8938982651464571e-02
   1.6200000000000000e+02   5.8251836252231674e-02
   1.6300000000000000e+02   5.7571793995528260e-02
   1.6400000000000000e+02   5.6899506538176749e-02
   1.6500000000000000e+02   5.6233282551266715e-02
   1.6600000000000000e+02   5.5584208371094568e-02
   1.6700000000000000e+02   5.4946549220983014e-02
   1.6800000000000000e+02   5.4314764945600703e-02
   1.6900000000000000e+02   5.3688695853349476e-02
   1.7000000000000000e+02   5.3074032883654552e-02
   1.7100000000000000e+02   5.2467516749268112e-02
   1.7200000000000000e+02   5.1881058535447271e-02
   1.7300000000000000e+02   5.1303309621749900e-02
   1.7400000000000000e+02   5.0731307650732839e-02
   1.7500000000000000e+02   5.0164861617748163e-02
   1.7600000000000000e+02   4.9603801100000663e-02
   1.7700000000000000e+02   4.9047971347074712e-02
   1.7800000000000000e+02   4.8497229854574948e-02
   1.7900000000000000e+02   4.7951443950275716e-02
   1.8000000000000000e+02   4.7410489073527635e-02
   1.8100000000000000e+02   4.6878388982442822e-02
   1.8200000000000000e+02   4.6352513692682867e-02
   1.8300000000000000e+02   4.5831283439060996e-02
   1.8400000000000000e+02   4.5314575368604802e-02
   1.8500000000000000e+02   4.4804866126315492e-02
   1.8600000000000000e+02   4.4307501282703471e-02
   1.8700000000000000e+02   4.3814739059608886e-02
   1.8800000000000000e+02   4.3326445743016986e-02
   1.8900000000000000e+02   4.2842500576720233e-02
   1.9000000000000000e+02   4.2362792823489766e-02
   1.9100000000000000e+02   4.1887219691816115e-02
   1.9200000000000000e+02   4.1415684859148427e-02
   1.9300000000000000e+02   4.0948097407464745e-02
   1.9400000000000000e+02   4.0484371044817752e-02
   1.9500000000000000e+02   4.0024423526063377e-02
   1.9600000000000000e+02   3.9568176213026912e-02
   1.9700000000000000e+02   3.9115553732924371e-02
   1.9800000000000000e+02   3.8666483706573024e-02
   1.9900000000000000e+02   3.8220896526696371e-02
   2.0000000000000000e+02   3.7778725172627016e-02
   2.0100000000000000e+02   3.7339905051874872e-02
   2.0200000000000000e+02   3.6904373861870468e-02
   2.0300000000000000e+02   3.6475467572821850e-02
   2.0400000000000000e+02   3.6050700272537595e-02
   2.0500000000000000e+02   3.5629247746075177e-02
   2.0600000000000000e+02   3.5211045871100577e-02
   2.0700000000000000e+02   3.4796034646166034e-02
   2.0800000000000000e+02   3.4387195282759159e-02
   2.0900000000000000e+02   3.3984446316832388e-02
   2.1000000000000000e+02   3.3584949394142687e-02
   2.1100000000000000e+02   3.3188637147371587e-02
   2.1200000000000000e+02   3.2795447969688155e-02
   2.1300000000000000e+02   3.2405324695265532e-02
   2.1400000000000000e+02   3.2018213667122146e-02
   2.1500000000000000e+02   3.1634064073639737e-02
   2.1600000000000000e+02   3.1258630617278307e-02
   2.1700000000000000e+02   3.0891748424546867e-02
   2.1800000000000000e+02   3.0527954344140133e-02
   2.1900000000000000e+02   3.0167178042789913e-02
   2.2000000000000000e+02   2.9809356581368813e-02
   2.2100000000000000e+02   2.9454432564432118e-02
   2.2200000000000000e+02   2.9102352841920170e-02
   2.2300000000000000e+02   2.8753067593612444e-02
   2.2400000000000000e+02   2.8406529679283858e-02
   2.2500000000000000e+02   2.8062694173575434e-02
   2.2600000000000000e+02   2.7721518029551192e-02
   2.2700000000000000e+02   2.7382959832082648e-02
   2.2800000000000000e+02   2.7046979614147933e-02
   2.2900000000000000e+02   2.6713538717343541e-02
   2.3000000000000000e+02   2.6387796050098871e-02
   2.3100000000000000e+02   2.6072193437849132e-02
   2.3200000000000000e+02   2.5759602012955407e-02
   2.3300000000000000e+02   2.5449718150264231e-02
   2.3400000000000000e+02   2.5142482867810897e-02
   2.3500000000000000e+02   2.4837843471590734e-02
   2.3600000000000000e+02   2.4539780935906207e-02
   2.3700000000000000e+02   2.4251290084374232e-02
   2.3800000000000000e+02   2.3965848909701395e-02
   2.3900000000000000e+02   2.3683377602248187e-02
   2.4000000000000000e+02   2.3403807266588098e-02
   2.4100000000000000e+02   2.3127076958490304e-02
   2.4200000000000000e+02   2.2853131610442810e-02
   2.4300000000000000e+02   2.2581920575355189e-02
   2.4400000000000000e+02   2.2313396600684234e-02
   2.4500000000000000e+02   2.2047515102537850e-02
   2.4600000000000000e+02   2.1784233649045165e-02
   2.4700000000000000e+02   2.1523511589891929e-02
   2.4800000000000000e+02   2.1265309788094017e-02
   2.4900000000000000e+02   2.1009590423429810e-02
   2.5000000000000000e+02   2.0756316846205016e-02
   2.5100000000000000e+02   2.0505453466500057e-02
   2.5200000000000000e+02   2.0256965668517680e-02
   2.5300000000000000e+02   2.0011056056374654e-02
   2.5400000000000000e+02   1.9767525801491572e-02
   2.5500000000000000e+02   1.9526267388759674e-02
   2.5600000000000000e+02   1.9287248875473954e-02
   2.5700000000000000e+02   1.9050439194898912e-02
   2.5800000000000000e+02   1.8816068845012735e-02
   2.5900000000000000e+02   1.8588181444389010e-02
   2.6000000000000000e+02   1.8362584411112812e-02
   2.6100000000000000e+02   1.8139236765750473e-02
   2.6200000000000000e+02   1.7918101227130813e-02
   2.6300000000000000e+02   1.7706951932799569e-02
   2.6400000000000000e+02   1.7498137308577254e-02
   2.6500000000000000e+02   1.7291564682035365e-02
   2.6600000000000000e+02   1.7087186988411943e-02
   2.6700000000000000e+02   1.6889267165928402e-02
   2.6800000000000000e+02   1.6696374992858636e-02
   2.6900000000000000e+02   1.6505966819534063e-02
   2.7000000000000000e+02   1.6319813841692895e-02
   2.7100000000000000e+02   1.6135912003596591e-02
   2.7200000000000000e+02   1.5954205361285539e-02
   2.7300000000000000e+02   1.5774643600452620e-02
   2.7400000000000000e+02   1.5597180646097653e-02
   2.7500000000000000e+02   1.5421773689372474e-02
   2.7600000000000000e+02   1.5248382502430874e-02
   2.7700000000000000e+02   1.5076968952442527e-02
   2.7800000000000000e+02   1.4907496653551422e-02
   2.7900000000000000e+02   1.4739930714614564e-02
   2.8000000000000000e+02   1.4574237553584217e-02
   2.8100000000000000e+02   1.4410384758452776e-02
   2.8200000000000000e+02   1.4248340980838900e-02
   2.8300000000000000e+02   1.4088075852612224e-02
   2.8400000000000000e+02   1.3929559918871692e-02
   2.8500000000000000e+02   1.3772764582669537e-02
   2.8600000000000000e+02   1.3617662058240698e-02
   2.8700000000000000e+02   1.3464225330510678e-02
   2.8800000000000000e+02   1.3312428119295640e-02
   2.8900000000000000e+02   1.3162244847102015e-02
   2.9000000000000000e+02   1.3013650609735503e-02
   2.9100000000000000e+02   1.2866621149172214e-02
   2.9200000000000000e+02   1.2725577615956499e-02
   2.9300000000000000e+02   1.2586910514348208e-02
   2.9400000000000000e+02   1.2449884339261195e-02
   2.9500000000000000e+02   1.2314466415423294e-02
   2.9600000000000000e+02   1.2180626972919599e-02
   2.9700000000000000e+02   1.2048338433176460e-02
   2.9800000000000000e+02   1.1917574905072231e-02
   2.9900000000000000e+02   1.1788311827819189e-02
   3.0000000000000000e+02   1.1660525716453278e-02
   3.0100000000000000e+02   1.1534193979139939e-02
   3.0200000000000000e+02   1.1409294784819736e-02
   3.0300000000000000e+02   1.1285806966190044e-02
   3.0400000000000000e+02   1.1163709947564078e-02
   3.0500000000000000e+02   1.1042983690273473e-02
   3.0600000000000000e+02   1.0923608650513008e-02
   3.0700000000000000e+02   1.0805565746034602e-02
   3.0800000000000000e+02   1.0688836329188735e-02
   3.0900000000000000e+02   1.0573402164549828e-02
   3.1000000000000000e+02   1.0459245409891979e-02
   3.1100000000000000e+02   1.0346348599641621e-02
   3.1200000000000000e+02   1.0234694630195057e-02
   3.1300000000000000e+02   1.0124266746665311e-02
   3.1400000000000000e+02   1.0015048530740908e-02
   3.1500000000000000e+02   9.9070238894479971e-03
   3.1600000000000000e+02   9.8001770446406022e-03
   3.1700000000000000e+02   9.6944925231109095e-03
   3.1800000000000000e+02   9.5899551472294758e-03
   3.1900000000000000e+02   9.4865500260502174e-03
   3.2000000000000000e+02   9.3842625468313692e-03
   3.2100000000000000e+02   9.2830783669341950e-03
   3.2200000000000000e+02   9.1829834060641914e-03
   3.2300000000000000e+02   9.0839638388359612e-03
   3.2400000000000000e+02   8.9860060876349700e-03
   3.2500000000000000e+02   8.8890968157607497e-03
   3.2600000000000000e+02   8.7932229208362578e-03
   3.2700000000000000e+02   8.6983715284650511e-03
   3.2800000000000000e+02   8.6045299861312805e-03
   3.2900000000000000e+02   8.5116858573221661e-03
   3.3000000000000000e+02   8.4198269158691583e-03
   3.3100000000000000e+02   8.3289411404940516e-03
   3.3200000000000000e+02   8.2390167095523961e-03
   3.3300000000000000e+02   8.1500419959640771e-03
   3.3400000000000000e+02   8.0620055623239067e-03
   3.3500000000000000e+02   7.9748961561860524e-03
   3.3600000000000000e+02   7.8887027055113568e-03
   3.3700000000000000e+02   7.8034143142694775e-03
   3.3800000000000000e+02   7.7190202582010274e-03
   3.3900000000000000e+02   7.6355099807123815e-03
   3.4000000000000000e+02   7.5528730889191332e-03
   3.4100000000000000e+02   7.4710993498173445e-03
   3.4200000000000000e+02   7.3901786865824678e-03
   3.4300000000000000e+02   7.3101011749927723e-03
   3.4400000000000000e+02   7.2308570399669840e-03
   3.4500000000000000e+02   7.1524366522177250e-03
   3.4600000000000000e+02   7.0748305250096762e-03
   3.4700000000000000e+02   6.9980293110240384e-03
   3.4800000000000000e+02   6.9220237993203298e-03
   3.4900000000000000e+02   6.8468049123956501e-03
   3.5000000000000000e+02   6.7723637033344202e-03
   3.5100000000000000e+02   6.6986913530460920e-03
   3.5200000000000000e+02   6.6257791675899047e-03
   3.5300000000000000e+02   6.5536185755789064e-03
   3.5400000000000000e+02   6.4822011256613979e-03
   3.5500000000000000e+02   6.4115184840824275e-03
   3.5600000000000000e+02   6.3415624323116329e-03
   3.5700000000000000e+02   6.2723248647459902e-03
   3.5800000000000000e+02   6.2037977864767965e-03
   3.5900000000000000e+02   6.1359733111216730e-03
   3.6000000000000000e+02   6.0688436587201409e-03
   3.6100000000000000e+02   6.0024011536873529e-03
   3.6200000000000000e+02   5.9366382228265274e-03
   3.6300000000000000e+02   5.8715473933967643e-03
   3.6400000000000000e+02   5.8071212912348151e-03
   3.6500000000000000e+02   5.7433526389272221e-03
   3.6600000000000000e+02   5.6802342540341689e-03
   3.6700000000000000e+02   5.6177590473604089e-03
   3.6800000000000000e+02   5.5559200212711738e-03
   3.6900000000000000e+02   5.4947102680550277e-03
   3.7000000000000000e+02   5.4341229683298542e-03
   3.7100000000000000e+02   5.3741513894872226e-03
   3.7200000000000000e+02   5.3147888841804060e-03
   3.7300000000000000e+02   5.2560288888505212e-03
   3.7400000000000000e+02   5.1978649222891955e-03
   3.7500000000000000e+02   5.1402905842379051e-03
   3.7600000000000000e+02   5.0832995540206760e-03
   3.7700000000000000e+02   5.0268855892159608e-03
   3.7800000000000000e+02   4.9710425243535685e-03
   3.7900000000000000e+02   4.9157642696489260e-03
   3.8000000000000000e+02   4.8610448097663505e-03
   3.8100000000000000e+02   4.8068782026106805e-03
   3.8200000000000000e+02   4.7532585781492366e-03
   3.8300000000000000e+02   4.7001801372605649e-03
   3.8400000000000000e+02   4.6476371506087577e-03
   3.8500000000000000e+02   4.5956239575479811e-03
   3.8600000000000000e+02   4.5441349650462608e-03
   3.8700000000000000e+02   4.4931646466386723e-03
   3.8800000000000000e+02   4.4427075414013783e-03
   3.8900000000000000e+02   4.3927582529488694e-03
   3.9000000000000000e+02   4.3433114484540299e-03
   3.9100000000000000e+02   4.2943618576903562e-03
   3.9200000000000000e+02   4.2459042720922463e-03
   3.9300000000000000e+02   4.1979335438381013e-03
   3.9400000000000000e+02   4.1504445849537492e-03
   3.9500000000000000e+02   4.1034323664304916e-03
   3.9600000000000000e+02   4.0568919173671718e-03
   3.9700000000000000e+02   4.0108183241248921e-03
   3.9800000000000000e+02   3.9652067295045512e-03
   3.9900000000000000e+02   3.9200523319363858e-03
   4.0000000000000000e+02   3.8753503846896912e-03
   4.0100000000000000e+02   3.8310961950940117e-03
   4.0200000000000000e+02   3.7872851237823603e-03
   4.0300000000000000e+02   3.7439125839426168e-03
   4.0400000000000000e+02   3.7009740405887057e-03
   4.0500000000000000e+02   3.6588621502323389e-03
   4.0600000000000000e+02   3.6174405051766279e-03
   4.0700000000000000e+02   3.5764521064011027e-03
   4.0800000000000000e+02   3.5358912753936734e-03
   4.0900000000000000e+02   3.4957526922680736e-03
   4.1000000000000000e+02   3.4560313037417714e-03
   4.1100000000000000e+02   3.4167222588428205e-03
   4.1200000000000000e+02   3.3778208638941868e-03
   4.1300000000000000e+02   3.3393225509007959e-03
   4.1400000000000000e+02   3.3012228552725034e-03
   4.1500000000000000e+02   3.2635174000448545e-03
   4.1600000000000000e+02   3.2262018846295846e-03
   4.1700000000000000e+02   3.1892720767330977e-03
   4.1800000000000000e+02   3.1527238064736774e-03
   4.1900000000000000e+02   3.1165529620486576e-03
   4.2000000000000000e+02   3.0807554864840099e-03
   4.2100000000000000e+02   3.0453273751407110e-03
   4.2200000000000000e+02   3.0102646737569794e-03
   4.2300000000000000e+02   2.9755634768695578e-03
   4.2400000000000000e+02   2.9412199265043187e-03
   4.2500000000000000e+02   2.9072302110582358e-03
   4.2600000000000000e+02   2.8735905643219530e-03
   4.2700000000000000e+02   2.8402972646020619e-03
   4.2800000000000000e+02   2.8073466339215876e-03
   4.2900000000000000e+02   2.7747350372753416e-03
   4.3000000000000000e+02   2.7424588819297217e-03
   4.3100000000000000e+02   2.7105146167575945e-03
   4.3200000000000000e+02   2.6788987316015318e-03
   4.3300000000000000e+02   2.6476077566594731e-03
   4.3400000000000000e+02   2.6166382618904296e-03
   4.3500000000000000e+02   2.5859868564393155e-03
   4.3600000000000000e+02   2.5556501880758926e-03
   4.3700000000000000e+02   2.5256249426478220e-03
   4.3800000000000000e+02   2.4959078435459882e-03
   4.3900000000000000e+02   2.4664956511856427e-03
   4.4000000000000000e+02   2.4373851624956010e-03
   4.4100000000000000e+02   2.4085732104167953e-03
   4.4200000000000000e+02   2.3800566634173200e-03
   4.4300000000000000e+02   2.3518324250124856e-03
   4.4400000000000000e+02   2.3238974332947643e-03
   4.4500000000000000e+02   2.2962486604754763e-03
   4.4600000000000000e+02   2.2688831124334629e-03
   4.4700000000000000e+02   2.2417978282724673e-03
   4.4800000000000000e+02   2.2149898798878771e-03
   4.4900000000000000e+02   2.1884563715407219e-03
   4.5000000000000000e+02   2.1621944394395842e-03
   4.5100000000000000e+02   2.1362012513306875e-03
   4.5200000000000000e+02   2.1104740060943158e-03
   4.5300000000000000e+02   2.0850099333498025e-03
   4.5400000000000000e+02   2.0598062930658003e-03
   4.5500000000000000e+02   2.0348603751797791e-03
   4.5600000000000000e+02   2.0101694992209541e-03
   4.5700000000000000e+02   1.9857310139421835e-03
   4.5800000000000000e+02   1.9615422969575355e-03
   4.5900000000000000e+02   1.9376007543840791e-03
   4.6000000000000000e+02   1.9139038204932974e-03
   4.6100000000000000e+02   1.8904489573642214e-03
   4.6200000000000000e+02   1.8672336545452644e-03
   4.6300000000000000e+02   1.8442554287194869e-03
   4.6400000000000000e+02   1.8215118233767208e-03
   4.6500000000000000e+02   1.7990004084892518e-03
   4.6600000000000000e+02   1.7780498764078149e-03
   4.6700000000000000e+02   1.7573645879851005e-03
   4.6800000000000000e+02   1.7369273150099566e-03
   4.6900000000000000e+02   1.7167335298566553e-03
   4.7000000000000000e+02   1.6967792106924214e-03
   4.7100000000000000e+02   1.6770607004548944e-03
   4.7200000000000000e+02   1.6575746083048158e-03
   4.7300000000000000e+02   1.6383177406816716e-03
   4.7400000000000000e+02   1.6192870530035769e-03
   4.7500000000000000e+02   1.6004796157668367e-03
   4.7600000000000000e+02   1.5818925906950808e-03
   4.7700000000000000e+02   1.5635232139008190e-03
   4.7800000000000000e+02   1.5453687839477423e-03
   4.7900000000000000e+02   1.5274266533335749e-03
   4.8000000000000000e+02   1.5096942223696162e-03
   4.8100000000000000e+02   1.4921689347321145e-03
   4.8200000000000000e+02   1.4748482741881147e-03
   4.8300000000000000e+02   1.4577297621467995e-03
   4.8400000000000000e+02   1.4408109557862664e-03
   4.8500000000000000e+02   1.4240894465916668e-03
   4.8600000000000000e+02   1.4075628591802018e-03
   4.8700000000000000e+02   1.3912288503321341e-03
   4.8800000000000000e+02   1.3750851081696424e-03
   4.8900000000000000e+02   1.3591293514402687e-03
   4.9000000000000000e+02   1.3433593288791003e-03
   4.9100000000000000e+02   1.3277728186275334e-03
   4.9200000000000000e+02   1.3123676276942428e-03
   4.9300000000000000e+02   1.2971415914525496e-03
   4.9400000000000000e+02   1.2820925731595548e-03
   4.9500000000000000e+02   1.2672184634986135e-03
   4.9600000000000000e+02   1.2525171801404081e-03
   4.9700000000000000e+02   1.2379866673137801e-03
   4.9800000000000000e+02   1.2236248953963460e-03
   4.9900000000000000e+02   1.2094298605103877e-03
   5.0000000000000000e+02   1.1953995841320654e-03
   5.0100000000000000e+02   1.1815321127101243e-03
   5.0200000000000000e+02   1.1678255172921212e-03
   5.0300000000000000e+02   1.1542778931600140e-03
   5.0400000000000000e+02   1.1408873594734008e-03
   5.0500000000000000e+02   1.1276520589202773e-03
   5.0600000000000000e+02   1.1145701573755753e-03
   5.0700000000000000e+02   1.1016398435643171e-03
   5.0800000000000000e+02   1.0888593287351892e-03
   5.0900000000000000e+02   1.0762268463380738e-03
   5.1000000000000000e+02   1.0637406517067223e-03
   5.1100000000000000e+02   1.0513990217523761e-03
   5.1200000000000000e+02   1.0392002546572568e-03
   5.1300000000000000e+02   1.0271426695778144e-03
   5.1400000000000000e+02   1.0152246063520650e-03
   5.1500000000000000e+02   1.0034444252122045e-03
   5.1600000000000000e+02   9.9180050650368333e-04
   5.1700000000000000e+02   9.8029125040678916e-04
   5.1800000000000000e+02   9.6891507666653650e-04
   5.1900000000000000e+02   9.5767042432519595e-04
   5.2000000000000000e+02   9.4655575146009789e-04
   5.2100000000000000e+02   9.3556953492381046e-04
   5.2200000000000000e+02   9.2471027009473686e-04
   5.2300000000000000e+02   9.1397647062533866e-04
   5.2400000000000000e+02   9.0336666819787676e-04
   5.2500000000000000e+02   8.9287941228503214e-04
   5.2600000000000000e+02   8.8251326991145010e-04
   5.2700000000000000e+02   8.7226682542306563e-04
   5.2800000000000000e+02   8.6213868025669302e-04
   5.2900000000000000e+02   8.5212745271620951e-04
   5.3000000000000000e+02   8.4223177775018970e-04
   5.3100000000000000e+02   8.3245030673442040e-04
   5.3200000000000000e+02   8.2278170725758016e-04
   5.3300000000000000e+02   8.1322466291087580e-04
   5.3400000000000000e+02   8.0377787307833878e-04
   5.3500000000000000e+02   7.9444005273529778e-04
   5.3600000000000000e+02   7.8520993224500562e-04
   5.3700000000000000e+02   7.7608625716133253e-04
   5.3800000000000000e+02   7.6706778803383444e-04
   5.3900000000000000e+02   7.5815330021585317e-04
   5.4000000000000000e+02   7.4934158367406844e-04
   5.4100000000000000e+02   7.4063144280372148e-04
   5.4200000000000000e+02   7.3202169624489238e-04
   5.4300000000000000e+02   7.2351117670088909e-04
   5.4400000000000000e+02   7.1509873076111953e-04
   5.4500000000000000e+02   7.0678321872422872e-04
   5.4600000000000000e+02   6.9856351442769686e-04
   5.4700000000000000e+02   6.9043850507466951e-04
   5.4800000000000000e+02   6.8240709106804005e-04
   5.4900000000000000e+02   6.7446818584361015e-04
   5.5000000000000000e+02   6.6662071570918477e-04
   5.5100000000000000e+02   6.5886361968116108e-04
   5.5200000000000000e+02   6.5119584932731641e-04
   5.5300000000000000e+02   6.4361636861183828e-04
   5.5400000000000000e+02   6.3612415373877210e-04
   5.5500000000000000e+02   6.2871819300245810e-04
   5.5600000000000000e+02   6.2139748663638656e-04
   5.5700000000000000e+02   6.1416104666706431e-04
   5.5800000000000000e+02   6.0700789676603471e-04
   5.5900000000000000e+02   5.9993707210915235e-04
   5.6000000000000000e+02   5.9294761923348212e-04
   5.6100000000000000e+02   5.8603859589802525e-04
   5.6200000000000000e+02   5.7920907094457499e-04
   5.6300000000000000e+02   5.7245812416556409e-04
   5.6400000000000000e+02   5.6578484616597686e-04
   5.6500000000000000e+02   5.5918833823317363e-04
   5.6600000000000000e+02   5.5266771220737615e-04
   5.6700000000000000e+02   5.4622209035030554e-04
   5.6800000000000000e+02   5.3985060522107435e-04
   5.6900000000000000e+02   5.3355239954970481e-04
   5.7000000000000000e+02   5.2732662611328486e-04
   5.7100000000000000e+02   5.2117244761423385e-04
   5.7200000000000000e+02   5.1508903656067955e-04
   5.7300000000000000e+02   5.0907557514762516e-04
   5.7400000000000000e+02   5.0313125513864532e-04
   5.7500000000000000e+02   4.9725527775193326e-04
   5.7600000000000000e+02   4.9144685354436993e-04
   5.7700000000000000e+02   4.8570520230086932e-04
   5.7800000000000000e+02   4.8002955292227229e-04
   5.7900000000000000e+02   4.7441914331508702e-04
   5.8000000000000000e+02   4.6887322028426307e-04
   5.8100000000000000e+02   4.6339103942570164e-04
   5.8200000000000000e+02   4.5797186502113957e-04
   5.8300000000000000e+02   4.5261496993369326e-04
   5.8400000000000000e+02   4.4731963550511658e-04
   5.8500000000000000e+02   4.4208515145490579e-04
   5.8600000000000000e+02   4.3691081577848089e-04
   5.8700000000000000e+02   4.3179593465064253e-04
   5.8800000000000000e+02   4.2673982232599564e-04
   5.8900000000000000e+02   4.2174180104319792e-04
   5.9000000000000000e+02   4.1680120093026294e-04
   5.9100000000000000e+02   4.1191735990986394e-04
   5.9200000000000000e+02   4.0708962360595612e-04
   5.9300000000000000e+02   4.0231734525448740e-04
   5.9400000000000000e+02   3.9759988561028470e-04
   5.9500000000000000e+02   3.9293661285974308e-04
   5.9600000000000000e+02   3.8832690253034981e-04
   5.9700000000000000e+02   3.8377013740680264e-04
   5.9800000000000000e+02   3.7926570744145708e-04
   5.9900000000000000e+02   3.7481300967149959e-04
   6.0000000000000000e+02   3.7041144813546208e-04
   6.0100000000000000e+02   3.6606043378815289e-04
   6.0200000000000000e+02   3.6175938442152339e-04
   6.0300000000000000e+02   3.5750772458105013e-04
   6.0400000000000000e+02   3.5330488548844768e-04
   6.0500000000000000e+02   3.4915030496161174e-04
   6.0600000000000000e+02   3.4504342733667262e-04
   6.0700000000000000e+02   3.4098370339202702e-04
   6.0800000000000000e+02   3.3697059027025934e-04
   6.0900000000000000e+02   3.3300355140639424e-04
   6.1000000000000000e+02   3.2908205645126854e-04
   6.1100000000000000e+02   3.2520558119872864e-04
   6.1200000000000000e+02   3.2137360751427810e-04
   6.1300000000000000e+02   3.1758562326333005e-04
   6.1400000000000000e+02   3.1384112223932758e-04
   6.1500000000000000e+02   3.1013960409661173e-04
   6.1600000000000000e+02   3.0648057427972911e-04
   6.1700000000000000e+02   3.0286354395564068e-04
   6.1800000000000000e+02   2.9928802994738147e-04
   6.1900000000000000e+02   2.9575355466653308e-04
   6.2000000000000000e+02   2.9225964604899377e-04
   6.2100000000000000e+02   2.8880583748956120e-04
   6.2200000000000000e+02   2.8539166777783440e-04
   6.2300000000000000e+02   2.8201668103490670e-04
   6.2400000000000000e+02   2.7868042665243290e-04
   6.2500000000000000e+02   2.7538245922826735e-04
   6.2600000000000000e+02   2.7212233850843262e-04
   6.2700000000000000e+02   2.6889962932460395e-04
   6.2800000000000000e+02   2.6571390153620972e-04
   6.2900000000000000e+02   2.6256472997094953e-04
   6.3000000000000000e+02   2.5945169436702667e-04
   6.3100000000000000e+02   2.5637437931590797e-04
   6.3200000000000000e+02   2.5333237420429271e-04
   6.3300000000000000e+02   2.5032527316056532e-04
   6.3400000000000000e+02   2.4735267499795136e-04
   6.3500000000000000e+02   2.4441418315978317e-04
   6.3600000000000000e+02   2.4150940566634868e-04
   6.3700000000000000e+02   2.3863795506015719e-04
   6.3800000000000000e+02   2.3579944835568962e-04
   6.3900000000000000e+02   2.3299350698440067e-04
   6.4000000000000000e+02   2.3021975674526016e-04
   6.4100000000000000e+02   2.2747782775331648e-04
   6.4200000000000000e+02   2.2476735438905083e-04
   6.4300000000000000e+02   2.2208797524931445e-04
   6.4400000000000000e+02   2.1943933309879343e-04
   6.4500000000000000e+02   2.1682107481936312e-04
   6.4600000000000000e+02   2.1423285136511395e-04
   6.4700000000000000e+02   2.1167431771262901e-04
   6.4800000000000000e+02   2.0914513281548240e-04
   6.4900000000000000e+02   2.0664495955860539e-04
   6.5000000000000000e+02   2.0417346471014689e-04
   6.5100000000000000e+02   2.0173031887887318e-04
   6.5200000000000000e+02   1.9931519646840230e-04
   6.5300000000000000e+02   1.9692777563381242e-04
   6.5400000000000000e+02   1.9456773823745899e-04
   6.5500000000000000e+02   1.9223476980663825e-04
   6.5600000000000000e+02   1.8992855948940420e-04
   6.5700000000000000e+02   1.8764880001539768e-04
   6.5800000000000000e+02   1.8539518765139942e-04
   6.5900000000000000e+02   1.8316742216242283e-04
   6.6000000000000000e+02   1.8096520677030080e-04
   6.6100000000000000e+02   1.7878824811319553e-04
   6.6200000000000000e+02   1.7663625620735064e-04
   6.6300000000000000e+02   1.7450894440660135e-04
   6.6400000000000000e+02   1.7240602936386245e-04
   6.6500000000000000e+02   1.7032723099406777e-04
   6.6600000000000000e+02   1.6827227243552628e-04
   6.6700000000000000e+02   1.6624088001167443e-04
   6.6800000000000000e+02   1.6423278319665290e-04
   6.6900000000000000e+02   1.6224771457679492e-04
   6.7000000000000000e+02   1.6028540981501618e-04
   6.7100000000000000e+02   1.5834560761586420e-04
   6.7200000000000000e+02   1.5642804968938058e-04
   6.7300000000000000e+02   1.5453248071746925e-04
   6.7400000000000000e+02   1.5265864831868198e-04
   6.7500000000000000e+02   1.5080630301471859e-04
   6.7600000000000000e+02   1.4897519819573996e-04
   6.7700000000000000e+02   1.4716509008976973e-04
   6.7800000000000000e+02   1.4537573772668852e-04
   6.7900000000000000e+02   1.4360690290816317e-04
   6.8000000000000000e+02   1.4185835017507003e-04
   6.8100000000000000e+02   1.4012984677518219e-04
   6.8200000000000000e+02   1.3842116263243910e-04
   6.8300000000000000e+02   1.3673207031621648e-04
   6.8400000000000000e+02   1.3506234501059605e-04
   6.8500000000000000e+02   1.3341176448403101e-04
   6.8600000000000000e+02   1.3178010905914338e-04
   6.8700000000000000e+02   1.3016716158410400e-04
   6.8800000000000000e+02   1.2857270740322118e-04
   6.8900000000000000e+02   1.2699653432766134e-04
   6.9000000000000000e+02   1.2543843260762034e-04
   6.9100000000000000e+02   1.2389819490357155e-04
   6.9200000000000000e+02   1.2237561625830541e-04
   6.9300000000000000e+02   1.2087049407068330e-04
   6.9400000000000000e+02   1.1938262806807285e-04
   6.9500000000000000e+02   1.1791182027733219e-04
   6.9600000000000000e+02   1.1645787500159737e-04
   6.9700000000000000e+02   1.1502059879166251e-04
   6.9800000000000000e+02   1.1359980042171210e-04
   6.9900000000000000e+02   1.1219529086162419e-04
   7.0000000000000000e+02   1.1080688325415364e-04
   7.0100000000000000e+02   1.0943439288736710e-04
   7.0200000000000000e+02   1.0807763717261769e-04
   7.0300000000000000e+02   1.0673643561697996e-04
   7.0400000000000000e+02   1.0541060980227955e-04
   7.0500000000000000e+02   1.0409998335831967e-04
   7.0600000000000000e+02   1.0280438194204257e-04
   7.0700000000000000e+02   1.0152363321128355e-04
   7.0800000000000000e+02   1.0025756680406436e-04
   7.0900000000000000e+02   9.9006014314589316e-05
   7.1000000000000000e+02   9.7768809271615476e-05
   7.1100000000000000e+02   9.6545787114712524e-05
   7.1200000000000000e+02   9.5336785173688094e-05
   7.1300000000000000e+02   9.4141642645902726e-05
   7.1400000000000000e+02   9.2960200575563297e-05
   7.1500000000000000e+02   9.1792301831433726e-05
   7.1600000000000000e+02   9.0637791087579104e-05
   7.1700000000000000e+02   8.9496514799889388e-05
   7.1800000000000000e+02   8.8368321188274360e-05
   7.1900000000000000e+02   8.7253060214374353e-05
   7.2000000000000000e+02   8.6150583563227574e-05
   7.2100000000000000e+02   8.5060744622035976e-05
   7.2200000000000000e+02   8.3983398460909381e-05
   7.2300000000000000e+02   8.2918401813873442e-05
   7.2400000000000000e+02   8.1865613059218099e-05
   7.2500000000000000e+02   8.0824892201956328e-05
   7.2600000000000000e+02   7.9796100852853758e-05
   7.2700000000000000e+02   7.8779102211546734e-05
   7.2800000000000000e+02   7.7773761047946074e-05
   7.2900000000000000e+02   7.6779943684299979e-05
   7.3000000000000000e+02   7.5797517976070164e-05
   7.3100000000000000e+02   7.4826353297424022e-05
   7.3200000000000000e+02   7.3866320519340941e-05
   7.3300000000000000e+02   7.2917291996291546e-05
   7.3400000000000000e+02   7.1979141547245614e-05
   7.3500000000000000e+02   7.1051744439054002e-05
   7.3600000000000000e+02   7.0134977370226259e-05
   7.3700000000000000e+02   6.9228718454180719e-05
   7.3800000000000000e+02   6.8332847203022074e-05
   7.3900000000000000e+02   6.7447244510923315e-05
   7.4000000000000000e+02   6.6571792640013626e-05
   7.4100000000000000e+02   6.5706375202177579e-05
   7.4200000000000000e+02   6.4850877145470587e-05
   7.4300000000000000e+02   6.4005184737896524e-05
   7.4400000000000000e+02   6.3169185552108513e-05
   7.4500000000000000e+02   6.2342768451428691e-05
   7.4600000000000000e+02   6.1525823573493939e-05
   7.4700000000000000e+02   6.0718242316935015e-05
   7.4800000000000000e+02   5.9919917326341231e-05
   7.4900000000000000e+02   5.9130742477884464e-05
   7.5000000000000000e+02   5.8350612865075145e-05
   7.5100000000000000e+02   5.7579424785177640e-05
   7.5200000000000000e+02   5.6817075725229969e-05
   7.5300000000000000e+02   5.6063464347799790e-05
   7.5400000000000000e+02   5.5318490478718656e-05
   7.5500000000000000e+02   5.4582055092574214e-05
   7.5600000000000000e+02   5.3854060299785045e-05
   7.5700000000000000e+02   5.3134409334334958e-05
   7.5800000000000000e+02   5.2423006539133245e-05
   7.5900000000000000e+02   5.1719757355595471e-05
   7.6000000000000000e+02   5.1024568308739957e-05
   7.6100000000000000e+02   5.0344179691266333e-05
   7.6200000000000000e+02   4.9706753085834620e-05
   7.6300000000000000e+02   4.9077522242051041e-05
   7.6400000000000000e+02   4.8456329366990717e-05
   7.6500000000000000e+02   4.7843034169575077e-05
   7.6600000000000000e+02   4.7237508968928400e-05
   7.6700000000000000e+02   4.6639635287940138e-05
   7.6800000000000000e+02   4.6049301478201824e-05
   7.6900000000000000e+02   4.5466401063477047e-05
   7.7000000000000000e+02   4.4890831576701317e-05
   7.7100000000000000e+02   4.4322493746356795e-05
   7.7200000000000000e+02   4.3761290923413117e-05
   7.7300000000000000e+02   4.3207128672602367e-05
   7.7400000000000000e+02   4.2659914485823553e-05
   7.7500000000000000e+02   4.2119557571779127e-05
   7.7600000000000000e+02   4.1585968703642789e-05
   7.7700000000000000e+02   4.1059060109855157e-05
   7.7800000000000000e+02   4.0538745387208652e-05
   7.7900000000000000e+02   4.0024939438200092e-05
   7.8000000000000000e+02   3.9517558418670619e-05
   7.8100000000000000e+02   3.9016519697315693e-05
   7.8200000000000000e+02   3.8521741819943044e-05
   7.8300000000000000e+02   3.8033144482303495e-05
   7.8400000000000000e+02   3.7550648501339100e-05
   7.8500000000000000e+02   3.7074175794476481e-05
   7.8600000000000000e+02   3.6603649355754899e-05
   7.8700000000000000e+02   3.6138993237889273e-05
   7.8800000000000000e+02   3.5680132532486800e-05
   7.8900000000000000e+02   3.5226993351978111e-05
   7.9000000000000000e+02   3.4779502812075986e-05
   7.9100000000000000e+02   3.4337589017663196e-05
   7.9200000000000000e+02   3.3901181043272895e-05
   7.9300000000000000e+02   3.3470208919635887e-05
   7.9400000000000000e+02   3.3044603617853913e-05
   7.9500000000000000e+02   3.2624297035023725e-05
   7.9600000000000000e+02   3.2209221979333585e-05
   7.9700000000000000e+02   3.1799312156214876e-05
   7.9800000000000000e+02   3.1394502154229952e-05
   7.9900000000000000e+02   3.0994727432015105e-05
   8.0000000000000000e+02   3.0599924305091595e-05
   8.0100000000000000e+02   3.0210029932017325e-05
   8.0200000000000000e+02   2.9824982303308083e-05
   8.0300000000000000e+02   2.9444720227325416e-05
   8.0400000000000000e+02   2.9069183318802256e-05
   8.0500000000000000e+02   2.8698311987368528e-05
   8.0600000000000000e+02   2.8332047425153583e-05
   8.0700000000000000e+02   2.7970331595575571e-05
   8.0800000000000000e+02   2.7613107222394657e-05
   8.0900000000000000e+02   2.7260317777711067e-05
   8.1000000000000000e+02   2.6911907471941518e-05
   8.1100000000000000e+02   2.6567821243399953e-05
   8.1200000000000000e+02   2.6228004746295605e-05
   8.1300000000000000e+02   2.5892404342687756e-05
   8.1400000000000000e+02   2.5560967090615701e-05
   8.1500000000000000e+02   2.5233640734734591e-05
   8.1600000000000000e+02   2.4910373697346976e-05
   8.1700000000000000e+02   2.4591115067060310e-05
   8.1800000000000000e+02   2.4275814591796811e-05
   8.1900000000000000e+02   2.3964422667319116e-05
   8.2000000000000000e+02   2.3656890329448775e-05
   8.2100000000000000e+02   2.3353169244570244e-05
   8.2200000000000000e+02   2.3053211701717518e-05
   8.2300000000000000e+02   2.2756970602418648e-05
   8.2400000000000000e+02   2.2464399454101287e-05
   8.2500000000000000e+02   2.2175452360069081e-05
   8.2600000000000000e+02   2.1890084011983990e-05
   8.2700000000000000e+02   2.1608249682348602e-05
   8.2800000000000000e+02   2.1329905215537645e-05
   8.2900000000000000e+02   2.1055007021203522e-05
   8.3000000000000000e+02   2.0783512064912175e-05
   8.3100000000000000e+02   2.0515377862471848e-05
   8.3200000000000000e+02   2.0250562471360261e-05
   8.3300000000000000e+02   1.9989024482811270e-05
   8.3400000000000000e+02   1.9730723016671177e-05
   8.3500000000000000e+02   1.9475617712166471e-05
   8.3600000000000000e+02   1.9223668722232589e-05
   8.3700000000000000e+02   1.8974836706128120e-05
   8.3800000000000000e+02   1.8729082822312776e-05
   8.3900000000000000e+02   1.8486368722776147e-05
   8.4000000000000000e+02   1.8246656546179461e-05
   8.4100000000000000e+02   1.8009908909810334e-05
   8.4200000000000000e+02   1.7776088905889870e-05
   8.4300000000000000e+02   1.7545160093131743e-05
   8.4400000000000000e+02   1.7317086491730391e-05
   8.4500000000000000e+02   1.7091832576107127e-05
   8.4600000000000000e+02   1.6869363270689657e-05
   8.4700000000000000e+02   1.6649643942658174e-05
   8.4800000000000000e+02   1.6432640395878465e-05
   8.4900000000000000e+02   1.6218318866813307e-05
   8.5000000000000000e+02   1.6006646016477257e-05
   8.5100000000000000e+02   1.5797588926875604e-05
   8.5200000000000000e+02   1.5591115095465050e-05
   8.5300000000000000e+02   1.5387192427504104e-05
   8.5400000000000000e+02   1.5185789233810973e-05
   8.5500000000000000e+02   1.4986874222982092e-05
   8.5600000000000000e+02   1.4790416497171662e-05
   8.5700000000000000e+02   1.4596385547739307e-05
   8.5800000000000000e+02   1.4404751248919380e-05
   8.5900000000000000e+02   1.4215483853468622e-05
   8.6000000000000000e+02   1.4028553988050028e-05
   8.6100000000000000e+02   1.3843932647297829e-05
   8.6200000000000000e+02   1.3661591190388377e-05
   8.6300000000000000e+02   1.3481501335764561e-05
   8.6400000000000000e+02   1.3303635155728347e-05
   8.6500000000000000e+02   1.3127965074066778e-05
   8.6600000000000000e+02   1.2954463858798050e-05
   8.6700000000000000e+02   1.2783104619533732e-05
   8.6800000000000000e+02   1.2613860802466968e-05
   8.6900000000000000e+02   1.2446706186679577e-05
   8.7000000000000000e+02   1.2281614878602703e-05
   8.7100000000000000e+02   1.2118561309115246e-05
   8.7200000000000000e+02   1.1957520228927739e-05
   8.7300000000000000e+02   1.1798466704229995e-05
   8.7400000000000000e+02   1.1641376112602543e-05
   8.7500000000000000e+02   1.1486224139983175e-05
   8.7600000000000000e+02   1.1332986775391358e-05
   8.7700000000000000e+02   1.1181640308422359e-05
   8.7800000000000000e+02   1.1032161323575989e-05
   8.7900000000000000e+02   1.0884526699201486e-05
   8.8000000000000000e+02   1.0738713600639284e-05
   8.8100000000000000e+02   1.0594699479165884e-05
   8.8200000000000000e+02   1.0452462066982066e-05
   8.8300000000000000e+02   1.0311979374047544e-05
   8.8400000000000000e+02   1.0173229683992400e-05
   8.8500000000000000e+02   1.0036191551874958e-05
   8.8600000000000000e+02   9.9008437996975540e-06
   8.8700000000000000e+02   9.7671655133730757e-06
   8.8800000000000000e+02   9.6351360389001749e-06
   8.8900000000000000e+02   9.5047349805168155e-06
   8.9000000000000000e+02   9.3759421951609271e-06
   8.9100000000000000e+02   9.2487377915471693e-06
   8.9200000000000000e+02   9.1231021252870348e-06
   8.9300000000000000e+02   8.9990157970423933e-06
   8.9400000000000000e+02   8.8764596483050401e-06
   8.9500000000000000e+02   8.7554147592864571e-06
   8.9600000000000000e+02   8.6358624453568107e-06
   8.9700000000000000e+02   8.5177842542752669e-06
   8.9800000000000000e+02   8.4011619631565447e-06
   8.9900000000000000e+02   8.2859775757012319e-06
   9.0000000000000000e+02   8.1722133187666704e-06
   9.0100000000000000e+02   8.0598516414437241e-06
   9.0200000000000000e+02   7.9488752099131019e-06
   9.0300000000000000e+02   7.8392669052032330e-06
   9.0400000000000000e+02   7.7310098218713734e-06
   9.0500000000000000e+02   7.6240872643107128e-06
   9.0600000000000000e+02   7.5184827441125768e-06
   9.0700000000000000e+02   7.4141799771648705e-06
   9.0800000000000000e+02   7.3111628822012891e-06
   9.0900000000000000e+02   7.2094155772403126e-06
   9.1000000000000000e+02   7.1089223776068584e-06
   9.1100000000000000e+02   7.0096677925031673e-06
   9.1200000000000000e+02   6.9116365240855681e-06
   9.1300000000000000e+02   6.8148134642991442e-06
   9.1400000000000000e+02   6.7191836921080481e-06
   9.1500000000000000e+02   6.6247324716490568e-06
   9.1600000000000000e+02   6.5314452502532310e-06
   9.1700000000000000e+02   6.4393076548849016e-06
   9.1800000000000000e+02   6.3483054912184434e-06
   9.1900000000000000e+02   6.2584247408686023e-06
   9.2000000000000000e+02   6.1696515594121532e-06
   9.2100000000000000e+02   6.0819722732225563e-06
   9.2200000000000000e+02   5.9953733786786216e-06
   9.2300000000000000e+02   5.9098415397905000e-06
   9.2400000000000000e+02   5.8253635852981205e-06
   9.2500000000000000e+02   5.7419265074841824e-06
   9.2600000000000000e+02   5.6595174591407020e-06
   9.2700000000000000e+02   5.5781237527776794e-06
   9.2800000000000000e+02   5.4977328581171983e-06
   9.2900000000000000e+02   5.4183323994556374e-06
   9.3000000000000000e+02   5.3399101547404522e-06
   9.3100000000000000e+02   5.2624540533280475e-06
   9.3200000000000000e+02   5.1859521737416663e-06
   9.3300000000000000e+02   5.1103927422206025e-06
   9.3400000000000000e+02   5.0357641308737520e-06
   9.3500000000000000e+02   4.9620548550418245e-06
   9.3600000000000000e+02   4.8892535734292356e-06
   9.3700000000000000e+02   4.8173490841474246e-06
   9.3800000000000000e+02   4.7463303237916300e-06
   9.3900000000000000e+02   4.6761863665176651e-06
   9.4000000000000000e+02   4.6069064217997958e-06
   9.4100000000000000e+02   4.5384798312654009e-06
   9.4200000000000000e+02   4.4708960694863060e-06
   9.4300000000000000e+02   4.4041447414728869e-06
   9.4400000000000000e+02   4.3382155801681704e-06
   9.4500000000000000e+02   4.2730984453927226e-06
   9.4600000000000000e+02   4.2087833226576428e-06
   9.4700000000000000e+02   4.1452603214500018e-06
   9.4800000000000000e+02   4.0825196735182842e-06
   9.4900000000000000e+02   4.0205517306302638e-06
   9.5000000000000000e+02   3.9593469648367890e-06
   9.5100000000000000e+02   3.8988959654383215e-06
   9.5200000000000000e+02   3.8391894384573839e-06
   9.5300000000000000e+02   3.7802182041326608e-06
   9.5400000000000000e+02   3.7219731969189988e-06
   9.5500000000000000e+02   3.6644454628496185e-06
   9.5600000000000000e+02   3.6076261586128917e-06
   9.5700000000000000e+02   3.5515065501015563e-06
   9.5800000000000000e+02   3.4960780117532722e-06
   9.5900000000000000e+02   3.4413320236490532e-06
   9.6000000000000000e+02   3.3872601720408267e-06
   9.6100000000000000e+02   3.3338541463179777e-06
   9.6200000000000000e+02   3.2811057388754595e-06
   9.6300000000000000e+02   3.2290068439267903e-06
   9.6400000000000000e+02   3.1775494552619344e-06
   9.6500000000000000e+02   3.1267256653240764e-06
   9.6600000000000000e+02   3.0774860317898066e-06
   9.6700000000000000e+02   3.0328171604995576e-06
   9.6800000000000000e+02   2.9888360079325332e-06
   9.6900000000000000e+02   2.9455241323990477e-06
   9.7000000000000000e+02   2.9028657301279538e-06
   9.7100000000000000e+02   2.8608468794088769e-06
   9.7200000000000000e+02   2.8194550191017971e-06
   9.7300000000000000e+02   2.7786785821165922e-06
   9.7400000000000000e+02   2.7385067421855199e-06
   9.7500000000000000e+02   2.6989292366039568e-06
   9.7600000000000000e+02   2.6599362421225332e-06
   9.7700000000000000e+02   2.6215182873726201e-06
   9.7800000000000000e+02   2.5836661911421192e-06
   9.7900000000000000e+02   2.5463710192476511e-06
   9.8000000000000000e+02   2.5096240519578920e-06
   9.8100000000000000e+02   2.4734167624956108e-06
   9.8200000000000000e+02   2.4377407997601674e-06
   9.8300000000000000e+02   2.4025879759299157e-06
   9.8400000000000000e+02   2.3679502568342809e-06
   9.8500000000000000e+02   2.3338197543041800e-06
   9.8600000000000000e+02   2.3001887207645584e-06
   9.8700000000000000e+02   2.2670495439588154e-06
   9.8800000000000000e+02   2.2343947418051231e-06
   9.8900000000000000e+02   2.2022169608137517e-06
   9.9000000000000000e+02   2.1705089709433867e-06
   9.9100000000000000e+02   2.1392636630952315e-06
   9.9200000000000000e+02   2.1084740466071099e-06
   9.9300000000000000e+02   2.0781332467475690e-06
   9.9400000000000000e+02   2.0482345016824246e-06
   9.9500000000000000e+02   2.0187711610239786e-06
   9.9600000000000000e+02   1.9897366822700062e-06
   9.9700000000000000e+02   1.9611246301443102e-06
   9.9800000000000000e+02   1.9329286730357087e-06
   9.9900000000000000e+02   1.9051425824704773e-06
   1.0000000000000000e+03   1.8777602298151175e-06
   1.0010000000000000e+03   1.8507755852212393e-06
   1.0020000000000000e+03   1.8241827147239985e-06
   1.0030000000000000e+03   1.7979757803739839e-06
   1.0040000000000000e+03   1.7721490361486502e-06
   1.0050000000000000e+03   1.7466968275566476e-06
   1.0060000000000000e+03   1.7216135901870413e-06
   1.0070000000000000e+03   1.6968938468077447e-06
   1.0080000000000000e+03   1.6725322072336307e-06
   1.0090000000000000e+03   1.6485233656887451e-06
   1.0100000000000000e+03   1.6248620998830809e-06
   1.0110000000000000e+03   1.6015432686385708e-06
   1.0120000000000000e+03   1.5785618120209761e-06
   1.0130000000000000e+03   1.5559127481745429e-06
   1.0140000000000000e+03   1.5335911733220022e-06
   1.0150000000000000e+03   1.5115922595224512e-06
   1.0160000000000000e+03   1.4899112534843491e-06
   1.0170000000000000e+03   1.4685434752466236e-06
   1.0180000000000000e+03   1.4474843177830043e-06
   1.0190000000000000e+03   1.4267292441004550e-06
   1.0200000000000000e+03   1.4062737877667335e-06
   1.0210000000000000e+03   1.3861135504044921e-06
   1.0220000000000000e+03   1.3662442011637222e-06
   1.0230000000000000e+03   1.3466614751390810e-06
   1.0240000000000000e+03   1.3273611729742238e-06
   1.0250000000000000e+03   1.3083391591472430e-06
   1.0260000000000000e+03   1.2895913613112213e-06
   1.0270000000000000e+03   1.2711137680521126e-06
   1.0280000000000000e+03   1.2529024299438576e-06
   1.0290000000000000e+03   1.2349534570424856e-06
   1.0300000000000000e+03   1.2172630176991105e-06
   1.0310000000000000e+03   1.1998273393512678e-06
   1.0320000000000000e+03   1.1826427048300125e-06
   1.0330000000000000e+03   1.1657054542063694e-06
   1.0340000000000000e+03   1.1490119822854365e-06
   1.0350000000000000e+03   1.1325587376831597e-06
   1.0360000000000000e+03   1.1163422225625534e-06
   1.0370000000000000e+03   1.1003589919742546e-06
   1.0380000000000000e+03   1.0846056521419616e-06
   1.0390000000000000e+03   1.0690788596710967e-06
   1.0400000000000000e+03   1.0537753218125870e-06
   1.0410000000000000e+03   1.0386917948801905e-06
   1.0420000000000000e+03   1.0238250830634930e-06
   1.0430000000000000e+03   1.0091720385597977e-06
   1.0440000000000000e+03   9.9472956065089914e-07
   1.0450000000000000e+03   9.8049459438418985e-07
   1.0460000000000000e+03   9.6646412978132562e-07
   1.0470000000000000e+03   9.5263520223389195e-07
   1.0480000000000000e+03   9.3900489105262212e-07
   1.0490000000000000e+03   9.2557031841228247e-07
   1.0500000000000000e+03   9.1232864921978333e-07
   1.0510000000000000e+03   8.9927709032284229e-07
   1.0520000000000000e+03   8.8641289037809566e-07
   1.0530000000000000e+03   8.7373333747708994e-07
   1.0540000000000000e+03   8.6123576099273291e-07
   1.0550000000000000e+03   8.4891752894150654e-07
   1.0560000000000000e+03   8.3677604798346720e-07
   1.0570000000000000e+03   8.2480876394980319e-07
   1.0580000000000000e+03   8.1301315920504759e-07
   1.0590000000000000e+03   8.0138675330652564e-07
   1.0600000000000000e+03   7.8992710287246458e-07
   1.0610000000000000e+03   7.7863179973554360e-07
   1.0620000000000000e+03   7.6749847147045112e-07
   1.0630000000000000e+03   7.5652478007499098e-07
   1.0640000000000000e+03   7.4570842249764029e-07
   1.0650000000000000e+03   7.3504712852732017e-07
   1.0660000000000000e+03   7.2453866198039899e-07
   1.0670000000000000e+03   7.1418081859046408e-07
   1.0680000000000000e+03   7.0397142732721429e-07
   1.0690000000000000e+03   6.9390834775867347e-07
   1.0700000000000000e+03   6.8398947202953092e-07
   1.0710000000000000e+03   6.7421272182768610e-07
   1.0720000000000000e+03   6.6457604996692114e-07
   1.0730000000000000e+03   6.5507743867233906e-07
   1.0740000000000000e+03   6.4571489997603232e-07
   1.0750000000000000e+03   6.3648647466196760e-07
   1.0760000000000000e+03   6.2739023213409681e-07
   1.0770000000000000e+03   6.1842426949313171e-07
   1.0780000000000000e+03   6.0958671232787960e-07
   1.0790000000000000e+03   6.0087571300068285e-07
   1.0800000000000000e+03   5.9228945091119620e-07
   1.0810000000000000e+03   5.8382613170505228e-07
   1.0820000000000000e+03   5.7548398714197106e-07
   1.0830000000000000e+03   5.6726127509576044e-07
   1.0840000000000000e+03   5.5915627797164439e-07
   1.0850000000000000e+03   5.5116730442082354e-07
   1.0860000000000000e+03   5.4329268577946427e-07
   1.0870000000000000e+03   5.3553077910215233e-07
   1.0880000000000000e+03   5.2787996491977488e-07
   1.0890000000000000e+03   5.2033864684385226e-07
   1.0900000000000000e+03   5.1290525196220580e-07
   1.0910000000000000e+03   5.0557822978384364e-07
   1.0920000000000000e+03   4.9835605276651738e-07
   1.0930000000000000e+03   4.9123721565727603e-07
   1.0940000000000000e+03   4.8422023404168321e-07
   1.0950000000000000e+03   4.7730364579459966e-07
   1.0960000000000000e+03   4.7048600976128971e-07
   1.0970000000000000e+03   4.6376590522986457e-07
   1.0980000000000000e+03   4.5714193285450711e-07
   1.0990000000000000e+03   4.5061271280902152e-07
   1.1000000000000000e+03   4.4417688544627977e-07
   1.1010000000000000e+03   4.3783311063877502e-07
   1.1020000000000000e+03   4.3158006830617894e-07
   1.1030000000000000e+03   4.2541645617322323e-07
   1.1040000000000000e+03   4.1934099187992863e-07
   1.1050000000000000e+03   4.1335241100326514e-07
   1.1060000000000000e+03   4.0744946771659859e-07
   1.1070000000000000e+03   4.0163093373457617e-07
   1.1080000000000000e+03   3.9589559897257272e-07
   1.1090000000000000e+03   3.9024227022779782e-07
   1.1100000000000000e+03   3.8466977223441021e-07
   1.1110000000000000e+03   3.7917694634462448e-07
   1.1120000000000000e+03   3.7376265026493243e-07
   1.1130000000000000e+03   3.6842575871554981e-07
   1.1140000000000000e+03   3.6316516211152286e-07
   1.1150000000000000e+03   3.5797976709028575e-07
   1.1160000000000000e+03   3.5286849637977125e-07
   1.1170000000000000e+03   3.4783028787518525e-07
   1.1180000000000000e+03   3.4286409450711758e-07
   1.1190000000000000e+03   3.3796888450532072e-07
   1.1200000000000000e+03   3.3314364166248824e-07
   1.1210000000000000e+03   3.2838736335591505e-07
   1.1220000000000000e+03   3.2369906147072252e-07
   1.1230000000000000e+03   3.1907776292741606e-07
   1.1240000000000000e+03   3.1452250783543424e-07
   1.1250000000000000e+03   3.1003235094393148e-07
   1.1260000000000000e+03   3.0560635939965960e-07
   1.1270000000000000e+03   3.0124361446152887e-07
   1.1280000000000000e+03   2.9694321123682942e-07
   1.1290000000000000e+03   2.9270425683478078e-07
   1.1300000000000000e+03   2.8852587128975696e-07
   1.1310000000000000e+03   2.8440718795695459e-07
   1.1320000000000000e+03   2.8034735206161013e-07
   1.1330000000000000e+03   2.7634552135844673e-07
   1.1340000000000000e+03   2.7240086534033809e-07
   1.1350000000000000e+03   2.6851256563397653e-07
   1.1360000000000000e+03   2.6467981679120880e-07
   1.1370000000000000e+03   2.6090182233235641e-07
   1.1380000000000000e+03   2.5717779962612076e-07
   1.1390000000000000e+03   2.5350697646046044e-07
   1.1400000000000000e+03   2.4988859117448063e-07
   1.1410000000000000e+03   2.4632189358165857e-07
   1.1420000000000000e+03   2.4280614417850725e-07
   1.1430000000000000e+03   2.3934061454024368e-07
   1.1440000000000000e+03   2.3592458587000617e-07
   1.1450000000000000e+03   2.3255734965830083e-07
   1.1460000000000000e+03   2.2923820860622716e-07
   1.1470000000000000e+03   2.2596647438335920e-07
   1.1480000000000000e+03   2.2274146921041760e-07
   1.1490000000000000e+03   2.1956252427659759e-07
   1.1500000000000000e+03   2.1642898145413036e-07
   1.1510000000000000e+03   2.1334019092427505e-07
   1.1520000000000000e+03   2.1029551289188003e-07
   1.1530000000000000e+03   2.0729431639837896e-07
   1.1540000000000000e+03   2.0433597971745873e-07
   1.1550000000000000e+03   2.0141989009128094e-07
   1.1560000000000000e+03   1.9854544307103504e-07
   1.1570000000000000e+03   1.9571204383583175e-07
   1.1580000000000000e+03   1.9291910521436315e-07
   1.1590000000000000e+03   1.9016604847623848e-07
   1.1600000000000000e+03   1.8745230385954168e-07
   1.1610000000000000e+03   1.8477730912004857e-07
   1.1620000000000000e+03   1.8214051019067367e-07
   1.1630000000000000e+03   1.7954136144524868e-07
   1.1640000000000000e+03   1.7697932437962931e-07
   1.1650000000000000e+03   1.7445386840303117e-07
   1.1660000000000000e+03   1.7196447096991922e-07
   1.1670000000000000e+03   1.6951061639300359e-07
   1.1680000000000000e+03   1.6709179676646518e-07
   1.1690000000000000e+03   1.6470751130650871e-07
   1.1700000000000000e+03   1.6235726661514155e-07
   1.1710000000000000e+03   1.6004057615261641e-07
   1.1720000000000000e+03   1.5775696010554188e-07
   1.1730000000000000e+03   1.5550594617821852e-07
   1.1740000000000000e+03   1.5328706814185623e-07
   1.1750000000000000e+03   1.5109986688968880e-07
   1.1760000000000000e+03   1.4894388977752736e-07
   1.1770000000000000e+03   1.4681869088753891e-07
   1.1780000000000000e+03   1.4472383023691052e-07
   1.1790000000000000e+03   1.4265887417351716e-07
   1.1800000000000000e+03   1.4062339550781105e-07
   1.1810000000000000e+03   1.3861697324904310e-07
   1.1820000000000000e+03   1.3663919194581617e-07
   1.1830000000000000e+03   1.3468964300497838e-07
   1.1840000000000000e+03   1.3276792205383651e-07
   1.1850000000000000e+03   1.3087363236927860e-07
   1.1860000000000000e+03   1.2900638184431933e-07
   1.1870000000000000e+03   1.2716578417510405e-07
   1.1880000000000000e+03   1.2535145872901936e-07
   1.1890000000000000e+03   1.2356302975335712e-07
   1.1900000000000000e+03   1.2180012795798659e-07
   1.1910000000000000e+03   1.2006238840512491e-07
   1.1920000000000000e+03   1.1834945156445189e-07
   1.1930000000000000e+03   1.1666096318122062e-07
   1.1940000000000000e+03   1.1499657440814681e-07
   1.1950000000000000e+03   1.1335594048651551e-07
   1.1960000000000000e+03   1.1173872246074236e-07
   1.1970000000000000e+03   1.1014458585948032e-07
   1.1980000000000000e+03   1.0857320095939834e-07
   1.1990000000000000e+03   1.0702424291707062e-07
   1.2000000000000000e+03   1.0549739137330871e-07
   1.2010000000000000e+03   1.0399233032127209e-07
   1.2020000000000000e+03   1.0250874889780424e-07
   1.2030000000000000e+03   1.0104634032831792e-07
   1.2040000000000000e+03   9.9604802190573884e-08
   1.2050000000000000e+03   9.8183836414680823e-08
   1.2060000000000000e+03   9.6783149283095416e-08
   1.2070000000000000e+03   9.5402451298733000e-08
   1.2080000000000000e+03   9.4041456921188857e-08
   1.2090000000000000e+03   9.2699884698627579e-08
   1.2100000000000000e+03   9.1377457399672392e-08
   1.2110000000000000e+03   9.0073901485847856e-08
   1.2120000000000000e+03   8.8788948034805138e-08
   1.2130000000000000e+03   8.7522330630092735e-08
   1.2140000000000000e+03   8.6273787998943109e-08
   1.2150000000000000e+03   8.5043062033932672e-08
   1.2160000000000000e+03   8.3829898188649859e-08
   1.2170000000000000e+03   8.2634045609584388e-08
   1.2180000000000000e+03   8.1455257663684609e-08
   1.2190000000000000e+03   8.0293290091906856e-08
   1.2200000000000000e+03   7.9147902987555465e-08
   1.2210000000000000e+03   7.8018859609278697e-08
   1.2220000000000000e+03   7.6905926776736833e-08
   1.2230000000000000e+03   7.5808874738712779e-08
   1.2240000000000000e+03   7.4727475722329429e-08
   1.2250000000000000e+03   7.3661507230282966e-08
   1.2260000000000000e+03   7.2610748743609589e-08
   1.2270000000000000e+03   7.1574983436246765e-08
   1.2280000000000000e+03   7.0553996460471975e-08
   1.2290000000000000e+03   6.9547577452799987e-08
   1.2300000000000000e+03   6.8555518159974911e-08
   1.2310000000000000e+03   6.7577614021642143e-08
   1.2320000000000000e+03   6.6613662323897718e-08
   1.2330000000000000e+03   6.5663464837075029e-08
   1.2340000000000000e+03   6.4726824254732736e-08
   1.2350000000000000e+03   6.3803547622777498e-08
   1.2360000000000000e+03   6.2893443833566644e-08
   1.2370000000000000e+03   6.1996325340469442e-08
   1.2380000000000000e+03   6.1112006443305830e-08
   1.2390000000000000e+03   6.0240304475350410e-08
   1.2400000000000000e+03   5.9381039539553731e-08
   1.2410000000000000e+03   5.8534033717206355e-08
   1.2420000000000000e+03   5.7699112386832147e-08
   1.2430000000000000e+03   5.6876103037184279e-08
   1.2440000000000000e+03   5.6064835399134594e-08
   1.2450000000000000e+03   5.5265142105120241e-08
   1.2460000000000000e+03   5.4476857897807678e-08
   1.2470000000000000e+03   5.3699820157650030e-08
   1.2480000000000000e+03   5.2933867979661720e-08
   1.2490000000000000e+03   5.2178843492311841e-08
   1.2500000000000000e+03   5.1434590538630798e-08
   1.2510000000000000e+03   5.0700955599435629e-08
   1.2520000000000000e+03   4.9977786738215389e-08
   1.2530000000000000e+03   4.9264935051913763e-08
   1.2540000000000000e+03   4.8562252824478428e-08
   1.2550000000000000e+03   4.7869595241422381e-08
   1.2560000000000000e+03   4.7186819466598590e-08
   1.2570000000000000e+03   4.6513783982753370e-08
   1.2580000000000000e+03   4.5850349778530335e-08
   1.2590000000000000e+03   4.5196380216581089e-08
   1.2600000000000000e+03   4.4551740110339896e-08
   1.2610000000000000e+03   4.3916296383470327e-08
   1.2620000000000000e+03   4.3289917674197286e-08
   1.2630000000000000e+03   4.2672474335307004e-08
   1.2640000000000000e+03   4.2063839225483000e-08
   1.2650000000000000e+03   4.1463886654191487e-08
   1.2660000000000000e+03   4.0872492645459972e-08
   1.2670000000000000e+03   4.0289535201655965e-08
   1.2680000000000000e+03   3.9714893907818947e-08
   1.2690000000000000e+03   3.9148449535992412e-08
   1.2700000000000000e+03   3.8590086023563819e-08
   1.2710000000000000e+03   3.8039687571699294e-08
   1.2720000000000000e+03   3.7497140491794277e-08
   1.2730000000000000e+03   3.6962332677916219e-08
   1.2740000000000000e+03   3.6435153870583197e-08
   1.2750000000000000e+03   3.5915495524874623e-08
   1.2760000000000000e+03   3.5403249755316570e-08
   1.2770000000000000e+03   3.4898311182332434e-08
   1.2780000000000000e+03   3.4400575217681589e-08
   1.2790000000000000e+03   3.3909939383352746e-08
   1.2800000000000000e+03   3.3426302388338588e-08
   1.2810000000000000e+03   3.2949564128635811e-08
   1.2820000000000000e+03   3.2479626082913088e-08
   1.2830000000000000e+03   3.2016391840068413e-08
   1.2840000000000000e+03   3.1559765120889112e-08
   1.2850000000000000e+03   3.1109651756391829e-08
   1.2860000000000000e+03   3.0665959160265206e-08
   1.2870000000000000e+03   3.0228595273755198e-08
   1.2880000000000000e+03   2.9797470148337088e-08
   1.2890000000000000e+03   2.9372494626822161e-08
   1.2900000000000000e+03   2.8953581134693682e-08
   1.2910000000000000e+03   2.8540642756881575e-08
   1.2920000000000000e+03   2.8133594556655764e-08
   1.2930000000000000e+03   2.7732352784290149e-08
   1.2940000000000000e+03   2.7336833953837305e-08
   1.2950000000000000e+03   2.6946956821468456e-08
   1.2960000000000000e+03   2.6562640670912155e-08
   1.2970000000000000e+03   2.6183806368568946e-08
   1.2980000000000000e+03   2.5810375835954026e-08
   1.2990000000000000e+03   2.5442271785918598e-08
   1.3000000000000000e+03   2.5079417986428511e-08
   1.3010000000000000e+03   2.4721739788121618e-08
   1.3020000000000000e+03   2.4369163596750415e-08
   1.3030000000000000e+03   2.4021616081846076e-08
   1.3040000000000000e+03   2.3679026023169089e-08
   1.3050000000000000e+03   2.3341322200479944e-08
   1.3060000000000000e+03   2.3008435371879111e-08
   1.3070000000000000e+03   2.2680296691135065e-08
   1.3080000000000000e+03   2.2356838103352271e-08
   1.3090000000000000e+03   2.2037993268196518e-08
   1.3100000000000000e+03   2.1723695845333593e-08
   1.3110000000000000e+03   2.1413881736547939e-08
   1.3120000000000000e+03   2.1108486184177328e-08
   1.3130000000000000e+03   2.0807446672678192e-08
   1.3140000000000000e+03   2.0510700818396293e-08
   1.3150000000000000e+03   2.0218187424681378e-08
   1.3160000000000000e+03   1.9929846481887199e-08
   1.3170000000000000e+03   1.9645617584699498e-08
   1.3180000000000000e+03   1.9365443097480006e-08
   1.3190000000000000e+03   1.9089264329475790e-08
   1.3200000000000000e+03   1.8817024700163241e-08
   1.3210000000000000e+03   1.8548668156576071e-08
   1.3220000000000000e+03   1.8284139041416002e-08
   1.3230000000000000e+03   1.8023382884388736e-08
   1.3240000000000000e+03   1.7766345742757311e-08
   1.3250000000000000e+03   1.7512974465120758e-08
   1.3260000000000000e+03   1.7263217218971434e-08
   1.3270000000000000e+03   1.7017022171801687e-08
   1.3280000000000000e+03   1.6774338018661212e-08
   1.3290000000000000e+03   1.6535115564829008e-08
   1.3300000000000000e+03   1.6299304956137412e-08
   1.3310000000000000e+03   1.6066857393533435e-08
   1.3320000000000000e+03   1.5837725133078730e-08
   1.3330000000000000e+03   1.5611861222170955e-08
   1.3340000000000000e+03   1.5389218312539768e-08
   1.3350000000000000e+03   1.5169750902365483e-08
   1.3360000000000000e+03   1.4953413489828408e-08
   1.3370000000000000e+03   1.4740161628223515e-08
   1.3380000000000000e+03   1.4529951266513774e-08
   1.3390000000000000e+03   1.4322738881219483e-08
   1.3400000000000000e+03   1.4118481740196934e-08
   1.3410000000000000e+03   1.3917137770749083e-08
   1.3420000000000000e+03   1.3718665691514880e-08
   1.3430000000000000e+03   1.3523023693575944e-08
   1.3440000000000000e+03   1.3330172210132547e-08
   1.3450000000000000e+03   1.3140071278716962e-08
   1.3460000000000000e+03   1.2952681728197459e-08
   1.3470000000000000e+03   1.2767964387442304e-08
   1.3480000000000000e+03   1.2585881536102425e-08
   1.3490000000000000e+03   1.2406395849496742e-08
   1.3500000000000000e+03   1.2229469475386849e-08
   1.3510000000000000e+03   1.2055066935542324e-08
   1.3520000000000000e+03   1.1883151300950085e-08
   1.3530000000000000e+03   1.1713687620937038e-08
   1.3540000000000000e+03   1.1546640549162094e-08
   1.3550000000000000e+03   1.1381976190066816e-08
   1.3560000000000000e+03   1.1219660120535440e-08
   1.3570000000000000e+03   1.1059659236345530e-08
   1.3580000000000000e+03   1.0901939905717313e-08
   1.3590000000000000e+03   1.0746469947653677e-08
   1.3600000000000000e+03   1.0593217313046841e-08
   1.3610000000000000e+03   1.0442150084678360e-08
   1.3620000000000000e+03   1.0293237664223108e-08
   1.3630000000000000e+03   1.0146448662019967e-08
   1.3640000000000000e+03   1.0001753534858473e-08
   1.3650000000000000e+03   9.8591215525241688e-09
   1.3660000000000000e+03   9.7185238312532555e-09
   1.3670000000000000e+03   9.5799313553925964e-09
   1.3680000000000000e+03   9.4433153730677224e-09
   1.3690000000000000e+03   9.3086479237401591e-09
   1.3700000000000000e+03   9.1759007830927662e-09
   1.3710000000000000e+03   9.0450467819230622e-09
   1.3720000000000000e+03   8.9160587510285676e-09
   1.3730000000000000e+03   8.7889105763214617e-09
   1.3740000000000000e+03   8.6635757480459250e-09
   1.3750000000000000e+03   8.5400281521141386e-09
   1.3760000000000000e+03   8.4182427295529391e-09
   1.3770000000000000e+03   8.2981940257211678e-09
   1.3780000000000000e+03   8.1798572454243291e-09
   1.3790000000000000e+03   8.0632082529145876e-09
   1.3800000000000000e+03   7.9482226486654451e-09
   1.3810000000000000e+03   7.8348770882650592e-09
   1.3820000000000000e+03   7.7231479635229264e-09
   1.3830000000000000e+03   7.6130120619165407e-09
   1.3840000000000000e+03   7.5044468303700544e-09
   1.3850000000000000e+03   7.3974299795862874e-09
   1.3860000000000000e+03   7.2919392202680605e-09
   1.3870000000000000e+03   7.1879529225648529e-09
   1.3880000000000000e+03   7.0854497204048141e-09
   1.3890000000000000e+03   6.9844081158267553e-09
   1.3900000000000000e+03   6.8848074022054868e-09
   1.3910000000000000e+03   6.7866274004731467e-09
   1.3920000000000000e+03   6.6898474040045427e-09
   1.3930000000000000e+03   6.5944474975104789e-09
   1.3940000000000000e+03   6.5004080294804230e-09
   1.3950000000000000e+03   6.4077097440718409e-09
   1.3960000000000000e+03   6.3163335173315288e-09
   1.3970000000000000e+03   6.2262602253062864e-09
   1.3980000000000000e+03   6.1374716672682370e-09
   1.3990000000000000e+03   6.0499492468215088e-09
   1.4000000000000000e+03   5.9636750270168912e-09
   1.4010000000000000e+03   5.8786310709051742e-09
   1.4020000000000000e+03   5.7947998372051445e-09
   1.4030000000000000e+03   5.7121643121929181e-09
   1.4040000000000000e+03   5.6307069545872824e-09
   1.4050000000000000e+03   5.5504115420003493e-09
   1.4060000000000000e+03   5.4712607969295687e-09
   1.4070000000000000e+03   5.3932392883230487e-09
   1.4080000000000000e+03   5.3163301343462360e-09
   1.4090000000000000e+03   5.2405177720579065e-09
   1.4100000000000000e+03   5.1657869022954961e-09
   1.4110000000000000e+03   5.0921213026711167e-09
   1.4120000000000000e+03   5.0195063334688693e-09
   1.4130000000000000e+03   4.9479270911941899e-09
   1.4140000000000000e+03   4.8773684085738466e-09
   1.4150000000000000e+03   4.8078160415599396e-09
   1.4160000000000000e+03   4.7392553504365683e-09
   1.4170000000000000e+03   4.6716727506024922e-09
   1.4180000000000000e+03   4.6050536023418123e-09
   1.4190000000000000e+03   4.5393845848319522e-09
   1.4200000000000000e+03   4.4746521134716730e-09
   1.4210000000000000e+03   4.4108426036597341e-09
   1.4220000000000000e+03   4.3479432621308895e-09
   1.4230000000000000e+03   4.2859407680625636e-09
   1.4240000000000000e+03   4.2248224600788436e-09
   1.4250000000000000e+03   4.1645758086931488e-09
   1.4260000000000000e+03   4.1051882844188974e-09
   1.4270000000000000e+03   4.0466476215481757e-09
   1.4280000000000000e+03   3.9889416862623984e-09
   1.4290000000000000e+03   3.9320587404109797e-09
   1.4300000000000000e+03   3.8759870458433333e-09
   1.4310000000000000e+03   3.8207148644088734e-09
   1.4320000000000000e+03   3.7662309855143433e-09
   1.4330000000000000e+03   3.7125239347878213e-09
   1.4340000000000000e+03   3.6595830291933810e-09
   1.4350000000000000e+03   3.6073969262484335e-09
   1.4360000000000000e+03   3.5559549429170520e-09
   1.4370000000000000e+03   3.5052466599419746e-09
   1.4380000000000000e+03   3.4552611305086096e-09
   1.4390000000000000e+03   3.4059889904743546e-09
   1.4400000000000000e+03   3.3574191611352857e-09
   1.4410000000000000e+03   3.3095420145701350e-09
   1.4420000000000000e+03   3.2623476590789707e-09
   1.4430000000000000e+03   3.2158260710725283e-09
   1.4440000000000000e+03   3.1699681501868698e-09
   1.4450000000000000e+03   3.1247644003900604e-09
   1.4460000000000000e+03   3.0802049299821681e-09
   1.4470000000000000e+03   3.0362809023779202e-09
   1.4480000000000000e+03   2.9929832172133787e-09
   1.4490000000000000e+03   2.9503030379032712e-09
   1.4500000000000000e+03   2.9082316597516572e-09
   1.4510000000000000e+03   2.8667599823945994e-09
   1.4520000000000000e+03   2.8258798286934865e-09
   1.4530000000000000e+03   2.7855824939523785e-09
   1.4540000000000000e+03   2.7458600648113301e-09
   1.4550000000000000e+03   2.7067039684637327e-09
   1.4560000000000000e+03   2.6681060277709758e-09
   1.4570000000000000e+03   2.6300587250411116e-09
   1.4580000000000000e+03   2.5925540150248612e-09
   1.4590000000000000e+03   2.5555839843622792e-09
   1.4600000000000000e+03   2.5191412472507491e-09
   1.4610000000000000e+03   2.4832182859983232e-09
   1.4620000000000000e+03   2.4478071872450549e-09
   1.4630000000000000e+03   2.4129014884136558e-09
   1.4640000000000000e+03   2.3784932761441797e-09
   1.4650000000000000e+03   2.3445759559700058e-09
   1.4660000000000000e+03   2.3111421420885173e-09
   1.4670000000000000e+03   2.2781849762544281e-09
   1.4680000000000000e+03   2.2456982596691144e-09
   1.4690000000000000e+03   2.2136744746406273e-09
   1.4700000000000000e+03   2.1821074223703428e-09
   1.4710000000000000e+03   2.1509903765023072e-09
   1.4720000000000000e+03   2.1203171382378957e-09
   1.4730000000000000e+03   2.0900815087784848e-09
   1.4740000000000000e+03   2.0602767617681204e-09
   1.4750000000000000e+03   2.0308972259655076e-09
   1.4760000000000000e+03   2.0019364387933582e-09
   1.4770000000000000e+03   1.9733889927890419e-09
   1.4780000000000000e+03   1.9452482934859373e-09
   1.4790000000000000e+03   1.9175088015320828e-09
   1.4800000000000000e+03   1.8901651094648487e-09
   1.4810000000000000e+03   1.8632112822642751e-09
   1.4820000000000000e+03   1.8366419124677331e-09
   1.4830000000000000e+03   1.8104513288339281e-09
   1.4840000000000000e+03   1.7846339920108976e-09
   1.4850000000000000e+03   1.7591851539826748e-09
   1.4860000000000000e+03   1.7340991435079648e-09
   1.4870000000000000e+03   1.7093708169028029e-09
   1.4880000000000000e+03   1.6849952942618895e-09
   1.4890000000000000e+03   1.6609669043439298e-09
   1.4900000000000000e+03   1.6372814266902863e-09
   1.4910000000000000e+03   1.6139339813956590e-09
   1.4920000000000000e+03   1.5909190291080860e-09
   1.4930000000000000e+03   1.5682322174795968e-09
   1.4940000000000000e+03   1.5458691941622217e-09
   1.4950000000000000e+03   1.5238252111399929e-09
   1.4960000000000000e+03   1.5020953885076106e-09
   1.4970000000000000e+03   1.4806752420277723e-09
   1.4980000000000000e+03   1.4595608150205051e-09
   1.4990000000000000e+03   1.4387473594698414e-09
   1.5000000000000000e+03   1.4182306549171435e-09
   1.5010000000000000e+03   1.3980068765717712e-09
   1.5020000000000000e+03   1.3780711445284243e-09
   1.5030000000000000e+03   1.3584195021071301e-09
   1.5040000000000000e+03   1.3390485201852453e-09
   1.5050000000000000e+03   1.3199535826361351e-09
   1.5060000000000000e+03   1.3011308646691588e-09
   1.5070000000000000e+03   1.2825768052723412e-09
   1.5080000000000000e+03   1.2642870520977117e-09
   1.5090000000000000e+03   1.2462580441332947e-09
   1.5100000000000000e+03   1.2284862203671150e-09
   1.5110000000000000e+03   1.2109680197871967e-09
   1.5120000000000000e+03   1.1936993538242348e-09
   1.5130000000000000e+03   1.1766771890235830e-09
   1.5140000000000000e+03   1.1598975687052686e-09
   1.5150000000000000e+03   1.1433574594146458e-09
   1.5160000000000000e+03   1.1270529044717417e-09
   1.5170000000000000e+03   1.1109811342005752e-09
   1.5180000000000000e+03   1.0951381919211737e-09
   1.5190000000000000e+03   1.0795213079575557e-09
   1.5200000000000000e+03   1.0641271850764109e-09
   1.5210000000000000e+03   1.0489526579337610e-09
   1.5220000000000000e+03   1.0339942974069625e-09
   1.5230000000000000e+03   1.0192495975986993e-09
   1.5240000000000000e+03   1.0047148656076636e-09
   1.5250000000000000e+03   9.9038746364720681e-10


==> figures/L1LS_unaccel.dat <==
   1.0000000000000000e+00   1.0963446457280746e+00
   2.0000000000000000e+00   1.0286001494600627e+00
   3.0000000000000000e+00   9.7283941694391718e-01
   4.0000000000000000e+00   9.2473491972354338e-01
   5.0000000000000000e+00   8.8321835355316314e-01
   6.0000000000000000e+00   8.4680818684950754e-01
   7.0000000000000000e+00   8.1439414078025918e-01
   8.0000000000000000e+00   7.8489117652174534e-01
   9.0000000000000000e+00   7.5818098785239119e-01
   1.0000000000000000e+01   7.3370952952466295e-01
   1.1000000000000000e+01   7.1119589047579557e-01
   1.2000000000000000e+01   6.9052409267882509e-01
   1.3000000000000000e+01   6.7149609310977387e-01
   1.4000000000000000e+01   6.5398618462002933e-01
   1.5000000000000000e+01   6.3784629866072373e-01
   1.6000000000000000e+01   6.2279036071772731e-01
   1.7000000000000000e+01   6.0878710495316801e-01
   1.8000000000000000e+01   5.9586193148041722e-01
   1.9000000000000000e+01   5.8370906743572426e-01
   2.0000000000000000e+01   5.7228506602120111e-01
   2.1000000000000000e+01   5.6145096968855568e-01
   2.2000000000000000e+01   5.5109446573970178e-01
   2.3000000000000000e+01   5.4120807204727350e-01
   2.4000000000000000e+01   5.3180587786853006e-01
   2.5000000000000000e+01   5.2290011411185355e-01
   2.6000000000000000e+01   5.1432559157659552e-01
   2.7000000000000000e+01   5.0599183899341549e-01
   2.8000000000000000e+01   4.9794017300406557e-01
   2.9000000000000000e+01   4.9009238659205701e-01
   3.0000000000000000e+01   4.8245990942683342e-01
   3.1000000000000000e+01   4.7505159195539343e-01
   3.2000000000000000e+01   4.6779230862537702e-01
   3.3000000000000000e+01   4.6073601425212329e-01
   3.4000000000000000e+01   4.5394838683351318e-01
   3.5000000000000000e+01   4.4736222841710832e-01
   3.6000000000000000e+01   4.4095654712911247e-01
   3.7000000000000000e+01   4.3469819065104737e-01
   3.8000000000000000e+01   4.2865100939199069e-01
   3.9000000000000000e+01   4.2286476526166572e-01
   4.0000000000000000e+01   4.1723942219206434e-01
   4.1000000000000000e+01   4.1172291500721636e-01
   4.2000000000000000e+01   4.0636022688263873e-01
   4.3000000000000000e+01   4.0113684070613526e-01
   4.4000000000000000e+01   3.9601253597383246e-01
   4.5000000000000000e+01   3.9101417776220126e-01
   4.6000000000000000e+01   3.8611418129815278e-01
   4.7000000000000000e+01   3.8128621986018046e-01
   4.8000000000000000e+01   3.7661903343222297e-01
   4.9000000000000000e+01   3.7205225228014488e-01
   5.0000000000000000e+01   3.6756784562325517e-01
   5.1000000000000000e+01   3.6316794310482675e-01
   5.2000000000000000e+01   3.5885813089669277e-01
   5.3000000000000000e+01   3.5462101326899120e-01
   5.4000000000000000e+01   3.5050554140285856e-01
   5.5000000000000000e+01   3.4648608776329543e-01
   5.6000000000000000e+01   3.4253093144467495e-01
   5.7000000000000000e+01   3.3863650253064631e-01
   5.8000000000000000e+01   3.3480051603218608e-01
   5.9000000000000000e+01   3.3101627824632551e-01
   6.0000000000000000e+01   3.2728924409728716e-01
   6.1000000000000000e+01   3.2365130536190412e-01
   6.2000000000000000e+01   3.2009712273077623e-01
   6.3000000000000000e+01   3.1661267625226680e-01
   6.4000000000000000e+01   3.1319038193547660e-01
   6.5000000000000000e+01   3.0987041063632997e-01
   6.6000000000000000e+01   3.0658533947949712e-01
   6.7000000000000000e+01   3.0334238142827641e-01
   6.8000000000000000e+01   3.0019138115824723e-01
   6.9000000000000000e+01   2.9709442809824144e-01
   7.0000000000000000e+01   2.9402799304058741e-01
   7.1000000000000000e+01   2.9101438923028727e-01
   7.2000000000000000e+01   2.8805439319192561e-01
   7.3000000000000000e+01   2.8515875612473673e-01
   7.4000000000000000e+01   2.8230954722165197e-01
   7.5000000000000000e+01   2.7948691792179525e-01
   7.6000000000000000e+01   2.7670632994113592e-01
   7.7000000000000000e+01   2.7397144185559713e-01
   7.8000000000000000e+01   2.7127048199797776e-01
   7.9000000000000000e+01   2.6859351560962985e-01
   8.0000000000000000e+01   2.6596374903143349e-01
   8.1000000000000000e+01   2.6337938020478502e-01
   8.2000000000000000e+01   2.6085241357726269e-01
   8.3000000000000000e+01   2.5836183091840026e-01
   8.4000000000000000e+01   2.5589483124731360e-01
   8.5000000000000000e+01   2.5347647058254014e-01
   8.6000000000000000e+01   2.5108828846821141e-01
   8.7000000000000000e+01   2.4872729178129860e-01
   8.8000000000000000e+01   2.4638678759621391e-01
   8.9000000000000000e+01   2.4407381493843192e-01
   9.0000000000000000e+01   2.4180952605706629e-01
   9.1000000000000000e+01   2.3956396588746851e-01
   9.2000000000000000e+01   2.3734384340284809e-01
   9.3000000000000000e+01   2.3514624414220334e-01
   9.4000000000000000e+01   2.3296786850639500e-01
   9.5000000000000000e+01   2.3081564485534459e-01
   9.6000000000000000e+01   2.2870572399644329e-01
   9.7000000000000000e+01   2.2662111489266801e-01
   9.8000000000000000e+01   2.2455158324599664e-01
   9.9000000000000000e+01   2.2249644339331617e-01
   1.0000000000000000e+02   2.2045509670234498e-01
   1.0100000000000000e+02   2.1842758161668768e-01
   1.0200000000000000e+02   2.1643577906290912e-01
   1.0300000000000000e+02   2.1445706489054323e-01
   1.0400000000000000e+02   2.1249322758440362e-01
   1.0500000000000000e+02   2.1057375210963067e-01
   1.0600000000000000e+02   2.0866828937681617e-01
   1.0700000000000000e+02   2.0677487700761249e-01
   1.0800000000000000e+02   2.0489302117162314e-01
   1.0900000000000000e+02   2.0302228851245735e-01
   1.1000000000000000e+02   2.0117659620446859e-01
   1.1100000000000000e+02   1.9935506032221278e-01
   1.1200000000000000e+02   1.9757632303990130e-01
   1.1300000000000000e+02   1.9583026109183754e-01
   1.1400000000000000e+02   1.9412513330589770e-01
   1.1500000000000000e+02   1.9243512139760166e-01
   1.1600000000000000e+02   1.9076650760190680e-01
   1.1700000000000000e+02   1.8911895662933129e-01
   1.1800000000000000e+02   1.8749811952645401e-01
   1.1900000000000000e+02   1.8590164462029091e-01
   1.2000000000000000e+02   1.8433610965571057e-01
   1.2100000000000000e+02   1.8279009822440248e-01
   1.2200000000000000e+02   1.8125947883449586e-01
   1.2300000000000000e+02   1.7974097583959356e-01
   1.2400000000000000e+02   1.7823440883417166e-01
   1.2500000000000000e+02   1.7673924815203890e-01
   1.2600000000000000e+02   1.7525539411607013e-01
   1.2700000000000000e+02   1.7379180820759596e-01
   1.2800000000000000e+02   1.7233868779933961e-01
   1.2900000000000000e+02   1.7090955415179943e-01
   1.3000000000000000e+02   1.6950497344410309e-01
   1.3100000000000000e+02   1.6811948058621767e-01
   1.3200000000000000e+02   1.6675816470620708e-01
   1.3300000000000000e+02   1.6540815609046683e-01
   1.3400000000000000e+02   1.6408234962022983e-01
   1.3500000000000000e+02   1.6277108655548780e-01
   1.3600000000000000e+02   1.6147048277062342e-01
   1.3700000000000000e+02   1.6018015595570928e-01
   1.3800000000000000e+02   1.5890167968743099e-01
   1.3900000000000000e+02   1.5763293963628136e-01
   1.4000000000000000e+02   1.5638133922739128e-01
   1.4100000000000000e+02   1.5514764440997231e-01
   1.4200000000000000e+02   1.5393107362155112e-01
   1.4300000000000000e+02   1.5272401947523312e-01
   1.4400000000000000e+02   1.5152616410902978e-01
   1.4500000000000000e+02   1.5033722122644191e-01
   1.4600000000000000e+02   1.4915692907083908e-01
   1.4700000000000000e+02   1.4798504550297234e-01
   1.4800000000000000e+02   1.4682134449865475e-01
   1.4900000000000000e+02   1.4566561361207048e-01
   1.5000000000000000e+02   1.4451765210078976e-01
   1.5100000000000000e+02   1.4337726950833798e-01
   1.5200000000000000e+02   1.4224428456647928e-01
   1.5300000000000000e+02   1.4111852432376162e-01
   1.5400000000000000e+02   1.4000373485201362e-01
   1.5500000000000000e+02   1.3890466128804374e-01
   1.5600000000000000e+02   1.3781272138856210e-01
   1.5700000000000000e+02   1.3672813538657413e-01
   1.5800000000000000e+02   1.3565263588772628e-01
   1.5900000000000000e+02   1.3460323963698351e-01
   1.6000000000000000e+02   1.3356082283923409e-01
   1.6100000000000000e+02   1.3252588168957802e-01
   1.6200000000000000e+02   1.3150465054842017e-01
   1.6300000000000000e+02   1.3050014530635282e-01
   1.6400000000000000e+02   1.2950252313869381e-01
   1.6500000000000000e+02   1.2851277122322544e-01
   1.6600000000000000e+02   1.2754265349084212e-01
   1.6700000000000000e+02   1.2657951458423577e-01
   1.6800000000000000e+02   1.2562314892251092e-01
   1.6900000000000000e+02   1.2467337474944630e-01
   1.7000000000000000e+02   1.2373002825107236e-01
   1.7100000000000000e+02   1.2279295944697732e-01
   1.7200000000000000e+02   1.2186258739748243e-01
   1.7300000000000000e+02   1.2094279562612555e-01
   1.7400000000000000e+02   1.2003562900219381e-01
   1.7500000000000000e+02   1.1913454816522422e-01
   1.7600000000000000e+02   1.1823940308858906e-01
   1.7700000000000000e+02   1.1735005769855940e-01
   1.7800000000000000e+02   1.1646638665842145e-01
   1.7900000000000000e+02   1.1558827313168298e-01
   1.8000000000000000e+02   1.1471560720487890e-01
   1.8100000000000000e+02   1.1384828475772395e-01
   1.8200000000000000e+02   1.1298620663878024e-01
   1.8300000000000000e+02   1.1212927805142167e-01
   1.8400000000000000e+02   1.1127740808583772e-01
   1.8500000000000000e+02   1.1043050935353088e-01
   1.8600000000000000e+02   1.0958849769462443e-01
   1.8700000000000000e+02   1.0875244733718180e-01
   1.8800000000000000e+02   1.0792204520813727e-01
   1.8900000000000000e+02   1.0709636592879054e-01
   1.9000000000000000e+02   1.0627532794971528e-01
   1.9100000000000000e+02   1.0545885395499940e-01
   1.9200000000000000e+02   1.0464687016765443e-01
   1.9300000000000000e+02   1.0383930585248630e-01
   1.9400000000000000e+02   1.0303609295219419e-01
   1.9500000000000000e+02   1.0223716581425862e-01
   1.9600000000000000e+02   1.0144246098033477e-01
   1.9700000000000000e+02   1.0065191585864657e-01
   1.9800000000000000e+02   9.9870347062149339e-02
   1.9900000000000000e+02   9.9098854740441403e-02
   2.0000000000000000e+02   9.8331724044639052e-02
   2.0100000000000000e+02   9.7568870715609976e-02
   2.0200000000000000e+02   9.6810219429481523e-02
   2.0300000000000000e+02   9.6055701512154937e-02
   2.0400000000000000e+02   9.5305253351246191e-02
   2.0500000000000000e+02   9.4558815284065068e-02
   2.0600000000000000e+02   9.3816330812080212e-02
   2.0700000000000000e+02   9.3077746040265322e-02
   2.0800000000000000e+02   9.2343009272019771e-02
   2.0900000000000000e+02   9.1612070712228544e-02
   2.1000000000000000e+02   9.0884882245856558e-02
   2.1100000000000000e+02   9.0161397269632348e-02
   2.1200000000000000e+02   8.9441570561308789e-02
   2.1300000000000000e+02   8.8731552600163938e-02
   2.1400000000000000e+02   8.8037070847167845e-02
   2.1500000000000000e+02   8.7346805237063160e-02
   2.1600000000000000e+02   8.6660652744732503e-02
   2.1700000000000000e+02   8.5978526408510655e-02
   2.1800000000000000e+02   8.5300350768810179e-02
   2.1900000000000000e+02   8.4626058734766071e-02
   2.2000000000000000e+02   8.3955589419895130e-02
   2.2100000000000000e+02   8.3288886638077583e-02
   2.2200000000000000e+02   8.2625897851105218e-02
   2.2300000000000000e+02   8.1966573426141096e-02
   2.2400000000000000e+02   8.1310866106613838e-02
   2.2500000000000000e+02   8.0658730630640177e-02
   2.2600000000000000e+02   8.0010123451835724e-02
   2.2700000000000000e+02   7.9365002531586529e-02
   2.2800000000000000e+02   7.8723327181415975e-02
   2.2900000000000000e+02   7.8085057940771391e-02
   2.3000000000000000e+02   7.7450156480053337e-02
   2.3100000000000000e+02   7.6818585521804233e-02
   2.3200000000000000e+02   7.6190308775151885e-02
   2.3300000000000000e+02   7.5570047481415520e-02
   2.3400000000000000e+02   7.4955418758977849e-02
   2.3500000000000000e+02   7.4344273800091204e-02
   2.3600000000000000e+02   7.3737051736835868e-02
   2.3700000000000000e+02   7.3139527056417825e-02
   2.3800000000000000e+02   7.2547781332916450e-02
   2.3900000000000000e+02   7.1964073113729071e-02
   2.4000000000000000e+02   7.1383897213216668e-02
   2.4100000000000000e+02   7.0807174246856508e-02
   2.4200000000000000e+02   7.0233835185269322e-02
   2.4300000000000000e+02   6.9663818537023858e-02
   2.4400000000000000e+02   6.9097068422491983e-02
   2.4500000000000000e+02   6.8533533246376205e-02
   2.4600000000000000e+02   6.7974210291773654e-02
   2.4700000000000000e+02   6.7423792482987230e-02
   2.4800000000000000e+02   6.6876664122129739e-02
   2.4900000000000000e+02   6.6332760959288944e-02
   2.5000000000000000e+02   6.5792025871091203e-02
   2.5100000000000000e+02   6.5254407048826332e-02
   2.5200000000000000e+02   6.4719856736630957e-02
   2.5300000000000000e+02   6.4188330345912106e-02
   2.5400000000000000e+02   6.3659785828033597e-02
   2.5500000000000000e+02   6.3135925884362204e-02
   2.5600000000000000e+02   6.2615404800927185e-02
   2.5700000000000000e+02   6.2097863079296982e-02
   2.5800000000000000e+02   6.1583257893428889e-02
   2.5900000000000000e+02   6.1078282189063977e-02
   2.6000000000000000e+02   6.0576947294915931e-02
   2.6100000000000000e+02   6.0078644035866803e-02
   2.6200000000000000e+02   5.9583319384419839e-02
   2.6300000000000000e+02   5.9090925849327194e-02
   2.6400000000000000e+02   5.8602156636266972e-02
   2.6500000000000000e+02   5.8118222495686822e-02
   2.6600000000000000e+02   5.7637227234275522e-02
   2.6700000000000000e+02   5.7159124713596229e-02
   2.6800000000000000e+02   5.6683872932113299e-02
   2.6900000000000000e+02   5.6211433020395135e-02
   2.7000000000000000e+02   5.5741768540666745e-02
   2.7100000000000000e+02   5.5274844993619010e-02
   2.7200000000000000e+02   5.4810629467022337e-02
   2.7300000000000000e+02   5.4349090381906100e-02
   2.7400000000000000e+02   5.3890197306212508e-02
   2.7500000000000000e+02   5.3433920815446047e-02
   2.7600000000000000e+02   5.2980232386273404e-02
   2.7700000000000000e+02   5.2529104313467224e-02
   2.7800000000000000e+02   5.2080509643544722e-02
   2.7900000000000000e+02   5.1634422097199137e-02
   2.8000000000000000e+02   5.1196801686464448e-02
   2.8100000000000000e+02   5.0764359924487114e-02
   2.8200000000000000e+02   5.0337385662749173e-02
   2.8300000000000000e+02   4.9915902382715011e-02
   2.8400000000000000e+02   4.9503045382544519e-02
   2.8500000000000000e+02   4.9098005848115106e-02
   2.8600000000000000e+02   4.8696092922983776e-02
   2.8700000000000000e+02   4.8297228621165651e-02
   2.8800000000000000e+02   4.7901770726284910e-02
   2.8900000000000000e+02   4.7511235705658066e-02
   2.9000000000000000e+02   4.7123632549784383e-02
   2.9100000000000000e+02   4.6738904794610792e-02
   2.9200000000000000e+02   4.6357001551908902e-02
   2.9300000000000000e+02   4.5977876132234675e-02
   2.9400000000000000e+02   4.5601485085150995e-02
   2.9500000000000000e+02   4.5227787524124471e-02
   2.9600000000000000e+02   4.4856744646432550e-02
   2.9700000000000000e+02   4.4488319387313055e-02
   2.9800000000000000e+02   4.4134923099925449e-02
   2.9900000000000000e+02   4.3788419940527859e-02
   3.0000000000000000e+02   4.3445117608951457e-02
   3.0100000000000000e+02   4.3104932424070277e-02
   3.0200000000000000e+02   4.2767792898656939e-02
   3.0300000000000000e+02   4.2433636347438602e-02
   3.0400000000000000e+02   4.2102406539780889e-02
   3.0500000000000000e+02   4.1774052067609355e-02
   3.0600000000000000e+02   4.1448525204395688e-02
   3.0700000000000000e+02   4.1125781102176150e-02
   3.0800000000000000e+02   4.0805777221905017e-02
   3.0900000000000000e+02   4.0488472925336742e-02
   3.1000000000000000e+02   4.0173829179099098e-02
   3.1100000000000000e+02   3.9861788383046458e-02
   3.1200000000000000e+02   3.9552279269193948e-02
   3.1300000000000000e+02   3.9245246023041518e-02
   3.1400000000000000e+02   3.8940636215323232e-02
   3.1500000000000000e+02   3.8638399395167937e-02
   3.1600000000000000e+02   3.8338486929250980e-02
   3.1700000000000000e+02   3.8040851872356993e-02
   3.1800000000000000e+02   3.7745448860417946e-02
   3.1900000000000000e+02   3.7452234019852877e-02
   3.2000000000000000e+02   3.7161164888933507e-02
   3.2100000000000000e+02   3.6872200348201691e-02
   3.2200000000000000e+02   3.6585300557855881e-02
   3.2300000000000000e+02   3.6300426900634251e-02
   3.2400000000000000e+02   3.6017541929150534e-02
   3.2500000000000000e+02   3.5736609316921367e-02
   3.2600000000000000e+02   3.5457593812536714e-02
   3.2700000000000000e+02   3.5180461196563199e-02
   3.2800000000000000e+02   3.4905178240851348e-02
   3.2900000000000000e+02   3.4631712670024323e-02
   3.3000000000000000e+02   3.4360033124935276e-02
   3.3100000000000000e+02   3.4090109127938278e-02
   3.3200000000000000e+02   3.3821911049841134e-02
   3.3300000000000000e+02   3.3555410078422249e-02
   3.3400000000000000e+02   3.3290578188414202e-02
   3.3500000000000000e+02   3.3027388112864077e-02
   3.3600000000000000e+02   3.2765813315781114e-02
   3.3700000000000000e+02   3.2505827966018072e-02
   3.3800000000000000e+02   3.2247406912300221e-02
   3.3900000000000000e+02   3.1990525659351156e-02
   3.4000000000000000e+02   3.1735160345054997e-02
   3.4100000000000000e+02   3.1481287718593556e-02
   3.4200000000000000e+02   3.1228885119530567e-02
   3.4300000000000000e+02   3.0977930457761156e-02
   3.4400000000000000e+02   3.0729288506736487e-02
   3.4500000000000000e+02   3.0482350019975759e-02
   3.4600000000000000e+02   3.0236804025666274e-02
   3.4700000000000000e+02   2.9996329258129974e-02
   3.4800000000000000e+02   2.9761245355234577e-02
   3.4900000000000000e+02   2.9528134147424619e-02
   3.5000000000000000e+02   2.9296722052997964e-02
   3.5100000000000000e+02   2.9066841729256068e-02
   3.5200000000000000e+02   2.8838458250233106e-02
   3.5300000000000000e+02   2.8614302568539581e-02
   3.5400000000000000e+02   2.8393111904715086e-02
   3.5500000000000000e+02   2.8173486508523082e-02
   3.5600000000000000e+02   2.7955388453494125e-02
   3.5700000000000000e+02   2.7741239925908427e-02
   3.5800000000000000e+02   2.7531127855324529e-02
   3.5900000000000000e+02   2.7322623593445935e-02
   3.6000000000000000e+02   2.7115685092421942e-02
   3.6100000000000000e+02   2.6910275160877403e-02
   3.6200000000000000e+02   2.6706360202855401e-02
   3.6300000000000000e+02   2.6503909338948042e-02
   3.6400000000000000e+02   2.6302893790897185e-02
   3.6500000000000000e+02   2.6103286448109261e-02
   3.6600000000000000e+02   2.5905061559990457e-02
   3.6700000000000000e+02   2.5708194515463675e-02
   3.6800000000000000e+02   2.5512661683037594e-02
   3.6900000000000000e+02   2.5318440293039559e-02
   3.7000000000000000e+02   2.5127659275345448e-02
   3.7100000000000000e+02   2.4938487981620912e-02
   3.7200000000000000e+02   2.4750635394436088e-02
   3.7300000000000000e+02   2.4564074227402279e-02
   3.7400000000000000e+02   2.4378845749277501e-02
   3.7500000000000000e+02   2.4195482688803796e-02
   3.7600000000000000e+02   2.4013342487871958e-02
   3.7700000000000000e+02   2.3832402109227997e-02
   3.7800000000000000e+02   2.3652639884301895e-02
   3.7900000000000000e+02   2.3474035254508009e-02
   3.8000000000000000e+02   2.3296568588820843e-02
   3.8100000000000000e+02   2.3120221053071561e-02
   3.8200000000000000e+02   2.2944974514488597e-02
   3.8300000000000000e+02   2.2770811470405355e-02
   3.8400000000000000e+02   2.2597714993640119e-02
   3.8500000000000000e+02   2.2425668689502500e-02
   3.8600000000000000e+02   2.2254656660968496e-02
   3.8700000000000000e+02   2.2084663479696159e-02
   3.8800000000000000e+02   2.1915674161267839e-02
   3.8900000000000000e+02   2.1747674143562924e-02
   3.9000000000000000e+02   2.1580649267490988e-02
   3.9100000000000000e+02   2.1414585759559974e-02
   3.9200000000000000e+02   2.1249470215896037e-02
   3.9300000000000000e+02   2.1085289587452476e-02
   3.9400000000000000e+02   2.0922031166213526e-02
   3.9500000000000000e+02   2.0759682572244791e-02
   3.9600000000000000e+02   2.0598231741492688e-02
   3.9700000000000000e+02   2.0437666914239368e-02
   3.9800000000000000e+02   2.0277976624155109e-02
   3.9900000000000000e+02   2.0119149687893863e-02
   4.0000000000000000e+02   1.9961175195186670e-02
   4.0100000000000000e+02   1.9804042499398447e-02
   4.0200000000000000e+02   1.9647741208516051e-02
   4.0300000000000000e+02   1.9492261176537639e-02
   4.0400000000000000e+02   1.9337592495241824e-02
   4.0500000000000000e+02   1.9183725486312440e-02
   4.0600000000000000e+02   1.9030650693797533e-02
   4.0700000000000000e+02   1.8878358876885021e-02
   4.0800000000000000e+02   1.8726841002983108e-02
   4.0900000000000000e+02   1.8576088241078443e-02
   4.1000000000000000e+02   1.8426091955364661e-02
   4.1100000000000000e+02   1.8276843699129613e-02
   4.1200000000000000e+02   1.8128335208884357e-02
   4.1300000000000000e+02   1.7981898472146547e-02
   4.1400000000000000e+02   1.7836520128347518e-02
   4.1500000000000000e+02   1.7691911537988440e-02
   4.1600000000000000e+02   1.7548061035619206e-02
   4.1700000000000000e+02   1.7404958040774746e-02
   4.1800000000000000e+02   1.7264008605750763e-02
   4.1900000000000000e+02   1.7124264755108233e-02
   4.2000000000000000e+02   1.6985365135170582e-02
   4.2100000000000000e+02   1.6847830427010893e-02
   4.2200000000000000e+02   1.6711025061814596e-02
   4.2300000000000000e+02   1.6574937800657642e-02
   4.2400000000000000e+02   1.6439558466721269e-02
   4.2500000000000000e+02   1.6304877675895481e-02
   4.2600000000000000e+02   1.6170886651914466e-02
   4.2700000000000000e+02   1.6037577098238644e-02
   4.2800000000000000e+02   1.5904941108211359e-02
   4.2900000000000000e+02   1.5772971101153038e-02
   4.3000000000000000e+02   1.5641659776121489e-02
   4.3100000000000000e+02   1.5511000077772404e-02
   4.3200000000000000e+02   1.5380985170578159e-02
   4.3300000000000000e+02   1.5251608418853287e-02
   4.3400000000000000e+02   1.5123266052289934e-02
   4.3500000000000000e+02   1.4996226243487443e-02
   4.3600000000000000e+02   1.4869819434915528e-02
   4.3700000000000000e+02   1.4744036861350894e-02
   4.3800000000000000e+02   1.4618870537898484e-02
   4.3900000000000000e+02   1.4494313064752243e-02
   4.4000000000000000e+02   1.4370357492162717e-02
   4.4100000000000000e+02   1.4246997226262241e-02
   4.4200000000000000e+02   1.4124225962711007e-02
   4.4300000000000000e+02   1.4002809297266239e-02
   4.4400000000000000e+02   1.3883340075267404e-02
   4.4500000000000000e+02   1.3765652378860257e-02
   4.4600000000000000e+02   1.3651112799728301e-02
   4.4700000000000000e+02   1.3537314769249265e-02
   4.4800000000000000e+02   1.3424239093335589e-02
   4.4900000000000000e+02   1.3311869774651645e-02
   4.5000000000000000e+02   1.3200576527914525e-02
   4.5100000000000000e+02   1.3090082431484422e-02
   4.5200000000000000e+02   1.2980265495064773e-02
   4.5300000000000000e+02   1.2871114042213666e-02
   4.5400000000000000e+02   1.2762617456461414e-02
   4.5500000000000000e+02   1.2654765928592486e-02
   4.5600000000000000e+02   1.2547550280024316e-02
   4.5700000000000000e+02   1.2440961838237017e-02
   4.5800000000000000e+02   1.2334992347920105e-02
   4.5900000000000000e+02   1.2229633906714228e-02
   4.6000000000000000e+02   1.2124878917962245e-02
   4.6100000000000000e+02   1.2020720055285140e-02
   4.6200000000000000e+02   1.1917150235428735e-02
   4.6300000000000000e+02   1.1814162596950081e-02
   4.6400000000000000e+02   1.1711750483060057e-02
   4.6500000000000000e+02   1.1609907427475506e-02
   4.6600000000000000e+02   1.1508627142461036e-02
   4.6700000000000000e+02   1.1407903508517971e-02
   4.6800000000000000e+02   1.1307730565322595e-02
   4.6900000000000000e+02   1.1208102503633379e-02
   4.7000000000000000e+02   1.1109013657973258e-02
   4.7100000000000000e+02   1.1010458499946025e-02
   4.7200000000000000e+02   1.0912431632078749e-02
   4.7300000000000000e+02   1.0814927782113503e-02
   4.7400000000000000e+02   1.0718284400645425e-02
   4.7500000000000000e+02   1.0622976213284183e-02
   4.7600000000000000e+02   1.0528201772924763e-02
   4.7700000000000000e+02   1.0433952817888845e-02
   4.7800000000000000e+02   1.0340221961863537e-02
   4.7900000000000000e+02   1.0247002462832529e-02
   4.8000000000000000e+02   1.0154288063354496e-02
   4.8100000000000000e+02   1.0062072879502323e-02
   4.8200000000000000e+02   9.9714575495163417e-03
   4.8300000000000000e+02   9.8823973119842555e-03
   4.8400000000000000e+02   9.7938897811988609e-03
   4.8500000000000000e+02   9.7059254584527643e-03
   4.8600000000000000e+02   9.6184960934919336e-03
   4.8700000000000000e+02   9.5315943454061993e-03
   4.8800000000000000e+02   9.4452135446218798e-03
   4.8900000000000000e+02   9.3593475253895553e-03
   4.9000000000000000e+02   9.2739905074732416e-03
   4.9100000000000000e+02   9.1891370122227645e-03
   4.9200000000000000e+02   9.1047818026995294e-03
   4.9300000000000000e+02   9.0209198406525411e-03
   4.9400000000000000e+02   8.9375462553228872e-03
   4.9500000000000000e+02   8.8546563205656511e-03
   4.9600000000000000e+02   8.7722454378323760e-03
   4.9700000000000000e+02   8.6903091233062803e-03
   4.9800000000000000e+02   8.6088429979861384e-03
   4.9900000000000000e+02   8.5278427798735554e-03
   5.0000000000000000e+02   8.4473042776794464e-03
   5.0100000000000000e+02   8.3681498630478399e-03
   5.0200000000000000e+02   8.2899523333912917e-03
   5.0300000000000000e+02   8.2122629280454579e-03
   5.0400000000000000e+02   8.1350738568390629e-03
   5.0500000000000000e+02   8.0583782835190829e-03
   5.0600000000000000e+02   7.9821700631195879e-03
   5.0700000000000000e+02   7.9064435582538294e-03
   5.0800000000000000e+02   7.8311935103426242e-03
   5.0900000000000000e+02   7.7576069050693443e-03
   5.1000000000000000e+02   7.6851035801207843e-03
   5.1100000000000000e+02   7.6131148687773979e-03
   5.1200000000000000e+02   7.5416324991819609e-03
   5.1300000000000000e+02   7.4706492600546751e-03
   5.1400000000000000e+02   7.4001587059073738e-03
   5.1500000000000000e+02   7.3301549511182772e-03
   5.1600000000000000e+02   7.2606325257230861e-03
   5.1700000000000000e+02   7.1915862741256031e-03
   5.1800000000000000e+02   7.1230112836912851e-03
   5.1900000000000000e+02   7.0549028341774112e-03
   5.2000000000000000e+02   6.9872563617071164e-03
   5.2100000000000000e+02   6.9200674329137112e-03
   5.2200000000000000e+02   6.8538856496194985e-03
   5.2300000000000000e+02   6.7898161802850661e-03
   5.2400000000000000e+02   6.7263927478450995e-03
   5.2500000000000000e+02   6.6634643883989424e-03
   5.2600000000000000e+02   6.6010220004484909e-03
   5.2700000000000000e+02   6.5390576631751494e-03
   5.2800000000000000e+02   6.4775643095069651e-03
   5.2900000000000000e+02   6.4165354986362054e-03
   5.3000000000000000e+02   6.3559652572936767e-03
   5.3100000000000000e+02   6.2958479686039404e-03
   5.3200000000000000e+02   6.2361782939076016e-03
   5.3300000000000000e+02   6.1769511174541271e-03
   5.3400000000000000e+02   6.1181615069779219e-03
   5.3500000000000000e+02   6.0598046853317490e-03
   5.3600000000000000e+02   6.0018760098217733e-03
   5.3700000000000000e+02   5.9443709569363193e-03
   5.3800000000000000e+02   5.8872851108478690e-03
   5.3900000000000000e+02   5.8306141545814089e-03
   5.4000000000000000e+02   5.7743538630651552e-03
   5.4100000000000000e+02   5.7185000975327784e-03
   5.4200000000000000e+02   5.6630488008883803e-03
   5.4300000000000000e+02   5.6079959937849191e-03
   5.4400000000000000e+02   5.5533377712195832e-03
   5.4500000000000000e+02   5.4990702995269839e-03
   5.4600000000000000e+02   5.4451898136681437e-03
   5.4700000000000000e+02   5.3916926147621353e-03
   5.4800000000000000e+02   5.3385750678024094e-03
   5.4900000000000000e+02   5.2858335995329686e-03
   5.5000000000000000e+02   5.2334646964536718e-03
   5.5100000000000000e+02   5.1814649029423981e-03
   5.5200000000000000e+02   5.1298308194709184e-03
   5.5300000000000000e+02   5.0785591009185477e-03
   5.5400000000000000e+02   5.0276464549568033e-03
   5.5500000000000000e+02   4.9770896405142862e-03
   5.5600000000000000e+02   4.9268854663086260e-03
   5.5700000000000000e+02   4.8770307894397315e-03
   5.5800000000000000e+02   4.8275225140441986e-03
   5.5900000000000000e+02   4.7783575900073923e-03
   5.6000000000000000e+02   4.7295330117245789e-03
   5.6100000000000000e+02   4.6810458169135177e-03
   5.6200000000000000e+02   4.6328930854758060e-03
   5.6300000000000000e+02   4.5850719384012079e-03
   5.6400000000000000e+02   4.5375795367133152e-03
   5.6500000000000000e+02   4.4904130804607652e-03
   5.6600000000000000e+02   4.4435698077398009e-03
   5.6700000000000000e+02   4.3970469937608808e-03
   5.6800000000000000e+02   4.3508419499438920e-03
   5.6900000000000000e+02   4.3049520230503090e-03
   5.7000000000000000e+02   4.2593745943460748e-03
   5.7100000000000000e+02   4.2141070787947632e-03
   5.7200000000000000e+02   4.1696671403013176e-03
   5.7300000000000000e+02   4.1259006006279624e-03
   5.7400000000000000e+02   4.0824533367826597e-03
   5.7500000000000000e+02   4.0393210578277333e-03
   5.7600000000000000e+02   3.9964999182257330e-03
   5.7700000000000000e+02   3.9539863950785658e-03
   5.7800000000000000e+02   3.9117772030612154e-03
   5.7900000000000000e+02   3.8698692352736683e-03
   5.8000000000000000e+02   3.8282595219545899e-03
   5.8100000000000000e+02   3.7869452015125704e-03
   5.8200000000000000e+02   3.7459235000770305e-03
   5.8300000000000000e+02   3.7051917169464779e-03
   5.8400000000000000e+02   3.6647472141259217e-03
   5.8500000000000000e+02   3.6245874087119925e-03
   5.8600000000000000e+02   3.5847097672591331e-03
   5.8700000000000000e+02   3.5451118015386194e-03
   5.8800000000000000e+02   3.5057910652695648e-03
   5.8900000000000000e+02   3.4667451515441477e-03
   5.9000000000000000e+02   3.4279716907463240e-03
   5.9100000000000000e+02   3.3894683488214367e-03
   5.9200000000000000e+02   3.3512328258083084e-03
   5.9300000000000000e+02   3.3132628545611649e-03
   5.9400000000000000e+02   3.2755561996130949e-03
   5.9500000000000000e+02   3.2381106561541022e-03
   5.9600000000000000e+02   3.2009240490942312e-03
   5.9700000000000000e+02   3.1639942321952685e-03
   5.9800000000000000e+02   3.1273190872619342e-03
   5.9900000000000000e+02   3.0908965233821181e-03
   6.0000000000000000e+02   3.0547244762064779e-03
   6.0100000000000000e+02   3.0188009072686021e-03
   6.0200000000000000e+02   2.9831238033340892e-03
   6.0300000000000000e+02   2.9476911757844418e-03
   6.0400000000000000e+02   2.9125010600233648e-03
   6.0500000000000000e+02   2.8775515149128861e-03
   6.0600000000000000e+02   2.8428406222270361e-03
   6.0700000000000000e+02   2.8092834389100295e-03
   6.0800000000000000e+02   2.7766469533302800e-03
   6.0900000000000000e+02   2.7442892593514943e-03
   6.1000000000000000e+02   2.7122047373445298e-03
   6.1100000000000000e+02   2.6803886508594606e-03
   6.1200000000000000e+02   2.6488368922069445e-03
   6.1300000000000000e+02   2.6175458048389973e-03
   6.1400000000000000e+02   2.5865120592048398e-03
   6.1500000000000000e+02   2.5557325658727833e-03
   6.1600000000000000e+02   2.5252044146370782e-03
   6.1700000000000000e+02   2.4949248317434011e-03
   6.1800000000000000e+02   2.4648911497597956e-03
   6.1900000000000000e+02   2.4351007862809218e-03
   6.2000000000000000e+02   2.4055512287992683e-03
   6.2100000000000000e+02   2.3762400238878838e-03
   6.2200000000000000e+02   2.3471647694062693e-03
   6.2300000000000000e+02   2.3183231088208548e-03
   6.2400000000000000e+02   2.2897127270097321e-03
   6.2500000000000000e+02   2.2613313471126452e-03
   6.2600000000000000e+02   2.2331767281204601e-03
   6.2700000000000000e+02   2.2052466629835532e-03
   6.2800000000000000e+02   2.1775389770950153e-03
   6.2900000000000000e+02   2.1500515270401199e-03
   6.3000000000000000e+02   2.1227821995350215e-03
   6.3100000000000000e+02   2.0957289105113740e-03
   6.3200000000000000e+02   2.0688896043017731e-03
   6.3300000000000000e+02   2.0422622529042119e-03
   6.3400000000000000e+02   2.0158448553079995e-03
   6.3500000000000000e+02   1.9896354368659987e-03
   6.3600000000000000e+02   1.9636320487047103e-03
   6.3700000000000000e+02   1.9378327671670526e-03
   6.3800000000000000e+02   1.9122356932795128e-03
   6.3900000000000000e+02   1.8868389522445814e-03
   6.4000000000000000e+02   1.8616406929496821e-03
   6.4100000000000000e+02   1.8366390874995698e-03
   6.4200000000000000e+02   1.8118323307593205e-03
   6.4300000000000000e+02   1.7872186399159446e-03
   6.4400000000000000e+02   1.7627962540536217e-03
   6.4500000000000000e+02   1.7385634337424088e-03
   6.4600000000000000e+02   1.7145184606375448e-03
   6.4700000000000000e+02   1.6906596370923788e-03
   6.4800000000000000e+02   1.6669852857834090e-03
   6.4900000000000000e+02   1.6434937493434955e-03
   6.5000000000000000e+02   1.6201833900055184e-03
   6.5100000000000000e+02   1.5970525892611733e-03
   6.5200000000000000e+02   1.5743112850945544e-03
   6.5300000000000000e+02   1.5524338531820567e-03
   6.5400000000000000e+02   1.5307526440422742e-03
   6.5500000000000000e+02   1.5092642591027722e-03
   6.5600000000000000e+02   1.4879657588614636e-03
   6.5700000000000000e+02   1.4668545322807649e-03
   6.5800000000000000e+02   1.4459282054518768e-03
   6.5900000000000000e+02   1.4251845776586491e-03
   6.6000000000000000e+02   1.4047977299333960e-03
   6.6100000000000000e+02   1.3860466489781632e-03
   6.6200000000000000e+02   1.3675227693766626e-03
   6.6300000000000000e+02   1.3492200564176552e-03
   6.6400000000000000e+02   1.3311335209201323e-03
   6.6500000000000000e+02   1.3132589150796905e-03
   6.6600000000000000e+02   1.2955925201609190e-03
   6.6700000000000000e+02   1.2781309981584688e-03
   6.6800000000000000e+02   1.2608712880499175e-03
   6.6900000000000000e+02   1.2438105331396975e-03
   6.7000000000000000e+02   1.2269460301012848e-03
   6.7100000000000000e+02   1.2102751931572613e-03
   6.7200000000000000e+02   1.1937955288385249e-03
   6.7300000000000000e+02   1.1775046181296495e-03
   6.7400000000000000e+02   1.1614001037798397e-03
   6.7500000000000000e+02   1.1454796812295331e-03
   6.7600000000000000e+02   1.1297410920668154e-03
   6.7700000000000000e+02   1.1141821192596447e-03
   6.7800000000000000e+02   1.0988005836328487e-03
   6.7900000000000000e+02   1.0835943412264414e-03
   6.8000000000000000e+02   1.0685612812674700e-03
   6.8100000000000000e+02   1.0536993245872162e-03
   6.8200000000000000e+02   1.0390064223434197e-03
   6.8300000000000000e+02   1.0252897141836519e-03
   6.8400000000000000e+02   1.0119677183457287e-03
   6.8500000000000000e+02   9.9882694045585769e-04
   6.8600000000000000e+02   9.8586337888381561e-04
   6.8700000000000000e+02   9.7307350797281049e-04
   6.8800000000000000e+02   9.6045414593606197e-04
   6.8900000000000000e+02   9.4800236273422469e-04
   6.9000000000000000e+02   9.3571541573689006e-04
   6.9100000000000000e+02   9.2359070470239481e-04
   6.9200000000000000e+02   9.1162574019841341e-04
   6.9300000000000000e+02   8.9981812136994202e-04
   6.9400000000000000e+02   8.8816552022286143e-04
   6.9500000000000000e+02   8.7666567043821991e-04
   6.9600000000000000e+02   8.6531635935590092e-04
   6.9700000000000000e+02   8.5411542215855900e-04
   6.9800000000000000e+02   8.4306073760293356e-04
   6.9900000000000000e+02   8.3215022483169279e-04
   7.0000000000000000e+02   8.2138184093822893e-04
   7.0100000000000000e+02   8.1075357906944701e-04
   7.0200000000000000e+02   8.0026346690548363e-04
   7.0300000000000000e+02   7.8990956540463835e-04
   7.0400000000000000e+02   7.7968996774494437e-04
   7.0500000000000000e+02   7.6960279840001026e-04
   7.0600000000000000e+02   7.5964621232173441e-04
   7.0700000000000000e+02   7.4981839419401551e-04
   7.0800000000000000e+02   7.4011755774671078e-04
   7.0900000000000000e+02   7.3054194511515923e-04
   7.1000000000000000e+02   7.2108982623194761e-04
   7.1100000000000000e+02   7.1175949824970925e-04
   7.1200000000000000e+02   7.0254928498708342e-04
   7.1300000000000000e+02   6.9345753639647311e-04
   7.1400000000000000e+02   6.8448262804936212e-04
   7.1500000000000000e+02   6.7562296063798189e-04
   7.1600000000000000e+02   6.6687695949105502e-04
   7.1700000000000000e+02   6.5824307410543466e-04
   7.1800000000000000e+02   6.4971977768849107e-04
   7.1900000000000000e+02   6.4130556671472745e-04
   7.2000000000000000e+02   6.3299896049041958e-04
   7.2100000000000000e+02   6.2479850073490588e-04
   7.2200000000000000e+02   6.1670275116672236e-04
   7.2300000000000000e+02   6.0871029710184762e-04
   7.2400000000000000e+02   6.0081974506587396e-04
   7.2500000000000000e+02   5.9302972240723897e-04
   7.2600000000000000e+02   5.8533887692604851e-04
   7.2700000000000000e+02   5.7774587651122531e-04
   7.2800000000000000e+02   5.7024940878401586e-04
   7.2900000000000000e+02   5.6284818074740068e-04
   7.3000000000000000e+02   5.5554091845124776e-04
   7.3100000000000000e+02   5.4832636665640665e-04
   7.3200000000000000e+02   5.4120328851424307e-04
   7.3300000000000000e+02   5.3417046524496174e-04
   7.3400000000000000e+02   5.2722669583091675e-04
   7.3500000000000000e+02   5.2037079671128346e-04
   7.3600000000000000e+02   5.1360160148672125e-04
   7.3700000000000000e+02   5.0691796062812421e-04
   7.3800000000000000e+02   5.0031874119278882e-04
   7.3900000000000000e+02   4.9380282654709032e-04
   7.4000000000000000e+02   4.8736911609264209e-04
   7.4100000000000000e+02   4.8101652500168754e-04
   7.4200000000000000e+02   4.7474398395582363e-04
   7.4300000000000000e+02   4.6855043889017304e-04
   7.4400000000000000e+02   4.6243485074300616e-04
   7.4500000000000000e+02   4.5639619521157003e-04
   7.4600000000000000e+02   4.5043346251124667e-04
   7.4700000000000000e+02   4.4454565714061609e-04
   7.4800000000000000e+02   4.3873179765121123e-04
   7.4900000000000000e+02   4.3299091642090646e-04
   7.5000000000000000e+02   4.2732205943396621e-04
   7.5100000000000000e+02   4.2172428606109419e-04
   7.5200000000000000e+02   4.1619666885022984e-04
   7.5300000000000000e+02   4.1073829331507444e-04
   7.5400000000000000e+02   4.0534825773194292e-04
   7.5500000000000000e+02   4.0002567293706965e-04
   7.5600000000000000e+02   3.9476966213329974e-04
   7.5700000000000000e+02   3.8957936069314737e-04
   7.5800000000000000e+02   3.8445391597108797e-04
   7.5900000000000000e+02   3.7939248711751569e-04
   7.6000000000000000e+02   3.7439424489663634e-04
   7.6100000000000000e+02   3.6945837150572345e-04
   7.6200000000000000e+02   3.6458406040148811e-04
   7.6300000000000000e+02   3.5977051612554132e-04
   7.6400000000000000e+02   3.5501695413666799e-04
   7.6500000000000000e+02   3.5032260064355510e-04
   7.6600000000000000e+02   3.4568669244100140e-04
   7.6700000000000000e+02   3.4110847675112297e-04
   7.6800000000000000e+02   3.3658721106410419e-04
   7.6900000000000000e+02   3.3212216298470122e-04
   7.7000000000000000e+02   3.2771261007995674e-04
   7.7100000000000000e+02   3.2335783972963893e-04
   7.7200000000000000e+02   3.1905714897955718e-04
   7.7300000000000000e+02   3.1480984439866193e-04
   7.7400000000000000e+02   3.1061524193553902e-04
   7.7500000000000000e+02   3.0647266678020241e-04
   7.7600000000000000e+02   3.0238145322891415e-04
   7.7700000000000000e+02   2.9834094454658252e-04
   7.7800000000000000e+02   2.9435049283733466e-04
   7.7900000000000000e+02   2.9040945891418068e-04
   7.8000000000000000e+02   2.8651721216988878e-04
   7.8100000000000000e+02   2.8267313045482391e-04
   7.8200000000000000e+02   2.7887659994888290e-04
   7.8300000000000000e+02   2.7512701504493352e-04
   7.8400000000000000e+02   2.7142377822604786e-04
   7.8500000000000000e+02   2.6776629995075842e-04
   7.8600000000000000e+02   2.6415399853574052e-04
   7.8700000000000000e+02   2.6058630004424763e-04
   7.8800000000000000e+02   2.5706263817288093e-04
   7.8900000000000000e+02   2.5358245414305180e-04
   7.9000000000000000e+02   2.5014519659183923e-04
   7.9100000000000000e+02   2.4675032146769053e-04
   7.9200000000000000e+02   2.4339729192460869e-04
   7.9300000000000000e+02   2.4008557821921612e-04
   7.9400000000000000e+02   2.3681465761069408e-04
   7.9500000000000000e+02   2.3358401425996547e-04
   7.9600000000000000e+02   2.3039313913357043e-04
   7.9700000000000000e+02   2.2724152990557375e-04
   7.9800000000000000e+02   2.2412869086401384e-04
   7.9900000000000000e+02   2.2105413281735153e-04
   8.0000000000000000e+02   2.1801737300152456e-04
   8.0100000000000000e+02   2.1501793499214866e-04
   8.0200000000000000e+02   2.1205534861232897e-04
   8.0300000000000000e+02   2.0912914984743452e-04
   8.0400000000000000e+02   2.0623888075881332e-04
   8.0500000000000000e+02   2.0338408939765863e-04
   8.0600000000000000e+02   2.0056432972190302e-04
   8.0700000000000000e+02   1.9777916151538272e-04
   8.0800000000000000e+02   1.9502815030488307e-04
   8.0900000000000000e+02   1.9231086728172501e-04
   8.1000000000000000e+02   1.8962688922289768e-04
   8.1100000000000000e+02   1.8697579841385587e-04
   8.1200000000000000e+02   1.8435718257146916e-04
   8.1300000000000000e+02   1.8177063477136074e-04
   8.1400000000000000e+02   1.7921575337161337e-04
   8.1500000000000000e+02   1.7669214194116793e-04
   8.1600000000000000e+02   1.7419940918913027e-04
   8.1700000000000000e+02   1.7173716889241284e-04
   8.1800000000000000e+02   1.6930503982761497e-04
   8.1900000000000000e+02   1.6690264570199493e-04
   8.2000000000000000e+02   1.6452961508716659e-04
   8.2100000000000000e+02   1.6218558135052565e-04
   8.2200000000000000e+02   1.5987018259257932e-04
   8.2300000000000000e+02   1.5758306158049191e-04
   8.2400000000000000e+02   1.5532386568541451e-04
   8.2500000000000000e+02   1.5309224681981488e-04
   8.2600000000000000e+02   1.5088786137677516e-04
   8.2700000000000000e+02   1.4871037016717038e-04
   8.2800000000000000e+02   1.4655943836244779e-04
   8.2900000000000000e+02   1.4443473543422744e-04
   8.3000000000000000e+02   1.4233593509602185e-04
   8.3100000000000000e+02   1.4026271524692372e-04
   8.3200000000000000e+02   1.3821475791514227e-04
   8.3300000000000000e+02   1.3619174920184225e-04
   8.3400000000000000e+02   1.3419337922664817e-04
   8.3500000000000000e+02   1.3221934207405665e-04
   8.3600000000000000e+02   1.3026933574060599e-04
   8.3700000000000000e+02   1.2834306208098567e-04
   8.3800000000000000e+02   1.2644022675793056e-04
   8.3900000000000000e+02   1.2456053919044998e-04
   8.4000000000000000e+02   1.2270371250462997e-04
   8.4100000000000000e+02   1.2086946348277065e-04
   8.4200000000000000e+02   1.1905751251570236e-04
   8.4300000000000000e+02   1.1726758355510185e-04
   8.4400000000000000e+02   1.1549940406459740e-04
   8.4500000000000000e+02   1.1375270497496118e-04
   8.4600000000000000e+02   1.1202722063627408e-04
   8.4700000000000000e+02   1.1032268877402626e-04
   8.4800000000000000e+02   1.0863885044415816e-04
   8.4900000000000000e+02   1.0697544998810143e-04
   8.5000000000000000e+02   1.0533223499039334e-04
   8.5100000000000000e+02   1.0370895623492875e-04
   8.5200000000000000e+02   1.0210536766393688e-04
   8.5300000000000000e+02   1.0052122633438467e-04
   8.5400000000000000e+02   9.8956292379526981e-05
   8.5500000000000000e+02   9.7410328965915398e-05
   8.5600000000000000e+02   9.5883102254645781e-05
   8.5700000000000000e+02   9.4374381363059731e-05
   8.5800000000000000e+02   9.2883938323418624e-05
   8.5900000000000000e+02   9.1411548046875849e-05
   8.6000000000000000e+02   8.9956988284572889e-05
   8.6100000000000000e+02   8.8520039591308719e-05
   8.6200000000000000e+02   8.7117327455511098e-05
   8.6300000000000000e+02   8.5825130820785735e-05
   8.6400000000000000e+02   8.4551564802336828e-05
   8.6500000000000000e+02   8.3296194388500939e-05
   8.6600000000000000e+02   8.2058639761414912e-05
   8.6700000000000000e+02   8.0838560630835851e-05
   8.6800000000000000e+02   7.9635645388265866e-05
   8.6900000000000000e+02   7.8449603581687649e-05
   8.7000000000000000e+02   7.7280160685784142e-05
   8.7100000000000000e+02   7.6127054451931040e-05
   8.7200000000000000e+02   7.4990032357793283e-05
   8.7300000000000000e+02   7.3868849811688486e-05
   8.7400000000000000e+02   7.2763268884499946e-05
   8.7500000000000000e+02   7.1673057402775665e-05
   8.7600000000000000e+02   7.0597988297200874e-05
   8.7700000000000000e+02   6.9537839126819335e-05
   8.7800000000000000e+02   6.8492391723902401e-05
   8.7900000000000000e+02   6.7461431925557234e-05
   8.8000000000000000e+02   6.6444749366642756e-05
   8.8100000000000000e+02   6.5442137312497759e-05
   8.8200000000000000e+02   6.4453392522852872e-05
   8.8300000000000000e+02   6.3493767552709024e-05
   8.8400000000000000e+02   6.2571158540270316e-05
   8.8500000000000000e+02   6.1662577469716190e-05
   8.8600000000000000e+02   6.0767735945186122e-05
   8.8700000000000000e+02   5.9886369652362230e-05
   8.8800000000000000e+02   5.9018232138076424e-05
   8.8900000000000000e+02   5.8163090490761394e-05
   8.9000000000000000e+02   5.7320722330011804e-05
   8.9100000000000000e+02   5.6490913700927096e-05
   8.9200000000000000e+02   5.5673457589857885e-05
   8.9300000000000000e+02   5.4868152874453490e-05
   8.9400000000000000e+02   5.4074803570408928e-05
   8.9500000000000000e+02   5.3293218285144462e-05
   8.9600000000000000e+02   5.2523209816353262e-05
   8.9700000000000000e+02   5.1764594849246935e-05
   8.9800000000000000e+02   5.1017193724494233e-05
   8.9900000000000000e+02   5.0280830255962918e-05
   9.0000000000000000e+02   4.9555331581159003e-05
   9.0100000000000000e+02   4.8840528037854395e-05
   9.0200000000000000e+02   4.8136253059182402e-05
   9.0300000000000000e+02   4.7442343078421518e-05
   9.0400000000000000e+02   4.6758637447100315e-05
   9.0500000000000000e+02   4.6084978357795075e-05
   9.0600000000000000e+02   4.5421210773436618e-05
   9.0700000000000000e+02   4.4767182359644685e-05
   9.0800000000000000e+02   4.4122743424177052e-05
   9.0900000000000000e+02   4.3487746854410739e-05
   9.1000000000000000e+02   4.2862048061029688e-05
   9.1100000000000000e+02   4.2245504922772043e-05
   9.1200000000000000e+02   4.1637977732388549e-05
   9.1300000000000000e+02   4.1039329146233860e-05
   9.1400000000000000e+02   4.0449424133101089e-05
   9.1500000000000000e+02   3.9868129926992110e-05
   9.1600000000000000e+02   3.9295315979887833e-05
   9.1700000000000000e+02   3.8730853915275441e-05
   9.1800000000000000e+02   3.8174617486519623e-05
   9.1900000000000000e+02   3.7626482530541140e-05
   9.2000000000000000e+02   3.7086326928912914e-05
   9.2100000000000000e+02   3.6554030565625751e-05
   9.2200000000000000e+02   3.6029475287881640e-05
   9.2300000000000000e+02   3.5512544868703604e-05
   9.2400000000000000e+02   3.5003124967123465e-05
   9.2500000000000000e+02   3.4501103094424748e-05
   9.2600000000000000e+02   3.4006368576752478e-05
   9.2700000000000000e+02   3.3518812521810223e-05
   9.2800000000000000e+02   3.3038327782680906e-05
   9.2900000000000000e+02   3.2564808928913771e-05
   9.3000000000000000e+02   3.2098152210496624e-05
   9.3100000000000000e+02   3.1638255528791368e-05
   9.3200000000000000e+02   3.1185018405955823e-05
   9.3300000000000000e+02   3.0738341953608654e-05
   9.3400000000000000e+02   3.0298128845884205e-05
   9.3500000000000000e+02   2.9864283289005681e-05
   9.3600000000000000e+02   2.9436710994945523e-05
   9.3700000000000000e+02   2.9015319154328866e-05
   9.3800000000000000e+02   2.8600016408882903e-05
   9.3900000000000000e+02   2.8190712826913774e-05
   9.4000000000000000e+02   2.7787319876966915e-05
   9.4100000000000000e+02   2.7389750403455328e-05
   9.4200000000000000e+02   2.6997918603498890e-05
   9.4300000000000000e+02   2.6611740001644319e-05
   9.4400000000000000e+02   2.6231131427915504e-05
   9.4500000000000000e+02   2.5856010995258297e-05
   9.4600000000000000e+02   2.5486298076379785e-05
   9.4700000000000000e+02   2.5121913284220638e-05
   9.4800000000000000e+02   2.4762778448037501e-05
   9.4900000000000000e+02   2.4408816594480851e-05
   9.5000000000000000e+02   2.4059951927764578e-05
   9.5100000000000000e+02   2.3716109808321786e-05
   9.5200000000000000e+02   2.3377216734185405e-05
   9.5300000000000000e+02   2.3043200321309158e-05
   9.5400000000000000e+02   2.2713989286613296e-05
   9.5500000000000000e+02   2.2389513427094549e-05
   9.5600000000000000e+02   2.2069703604082903e-05
   9.5700000000000000e+02   2.1754491725227697e-05
   9.5800000000000000e+02   2.1443810725726855e-05
   9.5900000000000000e+02   2.1137594553946045e-05
   9.6000000000000000e+02   2.0835778152647915e-05
   9.6100000000000000e+02   2.0538297444459866e-05
   9.6200000000000000e+02   2.0245089314919806e-05
   9.6300000000000000e+02   1.9956091597641191e-05
   9.6400000000000000e+02   1.9671243056904636e-05
   9.6500000000000000e+02   1.9390483376607379e-05
   9.6600000000000000e+02   1.9113753141492508e-05
   9.6700000000000000e+02   1.8840993825492912e-05
   9.6800000000000000e+02   1.8572147775382542e-05
   9.6900000000000000e+02   1.8307158198666236e-05
   9.7000000000000000e+02   1.8045969149047507e-05
   9.7100000000000000e+02   1.7788525512804581e-05
   9.7200000000000000e+02   1.7534772996528852e-05
   9.7300000000000000e+02   1.7284658112592677e-05
   9.7400000000000000e+02   1.7038128168250192e-05
   9.7500000000000000e+02   1.6795131252316142e-05
   9.7600000000000000e+02   1.6555616222298798e-05
   9.7700000000000000e+02   1.6319532693803562e-05
   9.7800000000000000e+02   1.6086831027060397e-05
   9.7900000000000000e+02   1.5857462316630160e-05
   9.8000000000000000e+02   1.5631378380051324e-05
   9.8100000000000000e+02   1.5408531744670166e-05
   9.8200000000000000e+02   1.5188875638860863e-05
   9.8300000000000000e+02   1.4972363980369472e-05
   9.8400000000000000e+02   1.4758951366171643e-05
   9.8500000000000000e+02   1.4548593060211065e-05
   9.8600000000000000e+02   1.4341244985679230e-05
   9.8700000000000000e+02   1.4136863712602500e-05
   9.8800000000000000e+02   1.3935406449970492e-05
   9.8900000000000000e+02   1.3736831033625899e-05
   9.9000000000000000e+02   1.3541095919755267e-05
   9.9100000000000000e+02   1.3348160171719189e-05
   9.9200000000000000e+02   1.3157983454299950e-05
   9.9300000000000000e+02   1.2970526022196876e-05
   9.9400000000000000e+02   1.2785748711700581e-05
   9.9500000000000000e+02   1.2603612932821346e-05
   9.9600000000000000e+02   1.2424080658844099e-05
   9.9700000000000000e+02   1.2247114419062303e-05
   9.9800000000000000e+02   1.2072677290906346e-05
   9.9900000000000000e+02   1.1900732889195747e-05
   1.0000000000000000e+03   1.1731245360538214e-05
   1.0010000000000000e+03   1.1564179374549749e-05
   1.0020000000000000e+03   1.1399500115983051e-05
   1.0030000000000000e+03   1.1237173275947618e-05
   1.0040000000000000e+03   1.1077165046157425e-05
   1.0050000000000000e+03   1.0919442110302420e-05
   1.0060000000000000e+03   1.0763971636479658e-05
   1.0070000000000000e+03   1.0610721270381334e-05
   1.0080000000000000e+03   1.0459659128331421e-05
   1.0090000000000000e+03   1.0310753790170954e-05
   1.0100000000000000e+03   1.0163974291991907e-05
   1.0110000000000000e+03   1.0019290119173855e-05
   1.0120000000000000e+03   9.8766712006316278e-06
   1.0130000000000000e+03   9.7360879012464636e-06
   1.0140000000000000e+03   9.5975110162650342e-06
   1.0150000000000000e+03   9.4609117635792205e-06
   1.0160000000000000e+03   9.3262617794875440e-06
   1.0170000000000000e+03   9.1935331100666659e-06
   1.0180000000000000e+03   9.0626982066300707e-06
   1.0190000000000000e+03   8.9337299202784881e-06
   1.0200000000000000e+03   8.8066014940282725e-06
   1.0210000000000000e+03   8.6812865588756025e-06
   1.0220000000000000e+03   8.5577591268331236e-06
   1.0230000000000000e+03   8.4359935860858752e-06
   1.0240000000000000e+03   8.3159646947848308e-06
   1.0250000000000000e+03   8.1976475765055752e-06
   1.0260000000000000e+03   8.0810177137390917e-06
   1.0270000000000000e+03   7.9660509430476789e-06
   1.0280000000000000e+03   7.8527234506750263e-06
   1.0290000000000000e+03   7.7410117664911095e-06
   1.0300000000000000e+03   7.6308927588453790e-06
   1.0310000000000000e+03   7.5223436298740581e-06
   1.0320000000000000e+03   7.4153419106560717e-06
   1.0330000000000000e+03   7.3098654568231103e-06
   1.0340000000000000e+03   7.2058924429586730e-06
   1.0350000000000000e+03   7.1034013585108774e-06
   1.0360000000000000e+03   7.0023710024942629e-06
   1.0370000000000000e+03   6.9027804800081117e-06
   1.0380000000000000e+03   6.8046091969382448e-06
   1.0390000000000000e+03   6.7078368555670851e-06
   1.0400000000000000e+03   6.6124434510919799e-06
   1.0410000000000000e+03   6.5184092660242451e-06
   1.0420000000000000e+03   6.4257148673129956e-06
   1.0430000000000000e+03   6.3343411013496980e-06
   1.0440000000000000e+03   6.2442690898809876e-06
   1.0450000000000000e+03   6.1554802269811198e-06
   1.0460000000000000e+03   6.0679561731482624e-06
   1.0470000000000000e+03   5.9816788537907231e-06
   1.0480000000000000e+03   5.8966304530204794e-06
   1.0490000000000000e+03   5.8127934127449188e-06
   1.0500000000000000e+03   5.7301504252493562e-06
   1.0510000000000000e+03   5.6486844333484062e-06
   1.0520000000000000e+03   5.5683786235740130e-06
   1.0530000000000000e+03   5.4892164246616744e-06
   1.0540000000000000e+03   5.4111815033118821e-06
   1.0550000000000000e+03   5.3342577601029374e-06
   1.0560000000000000e+03   5.2584293279771759e-06
   1.0570000000000000e+03   5.1836805667913880e-06
   1.0580000000000000e+03   5.1099960615002960e-06
   1.0590000000000000e+03   5.0373606168583465e-06
   1.0600000000000000e+03   4.9657592581766006e-06
   1.0610000000000000e+03   4.8951772228456048e-06
   1.0620000000000000e+03   4.8255999621519235e-06
   1.0630000000000000e+03   4.7570131350716677e-06
   1.0640000000000000e+03   4.6894026063025948e-06
   1.0650000000000000e+03   4.6227544435393144e-06
   1.0660000000000000e+03   4.5570549139916183e-06
   1.0670000000000000e+03   4.4922904813569285e-06
   1.0680000000000000e+03   4.4284478043065336e-06
   1.0690000000000000e+03   4.3655137320956413e-06
   1.0700000000000000e+03   4.3034753022927252e-06
   1.0710000000000000e+03   4.2423197386602404e-06
   1.0720000000000000e+03   4.1820344475215750e-06
   1.0730000000000000e+03   4.1226070159445170e-06
   1.0740000000000000e+03   4.0640252085623371e-06
   1.0750000000000000e+03   4.0062769654545071e-06
   1.0760000000000000e+03   3.9493503994219088e-06
   1.0770000000000000e+03   3.8932337929592894e-06
   1.0780000000000000e+03   3.8379155970442438e-06
   1.0790000000000000e+03   3.7833844270500325e-06
   1.0800000000000000e+03   3.7296290622914446e-06
   1.0810000000000000e+03   3.6766384423917493e-06
   1.0820000000000000e+03   3.6244016642551489e-06
   1.0830000000000000e+03   3.5729079823695339e-06
   1.0840000000000000e+03   3.5221468041137892e-06
   1.0850000000000000e+03   3.4721076880926443e-06
   1.0860000000000000e+03   3.4227803432284105e-06
   1.0870000000000000e+03   3.3741546245224185e-06
   1.0880000000000000e+03   3.3262205330550180e-06
   1.0890000000000000e+03   3.2789682126552793e-06
   1.0900000000000000e+03   3.2323879468734488e-06
   1.0910000000000000e+03   3.1864701601919661e-06
   1.0920000000000000e+03   3.1412054125758852e-06
   1.0930000000000000e+03   3.0965843991701198e-06
   1.0940000000000000e+03   3.0525979489370458e-06
   1.0950000000000000e+03   3.0092370204179442e-06
   1.0960000000000000e+03   2.9664927030953909e-06
   1.0970000000000000e+03   2.9243562122464340e-06
   1.0980000000000000e+03   2.8828188898508568e-06
   1.0990000000000000e+03   2.8418722008067470e-06
   1.1000000000000000e+03   2.8015077321736094e-06
   1.1010000000000000e+03   2.7617171912044644e-06
   1.1020000000000000e+03   2.7224924039834513e-06
   1.1030000000000000e+03   2.6838253130037924e-06
   1.1040000000000000e+03   2.6457079755026465e-06
   1.1050000000000000e+03   2.6081325625528404e-06
   1.1060000000000000e+03   2.5710913573977253e-06
   1.1070000000000000e+03   2.5345767525750051e-06
   1.1080000000000000e+03   2.4985812499167380e-06
   1.1090000000000000e+03   2.4630974581273019e-06
   1.1100000000000000e+03   2.4281180912696209e-06
   1.1110000000000000e+03   2.3936359675541471e-06
   1.1120000000000000e+03   2.3596440078250905e-06
   1.1130000000000000e+03   2.3261352337438900e-06
   1.1140000000000000e+03   2.2931027668809517e-06
   1.1150000000000000e+03   2.2605398261422351e-06
   1.1160000000000000e+03   2.2284397288288940e-06
   1.1170000000000000e+03   2.1967958857932058e-06
   1.1180000000000000e+03   2.1656018031037208e-06
   1.1190000000000000e+03   2.1348510787149622e-06
   1.1200000000000000e+03   2.1045374023160503e-06
   1.1210000000000000e+03   2.0746545539683069e-06
   1.1220000000000000e+03   2.0451964019859750e-06
   1.1230000000000000e+03   2.0161569021793309e-06
   1.1240000000000000e+03   1.9875300966436679e-06
   1.1250000000000000e+03   1.9593101122455238e-06
   1.1260000000000000e+03   1.9314911598657946e-06
   1.1270000000000000e+03   1.9040675330373391e-06
   1.1280000000000000e+03   1.8770336067339622e-06
   1.1290000000000000e+03   1.8503838355538876e-06
   1.1300000000000000e+03   1.8241127535683799e-06
   1.1310000000000000e+03   1.7982149729593513e-06
   1.1320000000000000e+03   1.7726851822028331e-06
   1.1330000000000000e+03   1.7475181465231085e-06
   1.1340000000000000e+03   1.7227087041082816e-06
   1.1350000000000000e+03   1.6982517682295591e-06
   1.1360000000000000e+03   1.6741423243650824e-06
   1.1370000000000000e+03   1.6503754285347778e-06
   1.1380000000000000e+03   1.6269462088141303e-06
   1.1390000000000000e+03   1.6038498609442425e-06
   1.1400000000000000e+03   1.5810816502997395e-06
   1.1410000000000000e+03   1.5586369097694870e-06
   1.1420000000000000e+03   1.5365110383941973e-06
   1.1430000000000000e+03   1.5146995001554106e-06
   1.1440000000000000e+03   1.4931978247323818e-06
   1.1450000000000000e+03   1.4720016053827986e-06
   1.1460000000000000e+03   1.4511064975803875e-06
   1.1470000000000000e+03   1.4305082188635358e-06
   1.1480000000000000e+03   1.4102025483811599e-06
   1.1490000000000000e+03   1.3901853246220478e-06
   1.1500000000000000e+03   1.3704524449607267e-06
   1.1510000000000000e+03   1.3509998670198582e-06
   1.1520000000000000e+03   1.3318236039775439e-06
   1.1530000000000000e+03   1.3129197275948711e-06
   1.1540000000000000e+03   1.2942843642801041e-06
   1.1550000000000000e+03   1.2759136959969471e-06
   1.1560000000000000e+03   1.2578039590535279e-06
   1.1570000000000000e+03   1.2399514437996422e-06
   1.1580000000000000e+03   1.2223524925074724e-06
   1.1590000000000000e+03   1.2050035005826067e-06
   1.1600000000000000e+03   1.1879009138392476e-06
   1.1610000000000000e+03   1.1710412292570991e-06
   1.1620000000000000e+03   1.1544209937703482e-06
   1.1630000000000000e+03   1.1380368030566474e-06
   1.1640000000000000e+03   1.1218853013857379e-06
   1.1650000000000000e+03   1.1059631811653169e-06
   1.1660000000000000e+03   1.0902671815786436e-06
   1.1670000000000000e+03   1.0747940881304073e-06
   1.1680000000000000e+03   1.0595407318898407e-06
   1.1690000000000000e+03   1.0445039899448524e-06
   1.1700000000000000e+03   1.0296807829799909e-06
   1.1710000000000000e+03   1.0150680760333304e-06
   1.1720000000000000e+03   1.0006628768313222e-06
   1.1730000000000000e+03   9.8646223578879405e-07
   1.1740000000000000e+03   9.7246324616032754e-07
   1.1750000000000000e+03   9.5866304101271365e-07
   1.1760000000000000e+03   9.4505879594974267e-07
   1.1770000000000000e+03   9.3164772563052838e-07
   1.1780000000000000e+03   9.1842708407226224e-07
   1.1790000000000000e+03   9.0539416601260846e-07
   1.1800000000000000e+03   8.9254630221701001e-07
   1.1810000000000000e+03   8.7988086417138269e-07
   1.1820000000000000e+03   8.6739525863253498e-07
   1.1830000000000000e+03   8.5508692989882657e-07
   1.1840000000000000e+03   8.4295335981016798e-07
   1.1850000000000000e+03   8.3099206381221330e-07
   1.1860000000000000e+03   8.1920059458941313e-07
   1.1870000000000000e+03   8.0757653873471587e-07
   1.1880000000000000e+03   7.9611751735507643e-07
   1.1890000000000000e+03   7.8482118561732467e-07
   1.1900000000000000e+03   7.7368523138577067e-07
   1.1910000000000000e+03   7.6270737643322208e-07
   1.1920000000000000e+03   7.5188537447308044e-07
   1.1930000000000000e+03   7.4121701040245497e-07
   1.1940000000000000e+03   7.3070010211868932e-07
   1.1950000000000000e+03   7.2033249703768571e-07
   1.1960000000000000e+03   7.1011207451593968e-07
   1.1970000000000000e+03   7.0003674327712838e-07
   1.1980000000000000e+03   6.9010444171486434e-07
   1.1990000000000000e+03   6.8031313834682705e-07
   1.2000000000000000e+03   6.7066082984685950e-07
   1.2010000000000000e+03   6.6114554165047698e-07
   1.2020000000000000e+03   6.5176532704660350e-07
   1.2030000000000000e+03   6.4251826687481740e-07
   1.2040000000000000e+03   6.3340247043361491e-07
   1.2050000000000000e+03   6.2441607230148843e-07
   1.2060000000000000e+03   6.1555723475896170e-07
   1.2070000000000000e+03   6.0682414582068660e-07
   1.2080000000000000e+03   5.9821501862993364e-07
   1.2090000000000000e+03   5.8972809327511873e-07
   1.2100000000000000e+03   5.8136163330812751e-07
   1.2110000000000000e+03   5.7311392756084167e-07
   1.2120000000000000e+03   5.6498328969100698e-07
   1.2130000000000000e+03   5.5696805681983904e-07
   1.2140000000000000e+03   5.4906658922926820e-07
   1.2150000000000000e+03   5.4127727172433487e-07
   1.2160000000000000e+03   5.3359851060564492e-07
   1.2170000000000000e+03   5.2602873669691433e-07
   1.2180000000000000e+03   5.1856640125778398e-07
   1.2190000000000000e+03   5.1120997870860972e-07
   1.2200000000000000e+03   5.0395796496531299e-07
   1.2210000000000000e+03   4.9680887683387171e-07
   1.2220000000000000e+03   4.8976125261582948e-07
   1.2230000000000000e+03   4.8281365180554107e-07
   1.2240000000000000e+03   4.7596465327364551e-07
   1.2250000000000000e+03   4.6921285693221576e-07
   1.2260000000000000e+03   4.6255688282649542e-07
   1.2270000000000000e+03   4.5599536946974895e-07
   1.2280000000000000e+03   4.4952697581116599e-07
   1.2290000000000000e+03   4.4315037926795728e-07
   1.2300000000000000e+03   4.3686427678499505e-07
   1.2310000000000000e+03   4.3066738271553215e-07
   1.2320000000000000e+03   4.2455843063772873e-07
   1.2330000000000000e+03   4.1853617153812529e-07
   1.2340000000000000e+03   4.1259937456852918e-07
   1.2350000000000000e+03   4.0674682628912817e-07
   1.2360000000000000e+03   4.0097733021435893e-07
   1.2370000000000000e+03   3.9528970696428415e-07
   1.2380000000000000e+03   3.8968279441597000e-07
   1.2390000000000000e+03   3.8415544618971359e-07
   1.2400000000000000e+03   3.7870653255730660e-07
   1.2410000000000000e+03   3.7333494029065776e-07
   1.2420000000000000e+03   3.6803957129939813e-07
   1.2430000000000000e+03   3.6281934293363541e-07
   1.2440000000000000e+03   3.5767318889221720e-07
   1.2450000000000000e+03   3.5260005710345006e-07
   1.2460000000000000e+03   3.4759891139024881e-07
   1.2470000000000000e+03   3.4266872889672390e-07
   1.2480000000000000e+03   3.3780850251021681e-07
   1.2490000000000000e+03   3.3301723949890510e-07
   1.2500000000000000e+03   3.2829395999803028e-07
   1.2510000000000000e+03   3.2363769943193314e-07
   1.2520000000000000e+03   3.1904750609201858e-07
   1.2530000000000000e+03   3.1452244204501853e-07
   1.2540000000000000e+03   3.1006158267886052e-07
   1.2550000000000000e+03   3.0566401655129040e-07
   1.2560000000000000e+03   3.0132884523849510e-07
   1.2570000000000000e+03   2.9705518272959377e-07
   1.2580000000000000e+03   2.9284215618352388e-07
   1.2590000000000000e+03   2.8868890441526909e-07
   1.2600000000000000e+03   2.8459457925825396e-07
   1.2610000000000000e+03   2.8055834405057210e-07
   1.2620000000000000e+03   2.7657937424049485e-07
   1.2630000000000000e+03   2.7265685693233963e-07
   1.2640000000000000e+03   2.6878999073509270e-07
   1.2650000000000000e+03   2.6497798591378648e-07
   1.2660000000000000e+03   2.6122006332985895e-07
   1.2670000000000000e+03   2.5751545550079412e-07
   1.2680000000000000e+03   2.5386340569185878e-07
   1.2690000000000000e+03   2.5026316791610257e-07
   1.2700000000000000e+03   2.4671400648022611e-07
   1.2710000000000000e+03   2.4321519689284459e-07
   1.2720000000000000e+03   2.3976602404796082e-07
   1.2730000000000000e+03   2.3636578358736054e-07
   1.2740000000000000e+03   2.3301378099234875e-07
   1.2750000000000000e+03   2.2970933128099560e-07
   1.2760000000000000e+03   2.2645176021915389e-07
   1.2770000000000000e+03   2.2324040174704648e-07
   1.2780000000000000e+03   2.2007460009854733e-07
   1.2790000000000000e+03   2.1695370919567258e-07
   1.2800000000000000e+03   2.1387709113480835e-07
   1.2810000000000000e+03   2.1084411785186027e-07
   1.2820000000000000e+03   2.0785416945710390e-07
   1.2830000000000000e+03   2.0490663574895704e-07
   1.2840000000000000e+03   2.0200091454883020e-07
   1.2850000000000000e+03   1.9913641276076733e-07
   1.2860000000000000e+03   1.9631254500905058e-07
   1.2870000000000000e+03   1.9352873500059555e-07
   1.2880000000000000e+03   1.9078441401117881e-07
   1.2890000000000000e+03   1.8807902149094704e-07
   1.2900000000000000e+03   1.8541200521579407e-07
   1.2910000000000000e+03   1.8278282053047486e-07
   1.2920000000000000e+03   1.8019093049998268e-07
   1.2930000000000000e+03   1.7763580606092634e-07
   1.2940000000000000e+03   1.7511692526464413e-07
   1.2950000000000000e+03   1.7263377373133540e-07
   1.2960000000000000e+03   1.7018584434730617e-07
   1.2970000000000000e+03   1.6777263787047803e-07
   1.2980000000000000e+03   1.6539366111386142e-07
   1.2990000000000000e+03   1.6304842845932792e-07
   1.3000000000000000e+03   1.6073646079796964e-07
   1.3010000000000000e+03   1.5845728643836258e-07
   1.3020000000000000e+03   1.5621043989554882e-07
   1.3030000000000000e+03   1.5399546234516823e-07
   1.3040000000000000e+03   1.5181190177483569e-07
   1.3050000000000000e+03   1.4965931253000940e-07
   1.3060000000000000e+03   1.4753725455710471e-07
   1.3070000000000000e+03   1.4544529506864379e-07
   1.3080000000000000e+03   1.4338300718086028e-07
   1.3090000000000000e+03   1.4134996945956794e-07
   1.3100000000000000e+03   1.3934576697980103e-07
   1.3110000000000000e+03   1.3736999041755107e-07
   1.3120000000000000e+03   1.3542223665527564e-07
   1.3130000000000000e+03   1.3350210847914398e-07
   1.3140000000000000e+03   1.3160921321664202e-07
   1.3150000000000000e+03   1.2974316455309903e-07
   1.3160000000000000e+03   1.2790358207755592e-07
   1.3170000000000000e+03   1.2609008992037022e-07
   1.3180000000000000e+03   1.2430231826698842e-07
   1.3190000000000000e+03   1.2253990154141917e-07
   1.3200000000000000e+03   1.2080248037413728e-07
   1.3210000000000000e+03   1.1908970023968861e-07
   1.3220000000000000e+03   1.1740121145669015e-07
   1.3230000000000000e+03   1.1573666949058445e-07
   1.3240000000000000e+03   1.1409573419675349e-07
   1.3250000000000000e+03   1.1247807088015927e-07
   1.3260000000000000e+03   1.1088334938708038e-07
   1.3270000000000000e+03   1.0931124440786660e-07
   1.3280000000000000e+03   1.0776143502280713e-07
   1.3290000000000000e+03   1.0623360439937613e-07
   1.3300000000000000e+03   1.0472744130600499e-07
   1.3310000000000000e+03   1.0324263814417847e-07
   1.3320000000000000e+03   1.0177889170532074e-07
   1.3330000000000000e+03   1.0033590407905871e-07
   1.3340000000000000e+03   9.8913379777054902e-08
   1.3350000000000000e+03   9.7511028911929026e-08
   1.3360000000000000e+03   9.6128565229354112e-08
   1.3370000000000000e+03   9.4765706864942673e-08
   1.3380000000000000e+03   9.3422174981851605e-08
   1.3390000000000000e+03   9.2097696344195072e-08
   1.3400000000000000e+03   9.0791999986745532e-08
   1.3410000000000000e+03   8.9504819636969357e-08
   1.3420000000000000e+03   8.8235892958140670e-08
   1.3430000000000000e+03   8.6984960792455261e-08
   1.3440000000000000e+03   8.5751767312407841e-08
   1.3450000000000000e+03   8.4536061685941382e-08
   1.3460000000000000e+03   8.3337595805788929e-08
   1.3470000000000000e+03   8.2156124440850683e-08
   1.3480000000000000e+03   8.0991407052720768e-08
   1.3490000000000000e+03   7.9843205979160503e-08
   1.3500000000000000e+03   7.8711286736852901e-08
   1.3510000000000000e+03   7.7595418324157056e-08
   1.3520000000000000e+03   7.6495373372485413e-08
   1.3530000000000000e+03   7.5410927086663156e-08
   1.3540000000000000e+03   7.4341858153191632e-08
   1.3550000000000000e+03   7.3287949194379914e-08
   1.3560000000000000e+03   7.2248984346309310e-08
   1.3570000000000000e+03   7.1224751832246135e-08
   1.3580000000000000e+03   7.0215042903001143e-08
   1.3590000000000000e+03   6.9219651080043408e-08
   1.3600000000000000e+03   6.8238374123404229e-08
   1.3610000000000000e+03   6.7271010852755453e-08
   1.3620000000000000e+03   6.6317364931840064e-08
   1.3630000000000000e+03   6.5377240932664326e-08
   1.3640000000000000e+03   6.4450447363042323e-08
   1.3650000000000000e+03   6.3536795304200891e-08
   1.3660000000000000e+03   6.2636098108025199e-08
   1.3670000000000000e+03   6.1748172305322098e-08
   1.3680000000000000e+03   6.0872836394802301e-08
   1.3690000000000000e+03   6.0009911902720984e-08
   1.3700000000000000e+03   5.9159222625991625e-08
   1.3710000000000000e+03   5.8320596145958296e-08
   1.3720000000000000e+03   5.7493859741210583e-08
   1.3730000000000000e+03   5.6678845837163651e-08
   1.3740000000000000e+03   5.5875387767495988e-08
   1.3750000000000000e+03   5.5083322044807740e-08
   1.3760000000000000e+03   5.4302486392716842e-08
   1.3770000000000000e+03   5.3532722470648991e-08
   1.3780000000000000e+03   5.2773872392161563e-08
   1.3790000000000000e+03   5.2025781601110813e-08
   1.3800000000000000e+03   5.1288297660634091e-08
   1.3810000000000000e+03   5.0561269950395440e-08
   1.3820000000000000e+03   4.9844551028980550e-08
   1.3830000000000000e+03   4.9137993152220669e-08
   1.3840000000000000e+03   4.8441453420018140e-08
   1.3850000000000000e+03   4.7754789235029781e-08
   1.3860000000000000e+03   4.7077860421947936e-08
   1.3870000000000000e+03   4.6410529530254950e-08
   1.3880000000000000e+03   4.5752659866319292e-08
   1.3890000000000000e+03   4.5104117764053853e-08
   1.3900000000000000e+03   4.4464770314257662e-08
   1.3910000000000000e+03   4.3834487635274155e-08
   1.3920000000000000e+03   4.3213141056464573e-08
   1.3930000000000000e+03   4.2600603269585144e-08
   1.3940000000000000e+03   4.1996750296690980e-08
   1.3950000000000000e+03   4.1401458462591647e-08
   1.3960000000000000e+03   4.0814606211377805e-08
   1.3970000000000000e+03   4.0236074409175684e-08
   1.3980000000000000e+03   3.9665744376243165e-08
   1.3990000000000000e+03   3.9103500309005358e-08
   1.4000000000000000e+03   3.8549227614905143e-08
   1.4010000000000000e+03   3.8002812761025969e-08
   1.4020000000000000e+03   3.7464144787864046e-08
   1.4030000000000000e+03   3.6933113190047244e-08
   1.4040000000000000e+03   3.6409610338370678e-08
   1.4050000000000000e+03   3.5893529209138333e-08
   1.4060000000000000e+03   3.5384764595180856e-08
   1.4070000000000000e+03   3.4883213105855567e-08
   1.4080000000000000e+03   3.4388771804651456e-08
   1.4090000000000000e+03   3.3901340177093052e-08
   1.4100000000000000e+03   3.3420818616968231e-08
   1.4110000000000000e+03   3.2947109334591529e-08
   1.4120000000000000e+03   3.2480115599918037e-08
   1.4130000000000000e+03   3.2019742499429507e-08
   1.4140000000000000e+03   3.1565895876493801e-08
   1.4150000000000000e+03   3.1118483391005449e-08
   1.4160000000000000e+03   3.0677413459745105e-08
   1.4170000000000000e+03   3.0242596467397279e-08
   1.4180000000000000e+03   2.9813943404155395e-08
   1.4190000000000000e+03   2.9391367682248427e-08
   1.4200000000000000e+03   2.8974781957019225e-08
   1.4210000000000000e+03   2.8564102365486762e-08
   1.4220000000000000e+03   2.8159244136406668e-08
   1.4230000000000000e+03   2.7760125526079023e-08
   1.4240000000000000e+03   2.7366665093558344e-08
   1.4250000000000000e+03   2.6978782003408040e-08
   1.4260000000000000e+03   2.6596397993604296e-08
   1.4270000000000000e+03   2.6219434347991629e-08
   1.4280000000000000e+03   2.5847814469695666e-08
   1.4290000000000000e+03   2.5481462670105367e-08
   1.4300000000000000e+03   2.5120304168873018e-08
   1.4310000000000000e+03   2.4764265699423140e-08
   1.4320000000000000e+03   2.4413274146557462e-08
   1.4330000000000000e+03   2.4067258211604387e-08
   1.4340000000000000e+03   2.3726147504155642e-08
   1.4350000000000000e+03   2.3389871785180184e-08
   1.4360000000000000e+03   2.3058363237682524e-08
   1.4370000000000000e+03   2.2731554196044387e-08
   1.4380000000000000e+03   2.2409377297401947e-08
   1.4390000000000000e+03   2.2091767903681375e-08
   1.4400000000000000e+03   2.1778660619922735e-08
   1.4410000000000000e+03   2.1469991413561080e-08
   1.4420000000000000e+03   2.1165698219935366e-08
   1.4430000000000000e+03   2.0865718066121198e-08
   1.4440000000000000e+03   2.0569990552606970e-08
   1.4450000000000000e+03   2.0278454977126627e-08
   1.4460000000000000e+03   1.9991051545677448e-08
   1.4470000000000000e+03   1.9707722583537817e-08
   1.4480000000000000e+03   1.9428409659100009e-08
   1.4490000000000000e+03   1.9153056005905749e-08
   1.4500000000000000e+03   1.8881605311628417e-08
   1.4510000000000000e+03   1.8614002474959181e-08
   1.4520000000000000e+03   1.8350193000098088e-08
   1.4530000000000000e+03   1.8090122996754075e-08
   1.4540000000000000e+03   1.7833739482899418e-08
   1.4550000000000000e+03   1.7580990082015273e-08
   1.4560000000000000e+03   1.7331823174468914e-08
   1.4570000000000000e+03   1.7086188200268161e-08
   1.4580000000000000e+03   1.6844035356306953e-08
   1.4590000000000000e+03   1.6605314536724779e-08
   1.4600000000000000e+03   1.6369977452187797e-08
   1.4610000000000000e+03   1.6137976418871051e-08
   1.4620000000000000e+03   1.5909263752949581e-08
   1.4630000000000000e+03   1.5683792830238990e-08
   1.4640000000000000e+03   1.5461518086195434e-08
   1.4650000000000000e+03   1.5242393804897837e-08
   1.4660000000000000e+03   1.5026375481442912e-08
   1.4670000000000000e+03   1.4813419216436254e-08
   1.4680000000000000e+03   1.4603481110483458e-08
   1.4690000000000000e+03   1.4396518929339567e-08
   1.4700000000000000e+03   1.4192490136005173e-08
   1.4710000000000000e+03   1.3991353555875871e-08
   1.4720000000000000e+03   1.3793067560215587e-08
   1.4730000000000000e+03   1.3597592336814915e-08
   1.4740000000000000e+03   1.3404887619332781e-08
   1.4750000000000000e+03   1.3214914352445890e-08
   1.4760000000000000e+03   1.3027633480830941e-08
   1.4770000000000000e+03   1.2843007614314081e-08
   1.4780000000000000e+03   1.2660998151703681e-08
   1.4790000000000000e+03   1.2481568913843662e-08
   1.4800000000000000e+03   1.2304682661937391e-08
   1.4810000000000000e+03   1.2130303519583239e-08
   1.4820000000000000e+03   1.1958395913134011e-08
   1.4830000000000000e+03   1.1788924874451410e-08
   1.4840000000000000e+03   1.1621856192283244e-08
   1.4850000000000000e+03   1.1457154898491214e-08
   1.4860000000000000e+03   1.1294788295595348e-08
   1.4870000000000000e+03   1.1134723383361232e-08
   1.4880000000000000e+03   1.0976926556045566e-08
   1.4890000000000000e+03   1.0821366478563379e-08
   1.4900000000000000e+03   1.0668011210320809e-08
   1.4910000000000000e+03   1.0516829416232888e-08
   1.4920000000000000e+03   1.0367790518100755e-08
   1.4930000000000000e+03   1.0220863937725549e-08
   1.4940000000000000e+03   1.0076019702417296e-08
   1.4950000000000000e+03   9.9332284449949166e-09
   1.4960000000000000e+03   9.7924611010317679e-09
   1.4970000000000000e+03   9.6536889088556551e-09
   1.4980000000000000e+03   9.5168834095488251e-09
   1.4990000000000000e+03   9.3820170524568626e-09
   1.5000000000000000e+03   9.2490619841709019e-09
   1.5010000000000000e+03   9.1179912595454135e-09
   1.5020000000000000e+03   8.9887780848120895e-09
   1.5030000000000000e+03   8.8613965744659533e-09
   1.5040000000000000e+03   8.7358203888703612e-09
   1.5050000000000000e+03   8.6120240966520054e-09
   1.5060000000000000e+03   8.4899819636831326e-09
   1.5070000000000000e+03   8.3696697696082069e-09
   1.5080000000000000e+03   8.2510625371855874e-09
   1.5090000000000000e+03   8.1341366515686289e-09
   1.5100000000000000e+03   8.0188674382701311e-09
   1.5110000000000000e+03   7.9052323420840047e-09
   1.5120000000000000e+03   7.7932077481636044e-09
   1.5130000000000000e+03   7.6827706471711752e-09
   1.5140000000000000e+03   7.5738983325234028e-09
   1.5150000000000000e+03   7.4665697627864199e-09
   1.5160000000000000e+03   7.3607620799996901e-09
   1.5170000000000000e+03   7.2564537885976789e-09
   1.5180000000000000e+03   7.1536238471465172e-09
   1.5190000000000000e+03   7.0522512142123351e-09
   1.5200000000000000e+03   6.9523153024929300e-09
   1.5210000000000000e+03   6.8537958274405430e-09
   1.5220000000000000e+03   6.7566722017529697e-09
   1.5230000000000000e+03   6.6609258060318957e-09
   1.5240000000000000e+03   6.5665359015978957e-09
   1.5250000000000000e+03   6.4734838690526519e-09
   1.5260000000000000e+03   6.3817503321117398e-09
   1.5270000000000000e+03   6.2913171255085089e-09
   1.5280000000000000e+03   6.2021651757129768e-09
   1.5290000000000000e+03   6.1142772257218264e-09
   1.5300000000000000e+03   6.0276345047595191e-09
   1.5310000000000000e+03   5.9422196044455168e-09
   1.5320000000000000e+03   5.8580154191537221e-09
   1.5330000000000000e+03   5.7750045405035979e-09
   1.5340000000000000e+03   5.6931701656234918e-09
   1.5350000000000000e+03   5.6124954916417527e-09
   1.5360000000000000e+03   5.5329640184411744e-09
   1.5370000000000000e+03   5.4545597000362158e-09
   1.5380000000000000e+03   5.3772664904413363e-09
   1.5390000000000000e+03   5.3010687978026619e-09
   1.5400000000000000e+03   5.2259508788890951e-09
   1.5410000000000000e+03   5.1518975959784290e-09
   1.5420000000000000e+03   5.0788935085940107e-09
   1.5430000000000000e+03   5.0069243872769643e-09
   1.5440000000000000e+03   4.9359750943050813e-09
   1.5450000000000000e+03   4.8660309460878215e-09
   1.5460000000000000e+03   4.7970783186751955e-09
   1.5470000000000000e+03   4.7291028312311067e-09
   1.5480000000000000e+03   4.6620907084283449e-09
   1.5490000000000000e+03   4.5960281749397016e-09
   1.5500000000000000e+03   4.5309020609468548e-09
   1.5510000000000000e+03   4.4666985911225962e-09
   1.5520000000000000e+03   4.4034052011574919e-09
   1.5530000000000000e+03   4.3410087212332210e-09
   1.5540000000000000e+03   4.2794962842859076e-09
   1.5550000000000000e+03   4.2188556287605619e-09
   1.5560000000000000e+03   4.1590743417249736e-09
   1.5570000000000000e+03   4.1001403130013763e-09
   1.5580000000000000e+03   4.0420415837892253e-09
   1.5590000000000000e+03   3.9847660439107542e-09
   1.5600000000000000e+03   3.9283021886970840e-09
   1.5610000000000000e+03   3.8726385134793381e-09
   1.5620000000000000e+03   3.8177635135886375e-09
   1.5630000000000000e+03   3.7636662898649929e-09
   1.5640000000000000e+03   3.7103357917711909e-09
   1.5650000000000000e+03   3.6577608173927982e-09
   1.5660000000000000e+03   3.6059310730787139e-09
   1.5670000000000000e+03   3.5548356596689472e-09
   1.5680000000000000e+03   3.5044644348896191e-09
   1.5690000000000000e+03   3.4548071050896281e-09
   1.5700000000000000e+03   3.4058532252406504e-09
   1.5710000000000000e+03   3.3575934099549169e-09
   1.5720000000000000e+03   3.3100169114496599e-09
   1.5730000000000000e+03   3.2631149498459982e-09
   1.5740000000000000e+03   3.2168779883789416e-09
   1.5750000000000000e+03   3.1712958847746100e-09
   1.5760000000000000e+03   3.1263597077769009e-09
   1.5770000000000000e+03   3.0820603747524891e-09
   1.5780000000000000e+03   3.0383886516908274e-09
   1.5790000000000000e+03   2.9953359100902577e-09
   1.5800000000000000e+03   2.9528935214491213e-09
   1.5810000000000000e+03   2.9110524031340932e-09
   1.5820000000000000e+03   2.8698040780207364e-09
   1.5830000000000000e+03   2.8291402203618371e-09
   1.5840000000000000e+03   2.7890528071646241e-09
   1.5850000000000000e+03   2.7495332099274399e-09
   1.5860000000000000e+03   2.7105737084119574e-09
   1.5870000000000000e+03   2.6721662796254066e-09
   1.5880000000000000e+03   2.6343032033294616e-09
   1.5890000000000000e+03   2.5969766079085733e-09
   1.5900000000000000e+03   2.5601792272560829e-09
   1.5910000000000000e+03   2.5239028870019974e-09
   1.5920000000000000e+03   2.4881407751713231e-09
   1.5930000000000000e+03   2.4528854742801783e-09
   1.5940000000000000e+03   2.4181295668446804e-09
   1.5950000000000000e+03   2.3838663922670587e-09
   1.5960000000000000e+03   2.3500885330634303e-09
   1.5970000000000000e+03   2.3167893286360242e-09
   1.5980000000000000e+03   2.2839621183870685e-09
   1.5990000000000000e+03   2.2516002417187918e-09
   1.6000000000000000e+03   2.2196964325245338e-09
   1.6010000000000000e+03   2.1882450898470783e-09
   1.6020000000000000e+03   2.1572394017114306e-09
   1.6030000000000000e+03   2.1266730102742642e-09
   1.6040000000000000e+03   2.0965398604466954e-09
   1.6050000000000000e+03   2.0668335943853965e-09
   1.6060000000000000e+03   2.0375478542470406e-09
   1.6070000000000000e+03   2.0086777959605208e-09
   1.6080000000000000e+03   1.9802164561736213e-09
   1.6090000000000000e+03   1.9521585366835692e-09
   1.6100000000000000e+03   1.9244982851559259e-09
   1.6110000000000000e+03   1.8972297978790299e-09
   1.6120000000000000e+03   1.8703477766501078e-09
   1.6130000000000000e+03   1.8438464691347215e-09
   1.6140000000000000e+03   1.8177211826389856e-09
   1.6150000000000000e+03   1.7919657106967953e-09
   1.6160000000000000e+03   1.7665752092370438e-09
   1.6170000000000000e+03   1.7415448341886246e-09
   1.6180000000000000e+03   1.7168686818398763e-09
   1.6190000000000000e+03   1.6925423622513586e-09
   1.6200000000000000e+03   1.6685608799747429e-09
   1.6210000000000000e+03   1.6449190881844784e-09
   1.6220000000000000e+03   1.6216121428094583e-09
   1.6230000000000000e+03   1.5986358052874647e-09
   1.6240000000000000e+03   1.5759846260385023e-09
   1.6250000000000000e+03   1.5536546692547971e-09
   1.6260000000000000e+03   1.5316410908652425e-09
   1.6270000000000000e+03   1.5099395009303982e-09
   1.6280000000000000e+03   1.4885453581336018e-09
   1.6290000000000000e+03   1.4674542725354125e-09
   1.6300000000000000e+03   1.4466620055736125e-09
   1.6310000000000000e+03   1.4261646214404276e-09
   1.6320000000000000e+03   1.4059574274419732e-09
   1.6330000000000000e+03   1.3860364877704751e-09
   1.6340000000000000e+03   1.3663981693726034e-09
   1.6350000000000000e+03   1.3470377795544735e-09
   1.6360000000000000e+03   1.3279519880171996e-09
   1.6370000000000000e+03   1.3091364048213417e-09
   1.6380000000000000e+03   1.2905876996680134e-09
   1.6390000000000000e+03   1.2723017853722191e-09
   1.6400000000000000e+03   1.2542747261261842e-09
   1.6410000000000000e+03   1.2365030402538011e-09
   1.6420000000000000e+03   1.2189835488334058e-09
   1.6430000000000000e+03   1.2017118619255584e-09
   1.6440000000000000e+03   1.1846852547402610e-09
   1.6450000000000000e+03   1.1678999428469617e-09
   1.6460000000000000e+03   1.1513522931923305e-09
   1.6470000000000000e+03   1.1350391268547039e-09
   1.6480000000000000e+03   1.1189572649124179e-09
   1.6490000000000000e+03   1.1031029229349206e-09
   1.6500000000000000e+03   1.0874735275094367e-09
   1.6510000000000000e+03   1.0720654455826361e-09
   1.6520000000000000e+03   1.0568756496100772e-09
   1.6530000000000000e+03   1.0419014148017625e-09
   1.6540000000000000e+03   1.0271388053499179e-09
   1.6550000000000000e+03   1.0125857019734343e-09
   1.6560000000000000e+03   9.9823877437342587e-10


==> figures/QPbox_accel.dat <==
   1.0000000000000000e+00   6.1961046717952051e-01
   2.0000000000000000e+00   5.6892402520927732e-01
   3.0000000000000000e+00   5.1142104426140600e-01
   4.0000000000000000e+00   4.5086304374748987e-01
   5.0000000000000000e+00   3.9037984080070171e-01
   6.0000000000000000e+00   3.3201309903821535e-01
   7.0000000000000000e+00   2.7771085703977699e-01
   8.0000000000000000e+00   2.2797719717449980e-01
   9.0000000000000000e+00   1.8436043950091224e-01
   1.0000000000000000e+01   1.4731868695949660e-01
   1.1000000000000000e+01   1.1473468957050668e-01
   1.2000000000000000e+01   8.7373042847835050e-02
   1.3000000000000000e+01   6.6004808907035931e-02
   1.4000000000000000e+01   5.0560100476645449e-02
   1.5000000000000000e+01   3.9318157141495925e-02
   1.6000000000000000e+01   3.0696827050274007e-02
   1.7000000000000000e+01   2.4239855731995351e-02
   1.8000000000000000e+01   1.9082524983216029e-02
   1.9000000000000000e+01   1.5100017156826769e-02
   2.0000000000000000e+01   1.2189878775253286e-02
   2.1000000000000000e+01   1.0038788216256421e-02
   2.2000000000000000e+01   8.3485975086235592e-03
   2.3000000000000000e+01   6.9764984462967576e-03
   2.4000000000000000e+01   6.0506550775096769e-03
   2.5000000000000000e+01   5.2922825924661661e-03
   2.6000000000000000e+01   4.5889367683872558e-03
   2.7000000000000000e+01   4.0026251066702448e-03
   2.8000000000000000e+01   3.4992002146194724e-03
   2.9000000000000000e+01   3.0439656511271592e-03
   3.0000000000000000e+01   2.6328102742766159e-03
   3.1000000000000000e+01   2.2674336914869954e-03
   3.2000000000000000e+01   1.9433800088053030e-03
   3.3000000000000000e+01   1.6577201825508923e-03
   3.4000000000000000e+01   1.4236769848406580e-03
   3.5000000000000000e+01   1.2219734288130629e-03
   3.6000000000000000e+01   1.0431179731215381e-03
   3.7000000000000000e+01   8.9225870475338320e-04
   3.8000000000000000e+01   7.6305527220777575e-04
   3.9000000000000000e+01   6.6114469102043815e-04
   4.0000000000000000e+01   5.8632164666874676e-04
   4.1000000000000000e+01   5.2390763583356874e-04
   4.2000000000000000e+01   4.6968112825321084e-04
   4.3000000000000000e+01   4.2154568295715887e-04
   4.4000000000000000e+01   3.7984151634962767e-04
   4.5000000000000000e+01   3.4247853265019561e-04
   4.6000000000000000e+01   3.0608554478101370e-04
   4.7000000000000000e+01   2.7211186052414344e-04
   4.8000000000000000e+01   2.4095523654082114e-04
   4.9000000000000000e+01   2.1399203657988802e-04
   5.0000000000000000e+01   1.9023514467258673e-04
   5.1000000000000000e+01   1.6898247827375085e-04
   5.2000000000000000e+01   1.5017410900693186e-04
   5.3000000000000000e+01   1.3481844999291528e-04
   5.4000000000000000e+01   1.2556246682894146e-04
   5.5000000000000000e+01   1.1818322898142713e-04
   5.6000000000000000e+01   1.1191231145606571e-04
   5.7000000000000000e+01   1.0645112443258494e-04
   5.8000000000000000e+01   1.0177179011292489e-04
   5.9000000000000000e+01   9.8207666488421124e-05
   6.0000000000000000e+01   9.4594241234878504e-05
   6.1000000000000000e+01   9.0853409482371993e-05
   6.2000000000000000e+01   8.6776752097676954e-05
   6.3000000000000000e+01   8.2470774251806970e-05
   6.4000000000000000e+01   7.8492750775059221e-05
   6.5000000000000000e+01   7.4631198866233618e-05
   6.6000000000000000e+01   7.0625649315401125e-05
   6.7000000000000000e+01   6.6446838521985686e-05
   6.8000000000000000e+01   6.2153978077723738e-05
   6.9000000000000000e+01   5.7789718800894394e-05
   7.0000000000000000e+01   5.3425059837274110e-05
   7.1000000000000000e+01   4.9145715505266666e-05
   7.2000000000000000e+01   4.5036912858755519e-05
   7.3000000000000000e+01   4.1172817833502355e-05
   7.4000000000000000e+01   3.7611968842823747e-05
   7.5000000000000000e+01   3.4396609905074308e-05
   7.6000000000000000e+01   3.1551231240257631e-05
   7.7000000000000000e+01   2.9086499657308511e-05
   7.8000000000000000e+01   2.7001950454561142e-05
   7.9000000000000000e+01   2.5283197706986292e-05
   8.0000000000000000e+01   2.3903278235283705e-05
   8.1000000000000000e+01   2.2818323328923369e-05
   8.2000000000000000e+01   2.1936921021711098e-05
   8.3000000000000000e+01   2.1260147595444160e-05
   8.4000000000000000e+01   2.0741244805833801e-05
   8.5000000000000000e+01   2.0341717425799710e-05
   8.6000000000000000e+01   2.0036460314752860e-05
   8.7000000000000000e+01   1.9808814453099317e-05
   8.8000000000000000e+01   1.9642771512942968e-05
   8.9000000000000000e+01   1.9535078518290331e-05
   9.0000000000000000e+01   1.9443509981206116e-05
   9.1000000000000000e+01   1.9355343940264917e-05
   9.2000000000000000e+01   1.9259027425802311e-05
   9.3000000000000000e+01   1.9145646167212748e-05
   9.4000000000000000e+01   1.9009129840296311e-05
   9.5000000000000000e+01   1.8836100344012359e-05
   9.6000000000000000e+01   1.8622626616877861e-05
   9.7000000000000000e+01   1.8367089064522408e-05
   9.8000000000000000e+01   1.8069596511294681e-05
   9.9000000000000000e+01   1.7731560647663515e-05
   1.0000000000000000e+02   1.7361126586356898e-05
   1.0100000000000000e+02   1.6955002503288310e-05
   1.0200000000000000e+02   1.6515508401136687e-05
   1.0300000000000000e+02   1.6045509921316563e-05
   1.0400000000000000e+02   1.5548548053842110e-05
   1.0500000000000000e+02   1.5028848764610577e-05
   1.0600000000000000e+02   1.4496510273515383e-05
   1.0700000000000000e+02   1.3945836845776521e-05
   1.0800000000000000e+02   1.3380632134282880e-05
   1.0900000000000000e+02   1.2806000581776615e-05
   1.1000000000000000e+02   1.2229324972401732e-05
   1.1100000000000000e+02   1.1653243609198889e-05
   1.1200000000000000e+02   1.1081440450735877e-05
   1.1300000000000000e+02   1.0517776169572952e-05
   1.1400000000000000e+02   9.9659074268236728e-06
   1.1500000000000000e+02   9.4292468211363517e-06
   1.1600000000000000e+02   8.9111809368040678e-06
   1.1700000000000000e+02   8.4150363361455944e-06
   1.1800000000000000e+02   7.9438482475333236e-06
   1.1900000000000000e+02   7.5001427455190456e-06
   1.2000000000000000e+02   7.0859391487646085e-06
   1.2100000000000000e+02   6.7025889463440507e-06
   1.2200000000000000e+02   6.3507005331093106e-06
   1.2300000000000000e+02   6.0301143631845987e-06
   1.2400000000000000e+02   5.7399321916275721e-06
   1.2500000000000000e+02   5.4785807772716363e-06
   1.2600000000000000e+02   5.2439460255693047e-06
   1.2700000000000000e+02   5.0335306001210903e-06
   1.2800000000000000e+02   4.8446219168319613e-06
   1.2900000000000000e+02   4.6744706395008216e-06
   1.3000000000000000e+02   4.5204561119816238e-06
   1.3100000000000000e+02   4.3802243040946357e-06
   1.3200000000000000e+02   4.2517876764268668e-06
   1.3300000000000000e+02   4.1335812510144957e-06
   1.3400000000000000e+02   4.0244742921019545e-06
   1.3500000000000000e+02   3.9237415238618808e-06
   1.3600000000000000e+02   3.8310012060786612e-06
   1.3700000000000000e+02   3.7461294157649407e-06
   1.3800000000000000e+02   3.6691606456216788e-06
   1.3900000000000000e+02   3.6001845672639176e-06
   1.4000000000000000e+02   3.5392478683288092e-06
   1.4100000000000000e+02   3.4862687655607261e-06
   1.4200000000000000e+02   3.4409702259581379e-06
   1.4300000000000000e+02   3.4028362035288734e-06
   1.4400000000000000e+02   3.3710932950801845e-06
   1.4500000000000000e+02   3.3447181905335317e-06
   1.4600000000000000e+02   3.3224691917712643e-06
   1.4700000000000000e+02   3.3029381063776222e-06
   1.4800000000000000e+02   3.2846171519245639e-06
   1.4900000000000000e+02   3.2659743828927035e-06
   1.5000000000000000e+02   3.2455307251028858e-06
   1.5100000000000000e+02   3.2219319816863744e-06
   1.5200000000000000e+02   3.1940101703245175e-06
   1.5300000000000000e+02   3.1608300511854982e-06
   1.5400000000000000e+02   3.1217185058179338e-06
   1.5500000000000000e+02   3.0762762748072683e-06
   1.5600000000000000e+02   3.0243731968287154e-06
   1.5700000000000000e+02   2.9661294157244511e-06
   1.5800000000000000e+02   2.9018858147540720e-06
   1.5900000000000000e+02   2.8321673063533177e-06
   1.6000000000000000e+02   2.7576425071355708e-06
   1.6100000000000000e+02   2.6790829273265476e-06
   1.6200000000000000e+02   2.5973241525746700e-06
   1.6300000000000000e+02   2.5132308158981450e-06
   1.6400000000000000e+02   2.4276664682964526e-06
   1.6500000000000000e+02   2.3414688481406630e-06
   1.6600000000000000e+02   2.2554306350118287e-06
   1.6700000000000000e+02   2.1702854300098748e-06
   1.6800000000000000e+02   2.0866985354798871e-06
   1.6900000000000000e+02   2.0052619700318988e-06
   1.7000000000000000e+02   1.9264931367882330e-06
   1.7100000000000000e+02   1.8508364716274458e-06
   1.7200000000000000e+02   1.7786674017500017e-06
   1.7300000000000000e+02   1.7102978812046148e-06
   1.7400000000000000e+02   1.6459827394642170e-06
   1.7500000000000000e+02   1.5859260859293944e-06
   1.7600000000000000e+02   1.5302870366749497e-06
   1.7700000000000000e+02   1.4791841157477688e-06
   1.7800000000000000e+02   1.4326978511065809e-06
   1.7900000000000000e+02   1.3908712702104596e-06
   1.8000000000000000e+02   1.3537082595336022e-06
   1.8100000000000000e+02   1.3211700079985450e-06
   1.8200000000000000e+02   1.2931700097113054e-06
   1.8300000000000000e+02   1.2695683179796485e-06
   1.8400000000000000e+02   1.2501659061754522e-06
   1.8500000000000000e+02   1.2347000328669176e-06
   1.8600000000000000e+02   1.2228415351553503e-06
   1.8700000000000000e+02   1.2141948199465956e-06
   1.8800000000000000e+02   1.2083011581759653e-06
   1.8900000000000000e+02   1.2046455963766208e-06
   1.9000000000000000e+02   1.2026675365080380e-06
   1.9100000000000000e+02   1.2017746625424279e-06
   1.9200000000000000e+02   1.2013596622931408e-06
   1.9300000000000000e+02   1.2008188753463210e-06
   1.9400000000000000e+02   1.1995718576534825e-06
   1.9500000000000000e+02   1.1970807322742506e-06
   1.9600000000000000e+02   1.1928682088513682e-06
   1.9700000000000000e+02   1.1865332072563645e-06
   1.9800000000000000e+02   1.1777632216012761e-06
   1.9900000000000000e+02   1.1663427602756707e-06
   2.0000000000000000e+02   1.1521574831246153e-06
   2.0100000000000000e+02   1.1351939360356577e-06
   2.0200000000000000e+02   1.1155350421503035e-06
   2.0300000000000000e+02   1.0933517985745025e-06
   2.0400000000000000e+02   1.0688917714839791e-06
   2.0500000000000000e+02   1.0424651562833264e-06
   2.0600000000000000e+02   1.0144292514293058e-06
   2.0700000000000000e+02   9.8517218321399854e-07
   2.0800000000000000e+02   9.5509670635715302e-07
   2.0900000000000000e+02   9.2460481393043858e-07
   2.1000000000000000e+02   8.9408375597503655e-07
   2.1100000000000000e+02   8.6389397937327955e-07
   2.1200000000000000e+02   8.3435927540056631e-07
   2.1300000000000000e+02   8.0575937127535917e-07
   2.1400000000000000e+02   7.7832497540566652e-07
   2.1500000000000000e+02   7.5223525564208121e-07
   2.1600000000000000e+02   7.2761755091186946e-07
   2.1700000000000000e+02   7.0454908751339023e-07
   2.1800000000000000e+02   6.8306041283641543e-07
   2.1900000000000000e+02   6.6314017748403603e-07
   2.2000000000000000e+02   6.4474094300090656e-07
   2.2100000000000000e+02   6.2778563260574653e-07
   2.2200000000000000e+02   6.1217430504237050e-07
   2.2300000000000000e+02   5.9779091840903370e-07
   2.2400000000000000e+02   5.8450981629011197e-07
   2.2500000000000000e+02   5.7220171345007897e-07
   2.2600000000000000e+02   5.6073898243411724e-07
   2.2700000000000000e+02   5.5000012905878426e-07
   2.2800000000000000e+02   5.3987338340813469e-07
   2.2900000000000000e+02   5.3025936721839804e-07
   2.3000000000000000e+02   5.2107288000091550e-07
   2.3100000000000000e+02   5.1224384932419802e-07
   2.3200000000000000e+02   5.0371753787487431e-07
   2.3300000000000000e+02   4.9545412093050971e-07
   2.3400000000000000e+02   4.8742775369631738e-07
   2.3500000000000000e+02   4.7962525571650872e-07
   2.3600000000000000e+02   4.7204452437686167e-07
   2.3700000000000000e+02   4.6469279565740889e-07
   2.3800000000000000e+02   4.5758483602645047e-07
   2.3900000000000000e+02   4.5074113578932662e-07
   2.4000000000000000e+02   4.4418615787973990e-07
   2.4100000000000000e+02   4.3794666698619935e-07
   2.4200000000000000e+02   4.3205016180483865e-07
   2.4300000000000000e+02   4.2652340362972505e-07
   2.4400000000000000e+02   4.2139102883437204e-07
   2.4500000000000000e+02   4.1667425866058297e-07
   2.4600000000000000e+02   4.1238965943900122e-07
   2.4700000000000000e+02   4.0854799348974806e-07
   2.4800000000000000e+02   4.0515313193121248e-07
   2.4900000000000000e+02   4.0220107110013603e-07
   2.5000000000000000e+02   3.9967906228139623e-07
   2.5100000000000000e+02   3.9756491035167928e-07
   2.5200000000000000e+02   3.9582647172537676e-07
   2.5300000000000000e+02   3.9442140494393491e-07
   2.5400000000000000e+02   3.9329722304724214e-07
   2.5500000000000000e+02   3.9239168005507137e-07
   2.5600000000000000e+02   3.9163352792759727e-07
   2.5700000000000000e+02   3.9094365063223019e-07
   2.5800000000000000e+02   3.9023658259057236e-07
   2.5900000000000000e+02   3.8942237626795680e-07
   2.6000000000000000e+02   3.8840878285983024e-07
   2.6100000000000000e+02   3.8710368206550670e-07
   2.6200000000000000e+02   3.8541767495676675e-07
   2.6300000000000000e+02   3.8326675637337816e-07
   2.6400000000000000e+02   3.8057495725356086e-07
   2.6500000000000000e+02   3.7727684860053943e-07
   2.6600000000000000e+02   3.7331980735325096e-07
   2.6700000000000000e+02   3.6866594345943494e-07
   2.6800000000000000e+02   3.6329359375329634e-07
   2.6900000000000000e+02   3.5719833511555673e-07
   2.7000000000000000e+02   3.5039344094505355e-07
   2.7100000000000000e+02   3.4290977576940478e-07
   2.7200000000000000e+02   3.3479510989104976e-07
   2.7300000000000000e+02   3.2611290029773021e-07
   2.7400000000000000e+02   3.1694056159850385e-07
   2.7500000000000000e+02   3.0736730053152946e-07
   2.7600000000000000e+02   2.9749161345227502e-07
   2.7700000000000000e+02   2.8741852988515295e-07
   2.7800000000000000e+02   2.7725671270040013e-07
   2.7900000000000000e+02   2.6711553178198406e-07
   2.8000000000000000e+02   2.5710221140338755e-07
   2.8100000000000000e+02   2.4731915864028844e-07
   2.8200000000000000e+02   2.3786156107562039e-07
   2.8300000000000000e+02   2.2881532556521248e-07
   2.8400000000000000e+02   2.2025541964887980e-07
   2.8500000000000000e+02   2.1224464276249938e-07
   2.8600000000000000e+02   2.0483284680952169e-07
   2.8700000000000000e+02   1.9805661126440025e-07
   2.8800000000000000e+02   1.9193932512411468e-07
   2.8900000000000000e+02   1.8649165130013409e-07
   2.9000000000000000e+02   1.8171232318075451e-07
   2.9100000000000000e+02   1.7758919399852916e-07
   2.9200000000000000e+02   1.7410047919595935e-07
   2.9300000000000000e+02   1.7121612454717184e-07
   2.9400000000000000e+02   1.6889922390310184e-07
   2.9500000000000000e+02   1.6710743354223441e-07
   2.9600000000000000e+02   1.6579432218859206e-07
   2.9700000000000000e+02   1.6491062242927073e-07
   2.9800000000000000e+02   1.6440534764742517e-07
   2.9900000000000000e+02   1.6422676655033984e-07
   3.0000000000000000e+02   1.6432321298625333e-07
   3.0100000000000000e+02   1.6464376386287375e-07
   3.0200000000000000e+02   1.6513876657897508e-07
   3.0300000000000000e+02   1.6576026850210243e-07
   3.0400000000000000e+02   1.6646234154186206e-07
   3.0500000000000000e+02   1.6720136162562791e-07
   3.0600000000000000e+02   1.6793623046873781e-07
   3.0700000000000000e+02   1.6862858942432569e-07
   3.0800000000000000e+02   1.6924302460458891e-07
   3.0900000000000000e+02   1.6974727701289861e-07
   3.1000000000000000e+02   1.7011245914151298e-07
   3.1100000000000000e+02   1.7031327464045274e-07
   3.1200000000000000e+02   1.7032823459193417e-07
   3.1300000000000000e+02   1.7013984711418871e-07
   3.1400000000000000e+02   1.6973477285922440e-07
   3.1500000000000000e+02   1.6910392296671721e-07
   3.1600000000000000e+02   1.6824248993726721e-07
   3.1700000000000000e+02   1.6714988281472468e-07
   3.1800000000000000e+02   1.6582957475959010e-07
   3.1900000000000000e+02   1.6428884668783985e-07
   3.2000000000000000e+02   1.6253843053125919e-07
   3.2100000000000000e+02   1.6059206537376960e-07
   3.2200000000000000e+02   1.5846597244443365e-07
   3.2300000000000000e+02   1.5617828178007441e-07
   3.2400000000000000e+02   1.5374841201227035e-07
   3.2500000000000000e+02   1.5119646437867777e-07
   3.2600000000000000e+02   1.4854261689599324e-07
   3.2700000000000000e+02   1.4580658270402959e-07
   3.2800000000000000e+02   1.4300713290418592e-07
   3.2900000000000000e+02   1.4016172009969022e-07
   3.3000000000000000e+02   1.3728620150613423e-07
   3.3100000000000000e+02   1.3439468878783475e-07
   3.3200000000000000e+02   1.3149951104225419e-07
   3.3300000000000000e+02   1.2861129190232105e-07
   3.3400000000000000e+02   1.2573913881696914e-07
   3.3500000000000000e+02   1.2289090442315448e-07
   3.3600000000000000e+02   1.2007352502019281e-07
   3.3700000000000000e+02   1.1729338684619155e-07
   3.3800000000000000e+02   1.1455671498409366e-07
   3.3900000000000000e+02   1.1186993592038765e-07
   3.4000000000000000e+02   1.0924000939220156e-07
   3.4100000000000000e+02   1.0667468587995786e-07
   3.4200000000000000e+02   1.0418269136199041e-07
   3.4300000000000000e+02   1.0177380700310609e-07
   3.4400000000000000e+02   9.9458847656453649e-08
   3.4500000000000000e+02   9.7249534329496774e-08
   3.4600000000000000e+02   9.5158259482611127e-08
   3.4700000000000000e+02   9.3197760516113151e-08
   3.4800000000000000e+02   9.1380719064490074e-08
   3.4900000000000000e+02   8.9719289492272732e-08
   3.5000000000000000e+02   8.8224594900251452e-08
   3.5100000000000000e+02   8.6906210038844936e-08
   3.5200000000000000e+02   8.5771646484430459e-08
   3.5300000000000000e+02   8.4825875639453843e-08
   3.5400000000000000e+02   8.4070908144928988e-08
   3.5500000000000000e+02   8.3505443768014366e-08
   3.5600000000000000e+02   8.3124622476282527e-08
   3.5700000000000000e+02   8.2919870879639635e-08
   3.5800000000000000e+02   8.2878871518709337e-08
   3.5900000000000000e+02   8.2985645139635958e-08
   3.6000000000000000e+02   8.3220755815351916e-08
   3.6100000000000000e+02   8.3561623395861562e-08
   3.6200000000000000e+02   8.3982943125901121e-08
   3.6300000000000000e+02   8.4457201276808952e-08
   3.6400000000000000e+02   8.4955261091832707e-08
   3.6500000000000000e+02   8.5447011447789286e-08
   3.6600000000000000e+02   8.5902055765105973e-08
   3.6700000000000000e+02   8.6290417243510092e-08
   3.6800000000000000e+02   8.6583250240041867e-08
   3.6900000000000000e+02   8.6753519803970599e-08
   3.7000000000000000e+02   8.6776653086336171e-08
   3.7100000000000000e+02   8.6631121567534169e-08
   3.7200000000000000e+02   8.6298960568548179e-08
   3.7300000000000000e+02   8.5766198567014872e-08
   3.7400000000000000e+02   8.5023186134796393e-08
   3.7500000000000000e+02   8.4064829346262722e-08
   3.7600000000000000e+02   8.2890708422113797e-08
   3.7700000000000000e+02   8.1505090175666120e-08
   3.7800000000000000e+02   7.9916830220601491e-08
   3.7900000000000000e+02   7.8139175931703640e-08
   3.8000000000000000e+02   7.6189461591658548e-08
   3.8100000000000000e+02   7.4088727243734589e-08
   3.8200000000000000e+02   7.1861248965696344e-08
   3.8300000000000000e+02   6.9534010306727560e-08
   3.8400000000000000e+02   6.7136119736565764e-08
   3.8500000000000000e+02   6.4698184936734326e-08
   3.8600000000000000e+02   6.2251671897606510e-08
   3.8700000000000000e+02   5.9828249629501984e-08
   3.8800000000000000e+02   5.7459145218748788e-08
   3.8900000000000000e+02   5.5174514562833475e-08
   3.9000000000000000e+02   5.3002850282770779e-08
   3.9100000000000000e+02   5.0970435217977155e-08
   3.9200000000000000e+02   4.9100848454171849e-08
   3.9300000000000000e+02   4.7414541018154498e-08
   3.9400000000000000e+02   4.5928487381782471e-08
   3.9500000000000000e+02   4.4655905339704025e-08
   3.9600000000000000e+02   4.3606068830140201e-08
   3.9700000000000000e+02   4.2784204646870678e-08
   3.9800000000000000e+02   4.2191464960419384e-08
   3.9900000000000000e+02   4.1824995368530153e-08
   4.0000000000000000e+02   4.1678076007960689e-08
   4.0100000000000000e+02   4.1740331363312546e-08
   4.0200000000000000e+02   4.1998023158864650e-08
   4.0300000000000000e+02   4.2434383013867664e-08
   4.0400000000000000e+02   4.3030012663393768e-08
   4.0500000000000000e+02   4.3763316345563285e-08
   4.0600000000000000e+02   4.4610961314146103e-08
   4.0700000000000000e+02   4.5548362597175713e-08
   4.0800000000000000e+02   4.6550175191007256e-08
   4.0900000000000000e+02   4.7590779142211728e-08
   4.1000000000000000e+02   4.8644754607785035e-08
   4.1100000000000000e+02   4.9687338973307569e-08
   4.1200000000000000e+02   5.0694843722722714e-08
   4.1300000000000000e+02   5.1645039141738522e-08
   4.1400000000000000e+02   5.2517492630525011e-08
   4.1500000000000000e+02   5.3293853513543453e-08
   4.1600000000000000e+02   5.3958090165550698e-08
   4.1700000000000000e+02   5.4496664259610477e-08
   4.1800000000000000e+02   5.4898651835516865e-08
   4.1900000000000000e+02   5.5155804076466155e-08
   4.2000000000000000e+02   5.5262562503224811e-08
   4.2100000000000000e+02   5.5216009350623441e-08
   4.2200000000000000e+02   5.5015778988790406e-08
   4.2300000000000000e+02   5.4663922468760779e-08
   4.2400000000000000e+02   5.4164739255148183e-08
   4.2500000000000000e+02   5.3524568225515209e-08
   4.2600000000000000e+02   5.2751568486418546e-08
   4.2700000000000000e+02   5.1855462850594521e-08
   4.2800000000000000e+02   5.0847286648267419e-08
   4.2900000000000000e+02   4.9739123445610993e-08
   4.3000000000000000e+02   4.8543836560567683e-08
   4.3100000000000000e+02   4.7274814641355320e-08
   4.3200000000000000e+02   4.5945724195497346e-08
   4.3300000000000000e+02   4.4570277151381034e-08
   4.3400000000000000e+02   4.3162015876944759e-08
   4.3500000000000000e+02   4.1734122767658238e-08
   4.3600000000000000e+02   4.0299252140834378e-08
   4.3700000000000000e+02   3.8869383304792255e-08
   4.3800000000000000e+02   3.7455703369795734e-08
   4.3900000000000000e+02   3.6068517214526226e-08
   4.4000000000000000e+02   3.4717177011005790e-08
   4.4100000000000000e+02   3.3410040198175063e-08
   4.4200000000000000e+02   3.2154448630322369e-08
   4.4300000000000000e+02   3.0956724697721660e-08
   4.4400000000000000e+02   2.9822194602804718e-08
   4.4500000000000000e+02   2.8755218910137195e-08
   4.4600000000000000e+02   2.7759236997441875e-08
   4.4700000000000000e+02   2.6836830741792074e-08
   4.4800000000000000e+02   2.5989787559244694e-08
   4.4900000000000000e+02   2.5219167970395613e-08
   4.5000000000000000e+02   2.4525387551902664e-08
   4.5100000000000000e+02   2.3908287411562559e-08
   4.5200000000000000e+02   2.3367207411269284e-08
   4.5300000000000000e+02   2.2901058905052209e-08
   4.5400000000000000e+02   2.2508386323948379e-08
   4.5500000000000000e+02   2.2187431832036408e-08
   4.5600000000000000e+02   2.1936180100739934e-08
   4.5700000000000000e+02   2.1752404214611700e-08
   4.5800000000000000e+02   2.1633701878712513e-08
   4.5900000000000000e+02   2.1577515461981759e-08
   4.6000000000000000e+02   2.1581152525528167e-08
   4.6100000000000000e+02   2.1641793419713785e-08
   4.6200000000000000e+02   2.1756492092354409e-08
   4.6300000000000000e+02   2.1922167521795082e-08
   4.6400000000000000e+02   2.2135595149985617e-08
   4.6500000000000000e+02   2.2393391041752285e-08
   4.6600000000000000e+02   2.2691990871586804e-08
   4.6700000000000000e+02   2.3027635052758545e-08
   4.6800000000000000e+02   2.3396345461142326e-08
   4.6900000000000000e+02   2.3793913312212066e-08
   4.7000000000000000e+02   2.4215881380631462e-08
   4.7100000000000000e+02   2.4657540120891947e-08
   4.7200000000000000e+02   2.5113925565991603e-08
   4.7300000000000000e+02   2.5579823691717437e-08
   4.7400000000000000e+02   2.6049783509492259e-08
   4.7500000000000000e+02   2.6518142928788209e-08
   4.7600000000000000e+02   2.6979058498902381e-08
   4.7700000000000000e+02   2.7426548405219341e-08
   4.7800000000000000e+02   2.7854536758594334e-08
   4.7900000000000000e+02   2.8256916311706185e-08
   4.8000000000000000e+02   2.8627614246571750e-08
   4.8100000000000000e+02   2.8960657315500086e-08
   4.8200000000000000e+02   2.9250255570656330e-08
   4.8300000000000000e+02   2.9490876233580402e-08
   4.8400000000000000e+02   2.9677328394591437e-08
   4.8500000000000000e+02   2.9804846257431383e-08
   4.8600000000000000e+02   2.9869165110104851e-08
   4.8700000000000000e+02   2.9866601983281354e-08
   4.8800000000000000e+02   2.9794127418492985e-08
   4.8900000000000000e+02   2.9649429639247987e-08
   4.9000000000000000e+02   2.9430972579821219e-08
   4.9100000000000000e+02   2.9138043245798952e-08
   4.9200000000000000e+02   2.8770787598177703e-08
   4.9300000000000000e+02   2.8330237870538518e-08
   4.9400000000000000e+02   2.7818319519570652e-08
   4.9500000000000000e+02   2.7237855912634010e-08
   4.9600000000000000e+02   2.6592548284388629e-08
   4.9700000000000000e+02   2.5886948419620379e-08
   4.9800000000000000e+02   2.5126415172058173e-08
   4.9900000000000000e+02   2.4317056273943439e-08
   5.0000000000000000e+02   2.3465663841636350e-08
   5.0100000000000000e+02   2.2579626605049787e-08
   5.0200000000000000e+02   2.1666843591844123e-08
   5.0300000000000000e+02   2.0735615990210514e-08
   5.0400000000000000e+02   1.9794544992337376e-08
   5.0500000000000000e+02   1.8852408947945981e-08
   5.0600000000000000e+02   1.7918044558828190e-08
   5.0700000000000000e+02   1.7000224194022136e-08
   5.0800000000000000e+02   1.6107533528268106e-08
   5.0900000000000000e+02   1.5248243038141159e-08
   5.1000000000000000e+02   1.4430200188114632e-08
   5.1100000000000000e+02   1.3660706907375920e-08
   5.1200000000000000e+02   1.2946422282495457e-08
   5.1300000000000000e+02   1.2293262502214280e-08
   5.1400000000000000e+02   1.1706323431843447e-08
   5.1500000000000000e+02   1.1189808360146158e-08
   5.1600000000000000e+02   1.0746973849909380e-08
   5.1700000000000000e+02   1.0380092237444182e-08
   5.1800000000000000e+02   1.0090428194773458e-08
   5.1900000000000000e+02   9.8782342037095488e-09
   5.2000000000000000e+02   9.7427613857399207e-09
   5.2100000000000000e+02   9.6822890821626704e-09
   5.2200000000000000e+02   9.6941688201895711e-09
   5.2300000000000000e+02   9.7748820184563172e-09
   5.2400000000000000e+02   9.9201169277028574e-09
   5.2500000000000000e+02   1.0124848804255415e-08
   5.2600000000000000e+02   1.0383438672118255e-08
   5.2700000000000000e+02   1.0689733216546047e-08
   5.2800000000000000e+02   1.1037177770463088e-08
   5.2900000000000000e+02   1.1418922835279134e-08
   5.3000000000000000e+02   1.1827941754871084e-08
   5.3100000000000000e+02   1.2257138529519487e-08
   5.3200000000000000e+02   1.2699458216086414e-08
   5.3300000000000000e+02   1.3147987144867986e-08
   5.3400000000000000e+02   1.3596051035125804e-08
   5.3500000000000000e+02   1.4037294360368544e-08
   5.3600000000000000e+02   1.4465759067073227e-08
   5.3700000000000000e+02   1.4875947129397996e-08
   5.3800000000000000e+02   1.5262869849407968e-08
   5.3900000000000000e+02   1.5622086973975737e-08
   5.4000000000000000e+02   1.5949731264074242e-08
   5.4100000000000000e+02   1.6242523850584830e-08
   5.4200000000000000e+02   1.6497773911017069e-08
   5.4300000000000000e+02   1.6713369779304114e-08
   5.4400000000000000e+02   1.6887763266714455e-08
   5.4500000000000000e+02   1.7019937980395346e-08
   5.4600000000000000e+02   1.7109382814398879e-08
   5.4700000000000000e+02   1.7156048306859129e-08
   5.4800000000000000e+02   1.7160304936850293e-08
   5.4900000000000000e+02   1.7122902391085318e-08
   5.5000000000000000e+02   1.7044922365011196e-08
   5.5100000000000000e+02   1.6927735566546394e-08
   5.5200000000000000e+02   1.6772959851298930e-08
   5.5300000000000000e+02   1.6582418357784427e-08
   5.5400000000000000e+02   1.6358108634169916e-08
   5.5500000000000000e+02   1.6102169178776321e-08
   5.5600000000000000e+02   1.5816850991423527e-08
   5.5700000000000000e+02   1.5504498338260306e-08
   5.5800000000000000e+02   1.5167532264475682e-08
   5.5900000000000000e+02   1.4808432328969339e-08
   5.6000000000000000e+02   1.4429733048269776e-08
   5.6100000000000000e+02   1.4034015006329634e-08
   5.6200000000000000e+02   1.3623900651883499e-08
   5.6300000000000000e+02   1.3202054136807819e-08
   5.6400000000000000e+02   1.2771179053159711e-08
   5.6500000000000000e+02   1.2334015362015358e-08
   5.6600000000000000e+02   1.1893338423629496e-08
   5.6700000000000000e+02   1.1451956249553975e-08
   5.6800000000000000e+02   1.1012701582273614e-08
   5.6900000000000000e+02   1.0578421873520932e-08
   5.7000000000000000e+02   1.0151967807830151e-08
   5.7100000000000000e+02   9.7361756837679487e-09
   5.7200000000000000e+02   9.3338522197654992e-09
   5.7300000000000000e+02   8.9477422261015261e-09
   5.7400000000000000e+02   8.5805116326934062e-09
   5.7500000000000000e+02   8.2347127364789562e-09
   5.7600000000000000e+02   7.9127502569986363e-09
   5.7700000000000000e+02   7.6168532110208127e-09
   5.7800000000000000e+02   7.3490349874408239e-09
   5.7900000000000000e+02   7.1110657068265010e-09
   5.8000000000000000e+02   6.9044284169552002e-09
   5.8100000000000000e+02   6.7303003425639767e-09
   5.8200000000000000e+02   6.5895124753284042e-09
   5.8300000000000000e+02   6.4825338947743563e-09
   5.8400000000000000e+02   6.4094457442243656e-09
   5.8500000000000000e+02   6.3699318556727086e-09
   5.8600000000000000e+02   6.3632672733393911e-09
   5.8700000000000000e+02   6.3883189002304879e-09
   5.8800000000000000e+02   6.4435511555411073e-09
   5.8900000000000000e+02   6.5270413304634384e-09
   5.9000000000000000e+02   6.6364970453159040e-09
   5.9100000000000000e+02   6.7692880926398521e-09
   5.9200000000000000e+02   6.9224819980181916e-09
   5.9300000000000000e+02   7.0928834602560688e-09
   5.9400000000000000e+02   7.2770857529278087e-09
   5.9500000000000000e+02   7.4715219642837760e-09
   5.9600000000000000e+02   7.6725181768382403e-09
   5.9700000000000000e+02   7.8763623260454858e-09
   5.9800000000000000e+02   8.0793559251269049e-09
   5.9900000000000000e+02   8.2778817922665099e-09
   6.0000000000000000e+02   8.4684607862806716e-09
   6.0100000000000000e+02   8.6478135531304783e-09
   6.0200000000000000e+02   8.8129128973091893e-09
   6.0300000000000000e+02   8.9610324355077406e-09
   6.0400000000000000e+02   9.0897936338793982e-09
   6.0500000000000000e+02   9.1972012072183064e-09
   6.0600000000000000e+02   9.2816707594139888e-09
   6.0700000000000000e+02   9.3420525445437938e-09
   6.0800000000000000e+02   9.3776376091961126e-09
   6.0900000000000000e+02   9.3881699154767418e-09
   6.1000000000000000e+02   9.3738279140392169e-09
   6.1100000000000000e+02   9.3352205030827000e-09
   6.1200000000000000e+02   9.2733545386949468e-09
   6.1300000000000000e+02   9.1896063861973948e-09
   6.1400000000000000e+02   9.0856861976864374e-09
   6.1500000000000000e+02   8.9635863488464037e-09
   6.1600000000000000e+02   8.8255369879262505e-09
   6.1700000000000000e+02   8.6739483302293210e-09
   6.1800000000000000e+02   8.5113589332862271e-09
   6.1900000000000000e+02   8.3403736270623211e-09
   6.2000000000000000e+02   8.1636104960099018e-09
   6.2100000000000000e+02   7.9836451132389859e-09
   6.2200000000000000e+02   7.8029549363281621e-09
   6.2300000000000000e+02   7.6238759877818801e-09
   6.2400000000000000e+02   7.4485558177658064e-09
   6.2500000000000000e+02   7.2789200446092742e-09
   6.2600000000000000e+02   7.1166376021870742e-09
   6.2700000000000000e+02   6.9631019896696245e-09
   6.2800000000000000e+02   6.8194112281524669e-09
   6.2900000000000000e+02   6.6863643045743987e-09
   6.3000000000000000e+02   6.5644590703963747e-09
   6.3100000000000000e+02   6.4538983839247251e-09
   6.3200000000000000e+02   6.3546036880782734e-09
   6.3300000000000000e+02   6.2662373167200284e-09
   6.3400000000000000e+02   6.1882278721504852e-09
   6.3500000000000000e+02   6.1197957642410125e-09
   6.3600000000000000e+02   6.0599947519356268e-09
   6.3700000000000000e+02   6.0077386138649741e-09
   6.3800000000000000e+02   5.9618478623308114e-09
   6.3900000000000000e+02   5.9210833644436329e-09
   6.4000000000000000e+02   5.8841807714607159e-09
   6.4100000000000000e+02   5.8498939999689125e-09
   6.4200000000000000e+02   5.8170223874188804e-09
   6.4300000000000000e+02   5.7844446365428792e-09
   6.4400000000000000e+02   5.7511422531670541e-09
   6.4500000000000000e+02   5.7162250853448207e-09
   6.4600000000000000e+02   5.6789445778438156e-09
   6.4700000000000000e+02   5.6387083197535203e-09
   6.4800000000000000e+02   5.5950881264894969e-09
   6.4900000000000000e+02   5.5478202014334726e-09
   6.5000000000000000e+02   5.4968027113320711e-09
   6.5100000000000000e+02   5.4420941698959629e-09
   6.5200000000000000e+02   5.3838925862289368e-09
   6.5300000000000000e+02   5.3225299690650182e-09
   6.5400000000000000e+02   5.2584529299583049e-09
   6.5500000000000000e+02   5.1922011851516943e-09
   6.5600000000000000e+02   5.1243891286072284e-09
   6.5700000000000000e+02   5.0556848187950775e-09
   6.5800000000000000e+02   4.9867828231593082e-09
   6.5900000000000000e+02   4.9183940347925413e-09
   6.6000000000000000e+02   4.8512126978586749e-09
   6.6100000000000000e+02   4.7859088105088943e-09
   6.6200000000000000e+02   4.7231029090284622e-09
   6.6300000000000000e+02   4.6633594405932389e-09
   6.6400000000000000e+02   4.6071709225413841e-09
   6.6500000000000000e+02   4.5549492138087774e-09
   6.6600000000000000e+02   4.5070224437674124e-09
   6.6700000000000000e+02   4.4636308095831910e-09
   6.6800000000000000e+02   4.4249249598150762e-09
   6.6900000000000000e+02   4.3909697121370446e-09
   6.7000000000000000e+02   4.3617500340212158e-09
   6.7100000000000000e+02   4.3371736289792116e-09
   6.7200000000000000e+02   4.3170843526891876e-09
   6.7300000000000000e+02   4.3012667389182040e-09
   6.7400000000000000e+02   4.2894599005695144e-09
   6.7500000000000000e+02   4.2813654500467161e-09
   6.7600000000000000e+02   4.2766607537406954e-09
   6.7700000000000000e+02   4.2750053976330213e-09
   6.7800000000000000e+02   4.2760565431039916e-09
   6.7900000000000000e+02   4.2794700584132242e-09
   6.8000000000000000e+02   4.2849155512275422e-09
   6.8100000000000000e+02   4.2920768535412208e-09
   6.8200000000000000e+02   4.3006594571198907e-09
   6.8300000000000000e+02   4.3103905135005353e-09
   6.8400000000000000e+02   4.3210241681142865e-09
   6.8500000000000000e+02   4.3323380042045637e-09
   6.8600000000000000e+02   4.3441320729865599e-09
   6.8700000000000000e+02   4.3562290552873315e-09
   6.8800000000000000e+02   4.3684639165803743e-09
   6.8900000000000000e+02   4.3806856850265540e-09
   6.9000000000000000e+02   4.3927488845496180e-09
   6.9100000000000000e+02   4.4045083623534834e-09
   6.9200000000000000e+02   4.4158134698791847e-09
   6.9300000000000000e+02   4.4265030519622512e-09
   6.9400000000000000e+02   4.4363996277896546e-09
   6.9500000000000000e+02   4.4453098758200637e-09
   6.9600000000000000e+02   4.4530110560167253e-09
   6.9700000000000000e+02   4.4592616780930606e-09
   6.9800000000000000e+02   4.4637908332670691e-09
   6.9900000000000000e+02   4.4663023969035335e-09
   7.0000000000000000e+02   4.4664769681950369e-09
   7.0100000000000000e+02   4.4639752646037404e-09
   7.0200000000000000e+02   4.4584402231824851e-09
   7.0300000000000000e+02   4.4495045976587747e-09
   7.0400000000000000e+02   4.4367974240381641e-09
   7.0500000000000000e+02   4.4199527491688356e-09
   7.0600000000000000e+02   4.3986146415842221e-09
   7.0700000000000000e+02   4.3724491528692814e-09
   7.0800000000000000e+02   4.3411512681841364e-09
   7.0900000000000000e+02   4.3044578374708553e-09
   7.1000000000000000e+02   4.2621506466150566e-09
   7.1100000000000000e+02   4.2140714499737951e-09
   7.1200000000000000e+02   4.1601221320156424e-09
   7.1300000000000000e+02   4.1002803864089067e-09
   7.1400000000000000e+02   4.0345990694612923e-09
   7.1500000000000000e+02   3.9632097562017663e-09
   7.1600000000000000e+02   3.8863342168265724e-09
   7.1700000000000000e+02   3.8042753648544861e-09
   7.1800000000000000e+02   3.7174251774909657e-09
   7.1900000000000000e+02   3.6262583916648510e-09
   7.2000000000000000e+02   3.5313299177870049e-09
   7.2100000000000000e+02   3.4332730617093812e-09
   7.2200000000000000e+02   3.3327890181195192e-09
   7.2300000000000000e+02   3.2306399200169001e-09
   7.2400000000000000e+02   3.1276415649091330e-09
   7.2500000000000000e+02   3.0246521000060257e-09
   7.2600000000000000e+02   2.9225586060925523e-09
   7.2700000000000000e+02   2.8222659443630052e-09
   7.2800000000000000e+02   2.7246870580159148e-09
   7.2900000000000000e+02   2.6307255151248965e-09
   7.3000000000000000e+02   2.5412656485934833e-09
   7.3100000000000000e+02   2.4571570387069925e-09
   7.3200000000000000e+02   2.3792027134063406e-09
   7.3300000000000000e+02   2.3081483184023661e-09
   7.3400000000000000e+02   2.2446667613677811e-09
   7.3500000000000000e+02   2.1893535243747147e-09
   7.3600000000000000e+02   2.1427098533259004e-09
   7.3700000000000000e+02   2.1051422730344232e-09
   7.3800000000000000e+02   2.0769494943768553e-09
   7.3900000000000000e+02   2.0583195047717330e-09
   7.4000000000000000e+02   2.0493260120976910e-09
   7.4100000000000000e+02   2.0499271515727852e-09
   7.4200000000000000e+02   2.0599632227933065e-09
   7.4300000000000000e+02   2.0791583061346295e-09
   7.4400000000000000e+02   2.1071233339128189e-09
   7.4500000000000000e+02   2.1433617477875984e-09
   7.4600000000000000e+02   2.1872733781243822e-09
   7.4700000000000000e+02   2.2381646273196128e-09
   7.4800000000000000e+02   2.2952552586843210e-09
   7.4900000000000000e+02   2.3576885797694609e-09
   7.5000000000000000e+02   2.4245438886524365e-09
   7.5100000000000000e+02   2.4948484353033694e-09
   7.5200000000000000e+02   2.5675877665505229e-09
   7.5300000000000000e+02   2.6417243146900432e-09
   7.5400000000000000e+02   2.7162045096496901e-09
   7.5500000000000000e+02   2.7899786607192560e-09
   7.5600000000000000e+02   2.8620096851151422e-09
   7.5700000000000000e+02   2.9312912116698476e-09
   7.5800000000000000e+02   2.9968564710366287e-09
   7.5900000000000000e+02   3.0577949446182272e-09
   7.6000000000000000e+02   3.1132578603297494e-09
   7.6100000000000000e+02   3.1624762962881561e-09
   7.6200000000000000e+02   3.2047631204932795e-09
   7.6300000000000000e+02   3.2395270535151927e-09
   7.6400000000000000e+02   3.2662754163756534e-09
   7.6500000000000000e+02   3.2846212427118284e-09
   7.6600000000000000e+02   3.2942844102568883e-09
   7.6700000000000000e+02   3.2950995612041587e-09
   7.6800000000000000e+02   3.2870089900433935e-09
   7.6900000000000000e+02   3.2700647448818734e-09
   7.7000000000000000e+02   3.2444271726836462e-09
   7.7100000000000000e+02   3.2103592618665608e-09
   7.7200000000000000e+02   3.1682219547398089e-09
   7.7300000000000000e+02   3.1184638025385039e-09
   7.7400000000000000e+02   3.0616174093418160e-09
   7.7500000000000000e+02   2.9982905418683135e-09
   7.7600000000000000e+02   2.9291488339868955e-09
   7.7700000000000000e+02   2.8549159483568788e-09
   7.7800000000000000e+02   2.7763536946975739e-09
   7.7900000000000000e+02   2.6942568573055769e-09
   7.8000000000000000e+02   2.6094370310462940e-09
   7.8100000000000000e+02   2.5227148626298764e-09
   7.8200000000000000e+02   2.4349082508850358e-09
   7.8300000000000000e+02   2.3468197388324338e-09
   7.8400000000000000e+02   2.2592277851201085e-09
   7.8500000000000000e+02   2.1728814299006775e-09
   7.8600000000000000e+02   2.0884855855836299e-09
   7.8700000000000000e+02   2.0066979656737122e-09
   7.8800000000000000e+02   1.9281211644067823e-09
   7.8900000000000000e+02   1.8532981308274326e-09
   7.9000000000000000e+02   1.7827071579463660e-09
   7.9100000000000000e+02   1.7167613978201411e-09
   7.9200000000000000e+02   1.6558054671093921e-09
   7.9300000000000000e+02   1.6001156087189151e-09
   7.9400000000000000e+02   1.5498972671963967e-09
   7.9500000000000000e+02   1.5052933323767335e-09
   7.9600000000000000e+02   1.4663786436191538e-09
   7.9700000000000000e+02   1.4331695265722149e-09
   7.9800000000000000e+02   1.4056249246543966e-09
   7.9900000000000000e+02   1.3836494702157105e-09
   8.0000000000000000e+02   1.3671026980225304e-09
   8.0100000000000000e+02   1.3557988836175067e-09
   8.0200000000000000e+02   1.3495175499250737e-09
   8.0300000000000000e+02   1.3480045987320431e-09
   8.0400000000000000e+02   1.3509839487737035e-09
   8.0500000000000000e+02   1.3581551111325504e-09
   8.0600000000000000e+02   1.3692014328826063e-09
   8.0700000000000000e+02   1.3837983407337427e-09
   8.0800000000000000e+02   1.4016115629907470e-09
   8.0900000000000000e+02   1.4223063430381530e-09
   8.1000000000000000e+02   1.4455463078596465e-09
   8.1100000000000000e+02   1.4710000952815407e-09
   8.1200000000000000e+02   1.4983402224921814e-09
   8.1300000000000000e+02   1.5272463188436427e-09
   8.1400000000000000e+02   1.5574083586534211e-09
   8.1500000000000000e+02   1.5885256913639273e-09
   8.1600000000000000e+02   1.6203039703808761e-09
   8.1700000000000000e+02   1.6524630734374381e-09
   8.1800000000000000e+02   1.6847299904305121e-09
   8.1900000000000000e+02   1.7168407631017413e-09
   8.2000000000000000e+02   1.7485429096387843e-09
   8.2100000000000000e+02   1.7795878275913335e-09
   8.2200000000000000e+02   1.8097375827546727e-09
   8.2300000000000000e+02   1.8387598983270518e-09
   8.2400000000000000e+02   1.8664286398299394e-09
   8.2500000000000000e+02   1.8925225219873466e-09
   8.2600000000000000e+02   1.9168297962882824e-09
   8.2700000000000000e+02   1.9391401689825200e-09
   8.2800000000000000e+02   1.9592553076861001e-09
   8.2900000000000000e+02   1.9769794662564207e-09
   8.3000000000000000e+02   1.9921267585960473e-09
   8.3100000000000000e+02   2.0045222901333073e-09
   8.3200000000000000e+02   2.0140024811024578e-09
   8.3300000000000000e+02   2.0204152281837728e-09
   8.3400000000000000e+02   2.0236255619065058e-09
   8.3500000000000000e+02   2.0235145151682991e-09
   8.3600000000000000e+02   2.0199830025972164e-09
   8.3700000000000000e+02   2.0129550533534366e-09
   8.3800000000000000e+02   2.0023763563684912e-09
   8.3900000000000000e+02   1.9882199177482320e-09
   8.4000000000000000e+02   1.9704884853740987e-09
   8.4100000000000000e+02   1.9492118010216809e-09
   8.4200000000000000e+02   1.9244532276041913e-09
   8.4300000000000000e+02   1.8963065163707705e-09
   8.4400000000000000e+02   1.8648995246284362e-09
   8.4500000000000000e+02   1.8303916295007278e-09
   8.4600000000000000e+02   1.7929771223694855e-09
   8.4700000000000000e+02   1.7528810062326473e-09
   8.4800000000000000e+02   1.7103602888249264e-09
   8.4900000000000000e+02   1.6656988101351012e-09
   8.5000000000000000e+02   1.6192099902874539e-09
   8.5100000000000000e+02   1.5712277776970278e-09
   8.5200000000000000e+02   1.5221100435114051e-09
   8.5300000000000000e+02   1.4722300146862171e-09
   8.5400000000000000e+02   1.4219733644636185e-09
   8.5500000000000000e+02   1.3717374041718648e-09
   8.5600000000000000e+02   1.3219200916995500e-09
   8.5700000000000000e+02   1.2729213246162854e-09
   8.5800000000000000e+02   1.2251335650477841e-09
   8.5900000000000000e+02   1.1789413547556082e-09
   8.6000000000000000e+02   1.1347129098527625e-09
   8.6100000000000000e+02   1.0927959181614914e-09
   8.6200000000000000e+02   1.0535160844525168e-09
   8.6300000000000000e+02   1.0171693717209712e-09
   8.6400000000000000e+02   9.8402054642563496e-10


==> figures/QPbox_gamma_0_2.dat <==
   1.0000000000000000e+00   8.3470009517010912e-01
   1.1000000000000000e+01   3.8571642042943977e-01
   2.1000000000000000e+01   2.1123400231757677e-01
   3.1000000000000000e+01   1.2049708840276734e-01
   4.1000000000000000e+01   7.1386362982209586e-02
   5.1000000000000000e+01   4.5833999958799415e-02
   6.1000000000000000e+01   3.0935050277437978e-02
   7.1000000000000000e+01   2.1569506653141713e-02
   8.1000000000000000e+01   1.5893627510822007e-02
   9.1000000000000000e+01   1.1863383392725505e-02
   1.0100000000000000e+02   8.8789958071877634e-03
   1.1100000000000000e+02   6.6736620385904116e-03
   1.2100000000000000e+02   5.1092206620613062e-03
   1.3100000000000000e+02   4.0290014147937800e-03
   1.4100000000000000e+02   3.2462632987670615e-03
   1.5100000000000000e+02   2.6952186985388709e-03
   1.6100000000000000e+02   2.2666824377660828e-03
   1.7100000000000000e+02   1.9248891825235730e-03
   1.8100000000000000e+02   1.6569268887032390e-03
   1.9100000000000000e+02   1.4398267742584212e-03
   2.0100000000000000e+02   1.2523603430967430e-03
   2.1100000000000000e+02   1.0884665534513025e-03
   2.2100000000000000e+02   9.5771621735353312e-04
   2.3100000000000000e+02   8.4799456969952369e-04
   2.4100000000000000e+02   7.5191428281460627e-04
   2.5100000000000000e+02   6.7093324736452662e-04
   2.6100000000000000e+02   6.0321150577262298e-04
   2.7100000000000000e+02   5.4457284415289472e-04
   2.8100000000000000e+02   4.9308272607305503e-04
   2.9100000000000000e+02   4.4743876549606490e-04
   3.0100000000000000e+02   4.0678844115970132e-04
   3.1100000000000000e+02   3.7044614066363116e-04
   3.2100000000000000e+02   3.3784903286920701e-04
   3.3100000000000000e+02   3.0853744462242645e-04
   3.4100000000000000e+02   2.8216945639316819e-04
   3.5100000000000000e+02   2.5955881273980770e-04
   3.6100000000000000e+02   2.3920724670734370e-04
   3.7100000000000000e+02   2.2078663617457816e-04
   3.8100000000000000e+02   2.0407789084932382e-04
   3.9100000000000000e+02   1.8890477057340258e-04
   4.0100000000000000e+02   1.7510166335607728e-04
   4.1100000000000000e+02   1.6251872097338226e-04
   4.2100000000000000e+02   1.5102893340064542e-04
   4.3100000000000000e+02   1.4052059877269030e-04
   4.4100000000000000e+02   1.3089518013461037e-04
   4.5100000000000000e+02   1.2206552366736319e-04
   4.6100000000000000e+02   1.1395435976188664e-04
   4.7100000000000000e+02   1.0649303147059344e-04
   4.8100000000000000e+02   9.9620409059797738e-05
   4.9100000000000000e+02   9.3281958851997954e-05
   5.0100000000000000e+02   8.7428941202145454e-05
   5.1100000000000000e+02   8.2017717344466811e-05
   5.2100000000000000e+02   7.7009148538261546e-05
   5.3100000000000000e+02   7.2368767771163956e-05
   5.4100000000000000e+02   6.8064919032979416e-05
   5.5100000000000000e+02   6.4068622048206290e-05
   5.6100000000000000e+02   6.0354077587201019e-05
   5.7100000000000000e+02   5.6897974025263732e-05
   5.8100000000000000e+02   5.3679215422911720e-05
   5.9100000000000000e+02   5.0678683574641565e-05
   6.0100000000000000e+02   4.7879028777279157e-05
   6.1100000000000000e+02   4.5264485312973313e-05
   6.2100000000000000e+02   4.2820708344735596e-05
   6.3100000000000000e+02   4.0534629478047515e-05
   6.4100000000000000e+02   3.8394328628759620e-05
   6.5100000000000000e+02   3.6388920177781287e-05
   6.6100000000000000e+02   3.4508685116373175e-05
   6.7100000000000000e+02   3.2744279322131455e-05
   6.8100000000000000e+02   3.1087315150420594e-05
   6.9100000000000000e+02   2.9530143003707061e-05
   7.0100000000000000e+02   2.8065737817207226e-05
   7.1100000000000000e+02   2.6687641549610190e-05
   7.2100000000000000e+02   2.5389911551628668e-05
   7.3100000000000000e+02   2.4167074175661626e-05
   7.4100000000000000e+02   2.3014083013983071e-05
   7.5100000000000000e+02   2.1926281286507016e-05
   7.6100000000000000e+02   2.0899367907425903e-05
   7.7100000000000000e+02   1.9929366840506477e-05
   7.8100000000000000e+02   1.9012599391772459e-05
   7.9100000000000000e+02   1.8145659136870288e-05
   8.0100000000000000e+02   1.7325389194770451e-05
   8.1100000000000000e+02   1.6548861617034879e-05
   8.2100000000000000e+02   1.5813358672724384e-05
   8.3100000000000000e+02   1.5116355831929025e-05
   8.4100000000000000e+02   1.4455506293362403e-05
   8.5100000000000000e+02   1.3828626876108066e-05
   8.6100000000000000e+02   1.3233685174871430e-05
   8.7100000000000000e+02   1.2668787822345328e-05
   8.8100000000000000e+02   1.2132169780951471e-05
   8.9100000000000000e+02   1.1622184547122131e-05
   9.0100000000000000e+02   1.1137295189009758e-05
   9.1100000000000000e+02   1.0676066134235938e-05
   9.2100000000000000e+02   1.0237155649338196e-05
   9.3100000000000000e+02   9.8193089388277826e-06
   9.4100000000000000e+02   9.4213518039897147e-06
   9.5100000000000000e+02   9.0421848200361852e-06
   9.6100000000000000e+02   8.6807779818245819e-06
   9.7100000000000000e+02   8.3361657752239461e-06
   9.8100000000000000e+02   8.0074426339628754e-06
   9.9100000000000000e+02   7.6937587595080562e-06
   1.0010000000000000e+03   7.3943162578500794e-06
   1.0110000000000000e+03   7.1083655774656957e-06
   1.0210000000000000e+03   6.8352022202021582e-06
   1.0310000000000000e+03   6.5741636951492436e-06
   1.0410000000000000e+03   6.3246267075572104e-06
   1.0510000000000000e+03   6.0860045539353841e-06
   1.0610000000000000e+03   5.8577447091278259e-06
   1.0710000000000000e+03   5.6393265876498186e-06
   1.0810000000000000e+03   5.4302594736342906e-06
   1.0910000000000000e+03   5.2300805967846833e-06
   1.1010000000000000e+03   5.0383533415052246e-06
   1.1110000000000000e+03   4.8546655901249858e-06
   1.1210000000000000e+03   4.6786281800558302e-06
   1.1310000000000000e+03   4.5098734667897480e-06
   1.1410000000000000e+03   4.3480539880010718e-06
   1.1510000000000000e+03   4.1928412180627153e-06
   1.1610000000000000e+03   4.0439244141982533e-06
   1.1710000000000000e+03   3.9010095309026924e-06
   1.1810000000000000e+03   3.7638182124064431e-06
   1.1910000000000000e+03   3.6320868564625042e-06
   1.2010000000000000e+03   3.5055657309769931e-06
   1.2110000000000000e+03   3.3840181566174717e-06
   1.2210000000000000e+03   3.2672197407373425e-06
   1.2310000000000000e+03   3.1549576600199675e-06
   1.2410000000000000e+03   3.0470299900097895e-06
   1.2510000000000000e+03   2.9432450761850319e-06
   1.2610000000000000e+03   2.8434209502374116e-06
   1.2710000000000000e+03   2.7473847770498618e-06
   1.2810000000000000e+03   2.6549723389394889e-06
   1.2910000000000000e+03   2.5660275521258061e-06
   1.3010000000000000e+03   2.4804020160351338e-06
   1.3110000000000000e+03   2.3979545833757991e-06
   1.3210000000000000e+03   2.3185509656458512e-06
   1.3310000000000000e+03   2.2420633537606953e-06
   1.3410000000000000e+03   2.1683700678514657e-06
   1.3510000000000000e+03   2.0973552258487470e-06
   1.3610000000000000e+03   2.0289084328370823e-06
   1.3710000000000000e+03   1.9629244853766727e-06
   1.3810000000000000e+03   1.8993030994976643e-06
   1.3910000000000000e+03   1.8379486499961910e-06
   1.4010000000000000e+03   1.7787699254612343e-06
   1.4110000000000000e+03   1.7216798993377554e-06
   1.4210000000000000e+03   1.6665955116806767e-06
   1.4310000000000000e+03   1.6134374686251216e-06
   1.4410000000000000e+03   1.5621300430784690e-06
   1.4510000000000000e+03   1.5126009010704402e-06
   1.4610000000000000e+03   1.4647809241323006e-06
   1.4710000000000000e+03   1.4186040503086814e-06
   1.4810000000000000e+03   1.3740071203620978e-06
   1.4910000000000000e+03   1.3309297355846759e-06
   1.5010000000000000e+03   1.2893141163735079e-06
   1.5110000000000000e+03   1.2491049814240747e-06
   1.5210000000000000e+03   1.2102494168437227e-06
   1.5310000000000000e+03   1.1726967690904613e-06
   1.5410000000000000e+03   1.1363985308863444e-06
   1.5510000000000000e+03   1.1013082390435122e-06
   1.5610000000000000e+03   1.0673813787047394e-06
   1.5710000000000000e+03   1.0345752895694292e-06
   1.5810000000000000e+03   1.0028490783813879e-06
   1.5910000000000000e+03   9.7216353584566557e-07
   1.6010000000000000e+03   9.4248105965445226e-07
   1.6110000000000000e+03   9.1376557751297406e-07
   1.6210000000000000e+03   8.8598247810716273e-07
   1.6310000000000000e+03   8.5909854451494634e-07
   1.6410000000000000e+03   8.3308189036661615e-07
   1.6510000000000000e+03   8.0790189753245690e-07
   1.6610000000000000e+03   7.8352916236305506e-07
   1.6710000000000000e+03   7.5993543765326869e-07
   1.6810000000000000e+03   7.3709358453341246e-07
   1.6910000000000000e+03   7.1497752237499972e-07
   1.7010000000000000e+03   6.9356217793285288e-07
   1.7110000000000000e+03   6.7282344899622052e-07
   1.7210000000000000e+03   6.5273815566905760e-07
   1.7310000000000000e+03   6.3328400264660560e-07
   1.7410000000000000e+03   6.1443954195015134e-07
   1.7510000000000000e+03   5.9618413443997575e-07
   1.7610000000000000e+03   5.7849791804826300e-07
   1.7710000000000000e+03   5.6136177219385086e-07
   1.7810000000000000e+03   5.4475728800058247e-07
   1.7910000000000000e+03   5.2866673866838645e-07
   1.8010000000000000e+03   5.1307305014980834e-07
   1.8110000000000000e+03   4.9795977472834406e-07
   1.8210000000000000e+03   4.8331106444404739e-07
   1.8310000000000000e+03   4.6911164650457952e-07
   1.8410000000000000e+03   4.5534680251441984e-07
   1.8510000000000000e+03   4.4200234159501988e-07
   1.8610000000000000e+03   4.2906458236308867e-07
   1.8710000000000000e+03   4.1652033017435951e-07
   1.8810000000000000e+03   4.0435686078186599e-07
   1.8910000000000000e+03   3.9256189651062382e-07
   1.9010000000000000e+03   3.8112359541405684e-07
   1.9110000000000000e+03   3.7003052821231129e-07
   1.9210000000000000e+03   3.5927166546323842e-07
   1.9310000000000000e+03   3.4883636045703814e-07
   1.9410000000000000e+03   3.3871433577633619e-07
   1.9510000000000000e+03   3.2889566664900696e-07
   1.9610000000000000e+03   3.1937077010459943e-07
   1.9710000000000000e+03   3.1013039107623495e-07
   1.9810000000000000e+03   3.0116558941886370e-07
   1.9910000000000000e+03   2.9246772769115304e-07
   2.0010000000000000e+03   2.8402846107554524e-07
   2.0110000000000000e+03   2.7583972561832502e-07
   2.0210000000000000e+03   2.6789372753877189e-07
   2.0310000000000000e+03   2.6018293528738748e-07
   2.0410000000000000e+03   2.5270006381507677e-07
   2.0510000000000000e+03   2.4543807655859124e-07
   2.0610000000000000e+03   2.3839016253156941e-07
   2.0710000000000000e+03   2.3154974029542316e-07
   2.0810000000000000e+03   2.2491044314487737e-07
   2.0910000000000000e+03   2.1846611192982925e-07
   2.1010000000000000e+03   2.1221079001537722e-07
   2.1110000000000000e+03   2.0613871259097325e-07
   2.1210000000000000e+03   2.0024430483770610e-07
   2.1310000000000000e+03   1.9452216879383123e-07
   2.1410000000000000e+03   1.8896708243841240e-07
   2.1510000000000000e+03   1.8357399113864359e-07
   2.1610000000000000e+03   1.7833800276260422e-07
   2.1710000000000000e+03   1.7325438050111853e-07
   2.1810000000000000e+03   1.6831853874414296e-07
   2.1910000000000000e+03   1.6352603742988948e-07
   2.2010000000000000e+03   1.5887257822666557e-07
   2.2110000000000000e+03   1.5435399766018658e-07
   2.2210000000000000e+03   1.4996626360086851e-07
   2.2310000000000000e+03   1.4570547007113050e-07
   2.2410000000000000e+03   1.4156783495449898e-07
   2.2510000000000000e+03   1.3754969373382541e-07
   2.2610000000000000e+03   1.3364749536767355e-07
   2.2710000000000000e+03   1.2985780091578194e-07
   2.2810000000000000e+03   1.2617727651364959e-07
   2.2910000000000000e+03   1.2260269367798892e-07
   2.3010000000000000e+03   1.1913092075404739e-07
   2.3110000000000000e+03   1.1575892642831480e-07
   2.3210000000000000e+03   1.1248376888494905e-07
   2.3310000000000000e+03   1.0930259977666245e-07
   2.3410000000000000e+03   1.0621265551931718e-07
   2.3510000000000000e+03   1.0321125897191560e-07
   2.3610000000000000e+03   1.0029581317481805e-07
   2.3710000000000000e+03   9.7463801502469246e-08
   2.3810000000000000e+03   9.4712783997964732e-08
   2.3910000000000000e+03   9.2040391874900647e-08
   2.4010000000000000e+03   8.9444331335533652e-08
   2.4110000000000000e+03   8.6922377614451405e-08
   2.4210000000000000e+03   8.4472371771318339e-08
   2.4310000000000000e+03   8.2092220079970030e-08
   2.4410000000000000e+03   7.9779891890243610e-08
   2.4510000000000000e+03   7.7533418558893095e-08
   2.4610000000000000e+03   7.5350888715070986e-08
   2.4710000000000000e+03   7.3230449482139547e-08
   2.4810000000000000e+03   7.1170302964963629e-08
   2.4910000000000000e+03   6.9168704722646715e-08
   2.5010000000000000e+03   6.7223962546719786e-08
   2.5110000000000000e+03   6.5334434017518925e-08
   2.5210000000000000e+03   6.3498525893279797e-08
   2.5310000000000000e+03   6.1714692277420868e-08
   2.5410000000000000e+03   5.9981433396732189e-08
   2.5510000000000000e+03   5.8297292394121164e-08
   2.5610000000000000e+03   5.6660857314055648e-08
   2.5710000000000000e+03   5.5070756826224854e-08
   2.5810000000000000e+03   5.3525659309181001e-08
   2.5910000000000000e+03   5.2024273155792078e-08
   2.6010000000000000e+03   5.0565345398704302e-08
   2.6110000000000000e+03   4.9147659113993368e-08
   2.6210000000000000e+03   4.7770032504806081e-08
   2.6310000000000000e+03   4.6431319359539552e-08
   2.6410000000000000e+03   4.5130406302766042e-08
   2.6510000000000000e+03   4.3866212642506604e-08
   2.6610000000000000e+03   4.2637688537514278e-08
   2.6710000000000000e+03   4.1443817288170086e-08
   2.6810000000000000e+03   4.0283609227427165e-08
   2.6910000000000000e+03   3.9156104011706680e-08
   2.7010000000000000e+03   3.8060369399086720e-08
   2.7110000000000000e+03   3.6995501402028630e-08
   2.7210000000000000e+03   3.5960619858311556e-08
   2.7310000000000000e+03   3.4954872096465945e-08
   2.7410000000000000e+03   3.3977429575792849e-08
   2.7510000000000000e+03   3.3027487580911085e-08
   2.7610000000000000e+03   3.2104264152672519e-08
   2.7710000000000000e+03   3.1207001309973189e-08
   2.7810000000000000e+03   3.0334960926140637e-08
   2.7910000000000000e+03   2.9487429310725790e-08
   2.8010000000000000e+03   2.8663709573183137e-08
   2.8110000000000000e+03   2.7863127121021007e-08
   2.8210000000000000e+03   2.7085025994368060e-08
   2.8310000000000000e+03   2.6328770851416425e-08
   2.8410000000000000e+03   2.5593741928450635e-08
   2.8510000000000000e+03   2.4879339468913125e-08
   2.8610000000000000e+03   2.4184978836159533e-08
   2.8710000000000000e+03   2.3510093567986648e-08
   2.8810000000000000e+03   2.2854133696642029e-08
   2.8910000000000000e+03   2.2216563763380873e-08
   2.9010000000000000e+03   2.1596864956635557e-08
   2.9110000000000000e+03   2.0994532515666892e-08
   2.9210000000000000e+03   2.0409075730564139e-08
   2.9310000000000000e+03   1.9840019164056171e-08
   2.9410000000000000e+03   1.9286899444257154e-08
   2.9510000000000000e+03   1.8749267555562485e-08
   2.9610000000000000e+03   1.8226686700479261e-08
   2.9710000000000000e+03   1.7718733368711029e-08
   2.9810000000000000e+03   1.7224995504441054e-08
   2.9910000000000000e+03   1.6745071437247538e-08
   3.0010000000000000e+03   1.6278573547537118e-08
   3.0110000000000000e+03   1.5825123073847410e-08
   3.0210000000000000e+03   1.5384353778280521e-08
   3.0310000000000000e+03   1.4955907975616726e-08
   3.0410000000000000e+03   1.4539440198747998e-08
   3.0510000000000000e+03   1.4134613227791700e-08
   3.0610000000000000e+03   1.3741099006448962e-08
   3.0710000000000000e+03   1.3358580932900622e-08
   3.0810000000000000e+03   1.2986749125288950e-08
   3.0910000000000000e+03   1.2625303781698356e-08
   3.1010000000000000e+03   1.2273953347438644e-08
   3.1110000000000000e+03   1.1932414056865817e-08
   3.1210000000000000e+03   1.1600411307919651e-08
   3.1310000000000000e+03   1.1277677065774949e-08
   3.1410000000000000e+03   1.0963950931926324e-08
   3.1510000000000000e+03   1.0658980755093776e-08
   3.1610000000000000e+03   1.0362520645779551e-08
   3.1710000000000000e+03   1.0074332656258491e-08
   3.1810000000000000e+03   9.7941846424084887e-09
   3.1910000000000000e+03   9.5218505691632837e-09
   3.2010000000000000e+03   9.2571124959556088e-09
   3.2110000000000000e+03   8.9997569112836863e-09
   3.2210000000000000e+03   8.7495776345127528e-09
   3.2310000000000000e+03   8.5063730667999233e-09
   3.2410000000000000e+03   8.2699489401693340e-09
   3.2510000000000000e+03   8.0401143466258314e-09
   3.2610000000000000e+03   7.8166861672204625e-09
   3.2710000000000000e+03   7.5994834211738262e-09
   3.2810000000000000e+03   7.3883330694791141e-09
   3.2910000000000000e+03   7.1830652803838384e-09
   3.3010000000000000e+03   6.9835164839177531e-09
   3.3110000000000000e+03   6.7895255537329479e-09
   3.3210000000000000e+03   6.6009377779901531e-09
   3.3310000000000000e+03   6.4176028739155831e-09
   3.3410000000000000e+03   6.2393720859994147e-09
   3.3510000000000000e+03   6.0661042950516316e-09
   3.3610000000000000e+03   5.8976600618725747e-09
   3.3710000000000000e+03   5.7339054454128442e-09
   3.3810000000000000e+03   5.5747089482453797e-09
   3.3910000000000000e+03   5.4199427383766258e-09
   3.4010000000000000e+03   5.2694840237841007e-09
   3.4110000000000000e+03   5.1232119978884721e-09
   3.4210000000000000e+03   4.9810105886286879e-09
   3.4310000000000000e+03   4.8427643348492781e-09
   3.4410000000000000e+03   4.7083654117145812e-09
   3.4510000000000000e+03   4.5777040089457859e-09
   3.4610000000000000e+03   4.4506770362255098e-09
   3.4710000000000000e+03   4.3271830832267261e-09
   3.4810000000000000e+03   4.2071234886975420e-09
   3.4910000000000000e+03   4.0904029513667761e-09
   3.5010000000000000e+03   3.9769272390480209e-09
   3.5110000000000000e+03   3.8666067013467538e-09
   3.5210000000000000e+03   3.7593530624060151e-09
   3.5310000000000000e+03   3.6550811008967698e-09
   3.5410000000000000e+03   3.5537071227539416e-09
   3.5510000000000000e+03   3.4551506411667746e-09
   3.5610000000000000e+03   3.3593336129468508e-09
   3.5710000000000000e+03   3.2661793694433168e-09
   3.5810000000000000e+03   3.1756139910804490e-09
   3.5910000000000000e+03   3.0875643219145052e-09
   3.6010000000000000e+03   3.0019613296144385e-09
   3.6110000000000000e+03   2.9187355236700127e-09
   3.6210000000000000e+03   2.8378224535420647e-09
   3.6310000000000000e+03   2.7591567523330538e-09
   3.6410000000000000e+03   2.6826764131261550e-09
   3.6510000000000000e+03   2.6083203453629190e-09
   3.6610000000000000e+03   2.5360285275696700e-09
   3.6710000000000000e+03   2.4657441455270505e-09
   3.6810000000000000e+03   2.3974122177324567e-09
   3.6910000000000000e+03   2.3309768463249072e-09
   3.7010000000000000e+03   2.2663870206880981e-09
   3.7110000000000000e+03   2.2035889811305940e-09
   3.7210000000000000e+03   2.1425350770168049e-09
   3.7310000000000000e+03   2.0831750613624063e-09
   3.7410000000000000e+03   2.0254638798805424e-09
   3.7510000000000000e+03   1.9693534237564347e-09
   3.7610000000000000e+03   1.9148007768727732e-09
   3.7710000000000000e+03   1.8617613431218896e-09
   3.7810000000000000e+03   1.8101941918296236e-09
   3.7910000000000000e+03   1.7600577814162298e-09
   3.8010000000000000e+03   1.7113125557451128e-09
   3.8110000000000000e+03   1.6639198750380536e-09
   3.8210000000000000e+03   1.6178418631488136e-09
   3.8310000000000000e+03   1.5730420184687198e-09
   3.8410000000000000e+03   1.5294847557474759e-09
   3.8510000000000000e+03   1.4871360169987465e-09
   3.8610000000000000e+03   1.4459618969625926e-09
   3.8710000000000000e+03   1.4059298649166401e-09
   3.8810000000000000e+03   1.3670070846857228e-09
   3.8910000000000000e+03   1.3291640800753890e-09
   3.9010000000000000e+03   1.2923707639856027e-09
   3.9110000000000000e+03   1.2565968965899318e-09
   3.9210000000000000e+03   1.2218157507690547e-09
   3.9310000000000000e+03   1.1879990721396890e-09
   3.9410000000000000e+03   1.1551198281297212e-09
   3.9510000000000000e+03   1.1231519025254140e-09
   3.9610000000000000e+03   1.0920694845658233e-09
   3.9710000000000000e+03   1.0618492071123419e-09
   3.9810000000000000e+03   1.0324663284887983e-09
   3.9910000000000000e+03   1.0038979397357741e-09


==> figures/QPbox_gamma_0_6.dat <==
   1.0000000000000000e+00   4.8833223928022518e-01
   1.1000000000000000e+01   2.5456742770714913e-01
   2.1000000000000000e+01   1.3672029240532824e-01
   3.1000000000000000e+01   7.4831218861199006e-02
   4.1000000000000000e+01   4.5413053610478434e-02
   5.1000000000000000e+01   2.9098626134715689e-02
   6.1000000000000000e+01   1.9749808606916316e-02
   7.1000000000000000e+01   1.4165561380758668e-02
   8.1000000000000000e+01   1.0224167591432456e-02
   9.1000000000000000e+01   7.3681507433165424e-03
   1.0100000000000000e+02   5.4283621508335071e-03
   1.1100000000000000e+02   4.1353060555418776e-03
   1.2100000000000000e+02   3.2436585712380802e-03
   1.3100000000000000e+02   2.6396567520174303e-03
   1.4100000000000000e+02   2.1723127495503606e-03
   1.5100000000000000e+02   1.8134824831588417e-03
   1.6100000000000000e+02   1.5438768240895937e-03
   1.7100000000000000e+02   1.3162978664490903e-03
   1.8100000000000000e+02   1.1240919340322118e-03
   1.9100000000000000e+02   9.7213312465868975e-04
   2.0100000000000000e+02   8.4570873079731278e-04
   2.1100000000000000e+02   7.3968826448388906e-04
   2.2100000000000000e+02   6.5138484971274230e-04
   2.3100000000000000e+02   5.7925080711671679e-04
   2.4100000000000000e+02   5.1717896050951250e-04
   2.5100000000000000e+02   4.6327050954707348e-04
   2.6100000000000000e+02   4.1601209515433173e-04
   2.7100000000000000e+02   3.7436939913995865e-04
   2.8100000000000000e+02   3.3752142185941716e-04
   2.9100000000000000e+02   3.0483040327525002e-04
   3.0100000000000000e+02   2.7622525874826962e-04
   3.1100000000000000e+02   2.5169012650763434e-04
   3.2100000000000000e+02   2.2978756065579305e-04
   3.3100000000000000e+02   2.1017649861700043e-04
   3.4100000000000000e+02   1.9257584483306327e-04
   3.5100000000000000e+02   1.7676236475889023e-04
   3.6100000000000000e+02   1.6251359499046936e-04
   3.7100000000000000e+02   1.4964765930803727e-04
   3.8100000000000000e+02   1.3800732939536973e-04
   3.9100000000000000e+02   1.2745593172120215e-04
   4.0100000000000000e+02   1.1787425557959480e-04
   4.1100000000000000e+02   1.0915802228464796e-04
   4.2100000000000000e+02   1.0121577491979955e-04
   4.3100000000000000e+02   9.3967104541235372e-05
   4.4100000000000000e+02   8.7341150991453935e-05
   4.5100000000000000e+02   8.1275330220127688e-05
   4.6100000000000000e+02   7.5714447121820485e-05
   4.7100000000000000e+02   7.0610408110255554e-05
   4.8100000000000000e+02   6.5918632541923735e-05
   4.9100000000000000e+02   6.1600130806883140e-05
   5.0100000000000000e+02   5.7620154665436742e-05
   5.1100000000000000e+02   5.3947662128898372e-05
   5.2100000000000000e+02   5.0554871041558615e-05
   5.3100000000000000e+02   4.7416873862866774e-05
   5.4100000000000000e+02   4.4511303136601922e-05
   5.5100000000000000e+02   4.1818040114261649e-05
   5.6100000000000000e+02   3.9318960414601897e-05
   5.7100000000000000e+02   3.6997711545873950e-05
   5.8100000000000000e+02   3.4839517920187209e-05
   5.9100000000000000e+02   3.2831149410504210e-05
   6.0100000000000000e+02   3.0960483699101716e-05
   6.1100000000000000e+02   2.9216343315756977e-05
   6.2100000000000000e+02   2.7588751533268049e-05
   6.3100000000000000e+02   2.6068631363276027e-05
   6.4100000000000000e+02   2.4647714231378308e-05
   6.5100000000000000e+02   2.3318458945848230e-05
   6.6100000000000000e+02   2.2073979675837551e-05
   6.7100000000000000e+02   2.0907981852108001e-05
   6.8100000000000000e+02   1.9814705027351960e-05
   6.9100000000000000e+02   1.8788871868019787e-05
   7.0100000000000000e+02   1.7825642559534253e-05
   7.1100000000000000e+02   1.6920573993521144e-05
   7.2100000000000000e+02   1.6069583180215631e-05
   7.3100000000000000e+02   1.5268914417327082e-05
   7.4100000000000000e+02   1.4515109777495726e-05
   7.5100000000000000e+02   1.3804982557266855e-05
   7.6100000000000000e+02   1.3135593359373578e-05
   7.7100000000000000e+02   1.2504228510358862e-05
   7.8100000000000000e+02   1.1908380578796451e-05
   7.9100000000000000e+02   1.1345730760439247e-05
   8.0100000000000000e+02   1.0814132929612660e-05
   8.1100000000000000e+02   1.0311599196642961e-05
   8.2100000000000000e+02   9.8362867973652639e-06
   8.3100000000000000e+02   9.3864862019990458e-06
   8.4100000000000000e+02   8.9606102928029905e-06
   8.5100000000000000e+02   8.5571845239132911e-06
   8.6100000000000000e+02   8.1748379627187027e-06
   8.7100000000000000e+02   7.8122951144165577e-06
   8.8100000000000000e+02   7.4683684701864477e-06
   8.9100000000000000e+02   7.1419516962038627e-06
   9.0100000000000000e+02   6.8320134079013777e-06
   9.1100000000000000e+02   6.5375914766340574e-06
   9.2100000000000000e+02   6.2577878134621278e-06
   9.3100000000000000e+02   5.9917635888147707e-06
   9.4100000000000000e+02   5.7387348477152970e-06
   9.5100000000000000e+02   5.4979684868151430e-06
   9.6100000000000000e+02   5.2687785533751143e-06
   9.7100000000000000e+02   5.0505228475612514e-06
   9.8100000000000000e+02   4.8425997932336994e-06
   9.9100000000000000e+02   4.6444455555414329e-06
   1.0010000000000000e+03   4.4555313885229377e-06
   1.0110000000000000e+03   4.2753611862911720e-06
   1.0210000000000000e+03   4.1034692229883563e-06
   1.0310000000000000e+03   3.9394180677652175e-06
   1.0410000000000000e+03   3.7827966564575081e-06
   1.0510000000000000e+03   3.6332185112544073e-06
   1.0610000000000000e+03   3.4903200862134723e-06
   1.0710000000000000e+03   3.3537592476329967e-06
   1.0810000000000000e+03   3.2232138536965263e-06
   1.0910000000000000e+03   3.0983804465240028e-06
   1.1010000000000000e+03   2.9789730346369340e-06
   1.1110000000000000e+03   2.8647219652266853e-06
   1.1210000000000000e+03   2.7553728740077796e-06
   1.1310000000000000e+03   2.6506857144889222e-06
   1.1410000000000000e+03   2.5504338513891162e-06
   1.1510000000000000e+03   2.4544032175879534e-06
   1.1610000000000000e+03   2.3623915324719208e-06
   1.1710000000000000e+03   2.2742075709858671e-06
   1.1810000000000000e+03   2.1896704840005405e-06
   1.1910000000000000e+03   2.1086091680107533e-06
   1.2010000000000000e+03   2.0308616676697183e-06
   1.2110000000000000e+03   1.9562746319303532e-06
   1.2210000000000000e+03   1.8847027956918921e-06
   1.2310000000000000e+03   1.8160084999335486e-06
   1.2410000000000000e+03   1.7500612446843546e-06
   1.2510000000000000e+03   1.6867372674983068e-06
   1.2610000000000000e+03   1.6259191504893500e-06
   1.2710000000000000e+03   1.5674954569952799e-06
   1.2810000000000000e+03   1.5113603850415508e-06
   1.2910000000000000e+03   1.4574134467685705e-06
   1.3010000000000000e+03   1.4055591661861614e-06
   1.3110000000000000e+03   1.3557067989206243e-06
   1.3210000000000000e+03   1.3077700663180829e-06
   1.3310000000000000e+03   1.2616669063477311e-06
   1.3410000000000000e+03   1.2173192416104378e-06
   1.3510000000000000e+03   1.1746527618563586e-06
   1.3610000000000000e+03   1.1335967167352161e-06
   1.3710000000000000e+03   1.0940837245828528e-06
   1.3810000000000000e+03   1.0560495877750169e-06
   1.3910000000000000e+03   1.0194331276301287e-06
   1.4010000000000000e+03   9.8417602221384880e-07
   1.4110000000000000e+03   9.5022265132178425e-07
   1.4210000000000000e+03   9.1751996024754473e-07
   1.4310000000000000e+03   8.8601732477260747e-07
   1.4410000000000000e+03   8.5566642379250359e-07
   1.4510000000000000e+03   8.2642112080113403e-07
   1.4610000000000000e+03   7.9823735453867030e-07
   1.4710000000000000e+03   7.7107303147217165e-07
   1.4810000000000000e+03   7.4488792637070110e-07
   1.4910000000000000e+03   7.1964359021130825e-07
   1.5010000000000000e+03   6.9530326083408849e-07
   1.5110000000000000e+03   6.7183177787357900e-07
   1.5210000000000000e+03   6.4919550685374131e-07
   1.5310000000000000e+03   6.2736226190840368e-07
   1.5410000000000000e+03   6.0630123644347782e-07
   1.5510000000000000e+03   5.8598293731188242e-07
   1.5610000000000000e+03   5.6637911944664487e-07
   1.5710000000000000e+03   5.4746272996304094e-07
   1.5810000000000000e+03   5.2920784645713048e-07
   1.5910000000000000e+03   5.1158962843876324e-07
   1.6010000000000000e+03   4.9458426509915197e-07
   1.6110000000000000e+03   4.7816892643842507e-07
   1.6210000000000000e+03   4.6232171790588719e-07
   1.6310000000000000e+03   4.4702163946934525e-07
   1.6410000000000000e+03   4.3224854224081160e-07
   1.6510000000000000e+03   4.1798309060035797e-07
   1.6610000000000000e+03   4.0420672615268603e-07
   1.6710000000000000e+03   3.9090163214187694e-07
   1.6810000000000000e+03   3.7805069924067872e-07
   1.6910000000000000e+03   3.6563749729612289e-07
   1.7010000000000000e+03   3.5364624172971752e-07
   1.7110000000000000e+03   3.4206176833759159e-07
   1.7210000000000000e+03   3.3086950289794237e-07
   1.7310000000000000e+03   3.2005543856752869e-07
   1.7410000000000000e+03   3.0960610976545727e-07
   1.7510000000000000e+03   2.9950856972240244e-07
   1.7610000000000000e+03   2.8975036665528837e-07
   1.7710000000000000e+03   2.8031952696738541e-07
   1.7810000000000000e+03   2.7120452913209660e-07
   1.7910000000000000e+03   2.6239428903122333e-07
   1.8010000000000000e+03   2.5387813994780765e-07
   1.8110000000000000e+03   2.4564581607168138e-07
   1.8210000000000000e+03   2.3768743600501544e-07
   1.8310000000000000e+03   2.2999348489333142e-07
   1.8410000000000000e+03   2.2255480358192749e-07
   1.8510000000000000e+03   2.1536256799781488e-07
   1.8610000000000000e+03   2.0840828242975655e-07
   1.8710000000000000e+03   2.0168376089564668e-07
   1.8810000000000000e+03   1.9518111843710633e-07
   1.8910000000000000e+03   1.8889275554139083e-07
   1.9010000000000000e+03   1.8281135019961730e-07
   1.9110000000000000e+03   1.7692984492502094e-07
   1.9210000000000000e+03   1.7124143743664486e-07
   1.9310000000000000e+03   1.6573956874668122e-07
   1.9410000000000000e+03   1.6041791720414168e-07
   1.9510000000000000e+03   1.5527038658219868e-07
   1.9610000000000000e+03   1.5029109431825278e-07
   1.9710000000000000e+03   1.4547437227756467e-07
   1.9810000000000000e+03   1.4081474949517247e-07
   1.9910000000000000e+03   1.3630695019044854e-07
   2.0010000000000000e+03   1.3194588338170455e-07
   2.0110000000000000e+03   1.2772663738804119e-07
   2.0210000000000000e+03   1.2364447097121730e-07
   2.0310000000000000e+03   1.1969481287747049e-07
   2.0410000000000000e+03   1.1587324580124574e-07
   2.0510000000000000e+03   1.1217550959244962e-07
   2.0610000000000000e+03   1.0859749163468736e-07
   2.0710000000000000e+03   1.0513521981984858e-07
   2.0810000000000000e+03   1.0178486040993788e-07
   2.0910000000000000e+03   9.8542711164386816e-08
   2.1010000000000000e+03   9.5405197980073355e-08
   2.1110000000000000e+03   9.2368869393171531e-08
   2.1210000000000000e+03   8.9430390011916429e-08
   2.1310000000000000e+03   8.6586539905698610e-08
   2.1410000000000000e+03   8.3834209565093027e-08
   2.1510000000000000e+03   8.1170393792803186e-08
   2.1610000000000000e+03   7.8592189870944387e-08
   2.1710000000000000e+03   7.6096793284704635e-08
   2.1810000000000000e+03   7.3681494820543132e-08
   2.1910000000000000e+03   7.1343674915313572e-08
   2.2010000000000000e+03   6.9080806252612931e-08
   2.2110000000000000e+03   6.6890443377386521e-08
   2.2210000000000000e+03   6.4770221779569564e-08
   2.2310000000000000e+03   6.2717858810445605e-08
   2.2410000000000000e+03   6.0731148642675473e-08
   2.2510000000000000e+03   5.8807956161241376e-08
   2.2610000000000000e+03   5.6946220476154036e-08
   2.2710000000000000e+03   5.5143947286132891e-08
   2.2810000000000000e+03   5.3399209184058881e-08
   2.2910000000000000e+03   5.1710144435163273e-08
   2.3010000000000000e+03   5.0074949493434269e-08
   2.3110000000000000e+03   4.8491884041588052e-08
   2.3210000000000000e+03   4.6959263660201796e-08
   2.3310000000000000e+03   4.5475459522260848e-08
   2.3410000000000000e+03   4.4038897782253176e-08
   2.3510000000000000e+03   4.2648054383471882e-08
   2.3610000000000000e+03   4.1301457654363919e-08
   2.3710000000000000e+03   3.9997682046747897e-08
   2.3810000000000000e+03   3.8735351343068353e-08
   2.3910000000000000e+03   3.7513131783707949e-08
   2.4010000000000000e+03   3.6329735579694592e-08
   2.4110000000000000e+03   3.5183914803645556e-08
   2.4210000000000000e+03   3.4074465971559414e-08
   2.4310000000000000e+03   3.3000221031958605e-08
   2.4410000000000000e+03   3.1960051031323010e-08
   2.4510000000000000e+03   3.0952866114089895e-08
   2.4610000000000000e+03   2.9977608955418912e-08
   2.4710000000000000e+03   2.9033258273899180e-08
   2.4810000000000000e+03   2.8118825471568609e-08
   2.4910000000000000e+03   2.7233353717555494e-08
   2.5010000000000000e+03   2.6375918558984105e-08
   2.5110000000000000e+03   2.5545623644635601e-08
   2.5210000000000000e+03   2.4741602557664784e-08
   2.5310000000000000e+03   2.3963019273779277e-08
   2.5410000000000000e+03   2.3209058386750190e-08
   2.5510000000000000e+03   2.2478939464693332e-08
   2.5610000000000000e+03   2.1771899333807283e-08
   2.5710000000000000e+03   2.1087204143758681e-08
   2.5810000000000000e+03   2.0424143105899964e-08
   2.5910000000000000e+03   1.9782027424184630e-08
   2.6010000000000000e+03   1.9160189836988018e-08
   2.6110000000000000e+03   1.8557985991644889e-08
   2.6210000000000000e+03   1.7974792153553478e-08
   2.6310000000000000e+03   1.7410003373458748e-08
   2.6410000000000000e+03   1.6863036389253907e-08
   2.6510000000000000e+03   1.6333323822377362e-08
   2.6610000000000000e+03   1.5820318606878200e-08
   2.6710000000000000e+03   1.5323490171256299e-08
   2.6810000000000000e+03   1.4842325965726269e-08
   2.6910000000000000e+03   1.4376329171321526e-08
   2.7010000000000000e+03   1.3925017325356718e-08
   2.7110000000000000e+03   1.3487926903219618e-08
   2.7210000000000000e+03   1.3064606598409683e-08
   2.7310000000000000e+03   1.2654620377065982e-08
   2.7410000000000000e+03   1.2257545492524053e-08
   2.7510000000000000e+03   1.1872973859853455e-08
   2.7610000000000000e+03   1.1500509612235440e-08
   2.7710000000000000e+03   1.1139769253689346e-08
   2.7810000000000000e+03   1.0790381353619803e-08
   2.7910000000000000e+03   1.0451988226807093e-08
   2.8010000000000000e+03   1.0124242573426435e-08
   2.8110000000000000e+03   9.8068059517840217e-09
   2.8210000000000000e+03   9.4993536655616982e-09
   2.8310000000000000e+03   9.2015704874778676e-09
   2.8410000000000000e+03   8.9131506592874939e-09
   2.8510000000000000e+03   8.6337980445084942e-09
   2.8610000000000000e+03   8.3632262811481431e-09
   2.8710000000000000e+03   8.1011600035142294e-09
   2.8810000000000000e+03   7.8473290386120148e-09
   2.8910000000000000e+03   7.6014737515680906e-09
   2.9010000000000000e+03   7.3633424492816477e-09
   2.9110000000000000e+03   7.1326919913300598e-09
   2.9210000000000000e+03   6.9092865681577141e-09
   2.9310000000000000e+03   6.6928972428968233e-09
   2.9410000000000000e+03   6.4833030204522001e-09
   2.9510000000000000e+03   6.2802893202372907e-09
   2.9610000000000000e+03   6.0836496561645404e-09
   2.9710000000000000e+03   5.8931822766646696e-09
   2.9810000000000000e+03   5.7086935246673968e-09
   2.9910000000000000e+03   5.5299944776207175e-09
   3.0010000000000000e+03   5.3569036965660403e-09
   3.0110000000000000e+03   5.1892434079782786e-09
   3.0210000000000000e+03   5.0268431691993589e-09
   3.0310000000000000e+03   4.8695389520798474e-09
   3.0410000000000000e+03   4.7171673393758929e-09
   3.0510000000000000e+03   4.5695751465121846e-09
   3.0610000000000000e+03   4.4266119379885427e-09
   3.0710000000000000e+03   4.2881312491910858e-09
   3.0810000000000000e+03   4.1539927245617772e-09
   3.0910000000000000e+03   4.0240593685232962e-09
   3.1010000000000000e+03   3.8981995309221854e-09
   3.1110000000000000e+03   3.7762852270384937e-09
   3.1210000000000000e+03   3.6581913739537970e-09
   3.1310000000000000e+03   3.5437994559847054e-09
   3.1410000000000000e+03   3.4329920265326010e-09
   3.1510000000000000e+03   3.3256554571587681e-09
   3.1610000000000000e+03   3.2216832975651101e-09
   3.1710000000000000e+03   3.1209675701895682e-09
   3.1810000000000000e+03   3.0234077810634946e-09
   3.1910000000000000e+03   2.9289025198598638e-09
   3.2010000000000000e+03   2.8373586234770416e-09
   3.2110000000000000e+03   2.7486810960966397e-09
   3.2210000000000000e+03   2.6627804400505309e-09
   3.2310000000000000e+03   2.5795691431137364e-09
   3.2410000000000000e+03   2.4989645803059554e-09
   3.2510000000000000e+03   2.4208824466565273e-09
   3.2610000000000000e+03   2.3452453098826189e-09
   3.2710000000000000e+03   2.2719758904277921e-09
   3.2810000000000000e+03   2.2009995050843430e-09
   3.2910000000000000e+03   2.1322443724460946e-09
   3.3010000000000000e+03   2.0656413074556034e-09
   3.3110000000000000e+03   2.0011226523193870e-09
   3.3210000000000000e+03   1.9386236510454901e-09
   3.3310000000000000e+03   1.8780786312835797e-09
   3.3410000000000000e+03   1.8194289460975454e-09
   3.3510000000000000e+03   1.7626133522025419e-09
   3.3610000000000000e+03   1.7075757990111923e-09
   3.3710000000000000e+03   1.6542590141249510e-09
   3.3810000000000000e+03   1.6026100014843635e-09
   3.3910000000000000e+03   1.5525774450203328e-09
   3.4010000000000000e+03   1.5041088068525930e-09
   3.4110000000000000e+03   1.4571558254399692e-09
   3.4210000000000000e+03   1.4116717665052483e-09
   3.4310000000000000e+03   1.3676092848656324e-09
   3.4410000000000000e+03   1.3249234789606614e-09
   3.4510000000000000e+03   1.2835738762953631e-09
   3.4610000000000000e+03   1.2435167971204466e-09
   3.4710000000000000e+03   1.2047110053089589e-09
   3.4810000000000000e+03   1.1671186247146615e-09
   3.4910000000000000e+03   1.1307013210121280e-09
   3.5010000000000000e+03   1.0954221344134965e-09
   3.5110000000000000e+03   1.0612450214892826e-09
   3.5210000000000000e+03   1.0281368406115277e-09


==> figures/QPbox_gamma_0_8.dat <==
   1.0000000000000000e+00   3.8697206798538597e-01
   1.1000000000000000e+01   2.7291287455364199e-01
   2.1000000000000000e+01   1.9259052742086047e-01
   3.1000000000000000e+01   1.3425156782715703e-01
   4.1000000000000000e+01   9.3621824051548147e-02
   5.1000000000000000e+01   6.7387778054996017e-02
   6.1000000000000000e+01   5.0184457038146814e-02
   7.1000000000000000e+01   3.8135864362648937e-02
   8.1000000000000000e+01   2.9425195460378303e-02
   9.1000000000000000e+01   2.3167779685613527e-02
   1.0100000000000000e+02   1.8743382163842793e-02
   1.1100000000000000e+02   1.5374028727199793e-02
   1.2100000000000000e+02   1.2692140464816318e-02
   1.3100000000000000e+02   1.0474325555592497e-02
   1.4100000000000000e+02   8.6328323948166724e-03
   1.5100000000000000e+02   7.1271288297222266e-03
   1.6100000000000000e+02   5.9527776420035894e-03
   1.7100000000000000e+02   5.0061713336862542e-03
   1.8100000000000000e+02   4.2650028581983244e-03
   1.9100000000000000e+02   3.6646441732812009e-03
   2.0100000000000000e+02   3.1958175804266127e-03
   2.1100000000000000e+02   2.8298267758506399e-03
   2.2100000000000000e+02   2.5173481924744626e-03
   2.3100000000000000e+02   2.2411104169581882e-03
   2.4100000000000000e+02   2.0089015744953038e-03
   2.5100000000000000e+02   1.8064728693473332e-03
   2.6100000000000000e+02   1.6410015964065448e-03
   2.7100000000000000e+02   1.4938502595807346e-03
   2.8100000000000000e+02   1.3587547769896725e-03
   2.9100000000000000e+02   1.2366567007041627e-03
   3.0100000000000000e+02   1.1256259262779932e-03
   3.1100000000000000e+02   1.0323785265748356e-03
   3.2100000000000000e+02   9.4924203824175285e-04
   3.3100000000000000e+02   8.7333720376845314e-04
   3.4100000000000000e+02   8.0544648943169127e-04
   3.5100000000000000e+02   7.4465633367045586e-04
   3.6100000000000000e+02   6.9025856271942945e-04
   3.7100000000000000e+02   6.4073297480583759e-04
   3.8100000000000000e+02   5.9783237915215560e-04
   3.9100000000000000e+02   5.5853063293805094e-04
   4.0100000000000000e+02   5.2239650204634780e-04
   4.1100000000000000e+02   4.8921914754470567e-04
   4.2100000000000000e+02   4.5858456140130847e-04
   4.3100000000000000e+02   4.3023356729107672e-04
   4.4100000000000000e+02   4.0394701501015982e-04
   4.5100000000000000e+02   3.7953530845962781e-04
   4.6100000000000000e+02   3.5683221591328255e-04
   4.7100000000000000e+02   3.3569069867658889e-04
   4.8100000000000000e+02   3.1598720841419107e-04
   4.9100000000000000e+02   2.9764165515394950e-04
   5.0100000000000000e+02   2.8083770526234173e-04
   5.1100000000000000e+02   2.6566392847887226e-04
   5.2100000000000000e+02   2.5149254122983273e-04
   5.3100000000000000e+02   2.3824023703522546e-04
   5.4100000000000000e+02   2.2583419816513386e-04
   5.5100000000000000e+02   2.1420945183935560e-04
   5.6100000000000000e+02   2.0330737857755671e-04
   5.7100000000000000e+02   1.9307474861606056e-04
   5.8100000000000000e+02   1.8347480988452607e-04
   5.9100000000000000e+02   1.7445419120700470e-04
   6.0100000000000000e+02   1.6597124245682510e-04
   6.1100000000000000e+02   1.5798805586361050e-04
   6.2100000000000000e+02   1.5046987731686122e-04
   6.3100000000000000e+02   1.4338477178548964e-04
   6.4100000000000000e+02   1.3670334689373393e-04
   6.5100000000000000e+02   1.3039851517457378e-04
   6.6100000000000000e+02   1.2444528512887132e-04
   6.7100000000000000e+02   1.1882057542179758e-04
   6.8100000000000000e+02   1.1350304851659475e-04
   6.9100000000000000e+02   1.0847296105998030e-04
   7.0100000000000000e+02   1.0371202893218702e-04
   7.1100000000000000e+02   9.9203305231707035e-05
   7.2100000000000000e+02   9.4931069759875180e-05
   7.3100000000000000e+02   9.0880728753546302e-05
   7.4100000000000000e+02   8.7038723788687272e-05
   7.5100000000000000e+02   8.3392448909048989e-05
   7.6100000000000000e+02   7.9930175154584998e-05
   7.7100000000000000e+02   7.6641206895703274e-05
   7.8100000000000000e+02   7.3515713086023921e-05
   7.9100000000000000e+02   7.0543772093170558e-05
   8.0100000000000000e+02   6.7716495440044120e-05
   8.1100000000000000e+02   6.5025594332336230e-05
   8.2100000000000000e+02   6.2463329536627845e-05
   8.3100000000000000e+02   6.0022468507188031e-05
   8.4100000000000000e+02   5.7696247220563958e-05
   8.5100000000000000e+02   5.5478335612375625e-05
   8.6100000000000000e+02   5.3362806001286202e-05
   8.7100000000000000e+02   5.1344104141851814e-05
   8.8100000000000000e+02   4.9417022620041492e-05
   8.9100000000000000e+02   4.7576676367988655e-05
   9.0100000000000000e+02   4.5818480108898737e-05
   9.1100000000000000e+02   4.4138127556324935e-05
   9.2100000000000000e+02   4.2531572225471065e-05
   9.3100000000000000e+02   4.0995009706391530e-05
   9.4100000000000000e+02   3.9524861288972539e-05
   9.5100000000000000e+02   3.8117758821179023e-05
   9.6100000000000000e+02   3.6770530689382408e-05
   9.7100000000000000e+02   3.5480188852347713e-05
   9.8100000000000000e+02   3.4243916817389894e-05
   9.9100000000000000e+02   3.3059058494859580e-05
   1.0010000000000000e+03   3.1923188206090367e-05
   1.0110000000000000e+03   3.0833953069605306e-05
   1.0210000000000000e+03   2.9789005466726300e-05
   1.0310000000000000e+03   2.8786237157852230e-05
   1.0410000000000000e+03   2.7823655196691109e-05
   1.0510000000000000e+03   2.6899374802519219e-05
   1.0610000000000000e+03   2.6011612722997359e-05
   1.0710000000000000e+03   2.5158681051195445e-05
   1.0810000000000000e+03   2.4338981464752843e-05
   1.0910000000000000e+03   2.3550999848381941e-05
   1.1010000000000000e+03   2.2793301279402424e-05
   1.1110000000000000e+03   2.2064525347288103e-05
   1.1210000000000000e+03   2.1363381778055687e-05
   1.1310000000000000e+03   2.0688646350971849e-05
   1.1410000000000000e+03   2.0039157070313376e-05
   1.1510000000000000e+03   1.9413810597831288e-05
   1.1610000000000000e+03   1.8811558904530065e-05
   1.1710000000000000e+03   1.8231406136416522e-05
   1.1810000000000000e+03   1.7672405681236674e-05
   1.1910000000000000e+03   1.7133657418789665e-05
   1.2010000000000000e+03   1.6614305138782630e-05
   1.2110000000000000e+03   1.6113534125615434e-05
   1.2210000000000000e+03   1.5630568882299199e-05
   1.2310000000000000e+03   1.5164671003588528e-05
   1.2410000000000000e+03   1.4715137170531170e-05
   1.2510000000000000e+03   1.4281297267046127e-05
   1.2610000000000000e+03   1.3862512614559230e-05
   1.2710000000000000e+03   1.3458174304536342e-05
   1.2810000000000000e+03   1.3067701630899641e-05
   1.2910000000000000e+03   1.2690540622021488e-05
   1.3010000000000000e+03   1.2326162645721535e-05
   1.3110000000000000e+03   1.1974063106357833e-05
   1.3210000000000000e+03   1.1633760208506654e-05
   1.3310000000000000e+03   1.1304793799754595e-05
   1.3410000000000000e+03   1.0986724269693983e-05
   1.3510000000000000e+03   1.0679131519477882e-05
   1.3610000000000000e+03   1.0381613983302071e-05
   1.3710000000000000e+03   1.0093787706701246e-05
   1.3810000000000000e+03   9.8152854804376294e-06
   1.3910000000000000e+03   9.5457560116548081e-06
   1.4010000000000000e+03   9.2848631503185549e-06
   1.4110000000000000e+03   9.0322851530755779e-06
   1.4210000000000000e+03   8.7877139859048150e-06
   1.4310000000000000e+03   8.5508546702957202e-06
   1.4410000000000000e+03   8.3214246566118637e-06
   1.4510000000000000e+03   8.0991532356361296e-06
   1.4610000000000000e+03   7.8837809782175655e-06
   1.4710000000000000e+03   7.6750592105034879e-06
   1.4810000000000000e+03   7.4727495087205600e-06
   1.4910000000000000e+03   7.2766232219048093e-06
   1.5010000000000000e+03   7.0864610253296409e-06
   1.5110000000000000e+03   6.9020524908864875e-06
   1.5210000000000000e+03   6.7231956799162376e-06
   1.5310000000000000e+03   6.5496967583387137e-06
   1.5410000000000000e+03   6.3813696324002218e-06
   1.5510000000000000e+03   6.2180355964864819e-06
   1.5610000000000000e+03   6.0595230104117474e-06
   1.5710000000000000e+03   5.9056669786933807e-06
   1.5810000000000000e+03   5.7563090554844518e-06
   1.5910000000000000e+03   5.6112969588226504e-06
   1.6010000000000000e+03   5.4704843048863592e-06
   1.6110000000000000e+03   5.3337303466797889e-06
   1.6210000000000000e+03   5.2008997333361766e-06
   1.6310000000000000e+03   5.0718622740027815e-06
   1.6410000000000000e+03   4.9464927215803033e-06
   1.6510000000000000e+03   4.8246705549350433e-06
   1.6610000000000000e+03   4.7062797858527402e-06
   1.6710000000000000e+03   4.5912087612578869e-06
   1.6810000000000000e+03   4.4793499845238463e-06
   1.6910000000000000e+03   4.3705999399902230e-06
   1.7010000000000000e+03   4.2648589280183549e-06
   1.7110000000000000e+03   4.1620309047813231e-06
   1.7210000000000000e+03   4.0620233353411602e-06
   1.7310000000000000e+03   3.9647470459624257e-06
   1.7410000000000000e+03   3.8701160875748059e-06
   1.7510000000000000e+03   3.7780476070247627e-06
   1.7610000000000000e+03   3.6884617166471912e-06
   1.7710000000000000e+03   3.6012813817060670e-06
   1.7810000000000000e+03   3.5164322998933185e-06
   1.7910000000000000e+03   3.4338427931985383e-06
   1.8010000000000000e+03   3.3534437080259206e-06
   1.8110000000000000e+03   3.2751683102712272e-06
   1.8210000000000000e+03   3.1989521904786945e-06
   1.8310000000000000e+03   3.1247331772451689e-06
   1.8410000000000000e+03   3.0524512432933714e-06
   1.8510000000000000e+03   2.9820484271232569e-06
   1.8610000000000000e+03   2.9134687520670235e-06
   1.8710000000000000e+03   2.8466581456495780e-06
   1.8810000000000000e+03   2.7815643739161822e-06
   1.8910000000000000e+03   2.7181369646110772e-06
   1.9010000000000000e+03   2.6563271434905775e-06
   1.9110000000000000e+03   2.5960877689561707e-06
   1.9210000000000000e+03   2.5373732706585083e-06
   1.9310000000000000e+03   2.4801395902395634e-06
   1.9410000000000000e+03   2.4243441258929490e-06
   1.9510000000000000e+03   2.3699456778405946e-06
   1.9610000000000000e+03   2.3169043931985165e-06
   1.9710000000000000e+03   2.2651817213807112e-06
   1.9810000000000000e+03   2.2147403615612749e-06
   1.9910000000000000e+03   2.1655442205219173e-06
   2.0010000000000000e+03   2.1175583672922231e-06
   2.0110000000000000e+03   2.0707489894699022e-06
   2.0210000000000000e+03   2.0250833535119259e-06
   2.0310000000000000e+03   1.9805297680801940e-06
   2.0410000000000000e+03   1.9370575437217634e-06
   2.0510000000000000e+03   1.8946369586581385e-06
   2.0610000000000000e+03   1.8532392228945647e-06
   2.0710000000000000e+03   1.8128364482856577e-06
   2.0810000000000000e+03   1.7734016117283402e-06
   2.0910000000000000e+03   1.7349085310310724e-06
   2.1010000000000000e+03   1.6973318290231481e-06
   2.1110000000000000e+03   1.6606469100348304e-06
   2.1210000000000000e+03   1.6248299305738829e-06
   2.1310000000000000e+03   1.5898577739729887e-06
   2.1410000000000000e+03   1.5557080265644319e-06
   2.1510000000000000e+03   1.5223589503420734e-06
   2.1610000000000000e+03   1.4897894634123718e-06
   2.1710000000000000e+03   1.4579791140308956e-06
   2.1810000000000000e+03   1.4269080633442418e-06
   2.1910000000000000e+03   1.3965570612592635e-06
   2.2010000000000000e+03   1.3669074284213572e-06
   2.2110000000000000e+03   1.3379410363600289e-06
   2.2210000000000000e+03   1.3096402888562764e-06
   2.2310000000000000e+03   1.2819881057535888e-06
   2.2410000000000000e+03   1.2549679043253285e-06
   2.2510000000000000e+03   1.2285635820166463e-06
   2.2610000000000000e+03   1.2027595040736451e-06
   2.2710000000000000e+03   1.1775404846053055e-06
   2.2810000000000000e+03   1.1528917740599221e-06
   2.2910000000000000e+03   1.1287990434942843e-06
   2.3010000000000000e+03   1.1052483732719233e-06
   2.3110000000000000e+03   1.0822262371795661e-06
   2.3210000000000000e+03   1.0597194921944684e-06
   2.3310000000000000e+03   1.0377153638226792e-06
   2.3410000000000000e+03   1.0162014370881841e-06
   2.3510000000000000e+03   9.9516564217662406e-07
   2.3610000000000000e+03   9.7459624481353225e-07
   2.3710000000000000e+03   9.5448183832256148e-07
   2.3810000000000000e+03   9.3481132850557093e-07
   2.3910000000000000e+03   9.1557392661721220e-07
   2.4010000000000000e+03   8.9675913974316611e-07
   2.4110000000000000e+03   8.7835676148383251e-07
   2.4210000000000000e+03   8.6035686340165250e-07
   2.4310000000000000e+03   8.4274978371935454e-07
   2.4410000000000000e+03   8.2552612487633232e-07
   2.4510000000000000e+03   8.0867673947781657e-07
   2.4610000000000000e+03   7.9219272586580943e-07
   2.4710000000000000e+03   7.7606542033003781e-07
   2.4810000000000000e+03   7.6028638901345535e-07
   2.4910000000000000e+03   7.4484742317772310e-07
   2.5010000000000000e+03   7.2974052744327767e-07
   2.5110000000000000e+03   7.1495791948387833e-07
   2.5210000000000000e+03   7.0049202177938135e-07
   2.5310000000000000e+03   6.8633545107761919e-07
   2.5410000000000000e+03   6.7248102099074860e-07
   2.5510000000000000e+03   6.5892172870805464e-07
   2.5610000000000000e+03   6.4565075163596969e-07
   2.5710000000000000e+03   6.3266144434354566e-07
   2.5810000000000000e+03   6.1994733306430383e-07
   2.5910000000000000e+03   6.0750210760173551e-07
   2.6010000000000000e+03   5.9531962041294408e-07
   2.6110000000000000e+03   5.8339387912505121e-07
   2.6210000000000000e+03   5.7171904180067886e-07
   2.6310000000000000e+03   5.6028941770158119e-07
   2.6410000000000000e+03   5.4909945491780635e-07
   2.6510000000000000e+03   5.3814374510221481e-07
   2.6610000000000000e+03   5.2741701064146207e-07
   2.6710000000000000e+03   5.1691410954324375e-07
   2.6810000000000000e+03   5.0663002428726785e-07
   2.6910000000000000e+03   4.9655986335251947e-07
   2.7010000000000000e+03   4.8669885556638363e-07
   2.7110000000000000e+03   4.7704234598103306e-07
   2.7210000000000000e+03   4.6758579556797494e-07
   2.7310000000000000e+03   4.5832477510899535e-07
   2.7410000000000000e+03   4.4925496382162162e-07
   2.7510000000000000e+03   4.4037214462460401e-07
   2.7610000000000000e+03   4.3167220581790608e-07
   2.7710000000000000e+03   4.2315112993367785e-07
   2.7810000000000000e+03   4.1480500060894359e-07
   2.7910000000000000e+03   4.0662999372747082e-07
   2.8010000000000000e+03   3.9862237604523267e-07
   2.8110000000000000e+03   3.9077850519040807e-07
   2.8210000000000000e+03   3.8309482309614649e-07
   2.8310000000000000e+03   3.7556785813873778e-07
   2.8410000000000000e+03   3.6819422116672549e-07
   2.8510000000000000e+03   3.6097059954457785e-07
   2.8610000000000000e+03   3.5389376219265837e-07
   2.8710000000000000e+03   3.4696055134000090e-07
   2.8810000000000000e+03   3.4016788603701647e-07
   2.8910000000000000e+03   3.3351275390826798e-07
   2.9010000000000000e+03   3.2699221481790362e-07
   2.9110000000000000e+03   3.2060339506605404e-07
   2.9210000000000000e+03   3.1434348906882238e-07
   2.9310000000000000e+03   3.0820975630375670e-07
   2.9410000000000000e+03   3.0219951626987860e-07
   2.9510000000000000e+03   2.9631015352765458e-07
   2.9610000000000000e+03   2.9053911036812868e-07
   2.9710000000000000e+03   2.8488388940927157e-07
   2.9810000000000000e+03   2.7934204779237727e-07
   2.9910000000000000e+03   2.7391120054204392e-07
   3.0010000000000000e+03   2.6858901399893880e-07
   3.0110000000000000e+03   2.6337320841614692e-07
   3.0210000000000000e+03   2.5826155887552970e-07
   3.0310000000000000e+03   2.5325188474960317e-07
   3.0410000000000000e+03   2.4834205779603750e-07
   3.0510000000000000e+03   2.4352999620132702e-07
   3.0610000000000000e+03   2.3881366702441304e-07
   3.0710000000000000e+03   2.3419107901854291e-07
   3.0810000000000000e+03   2.2966028843487317e-07
   3.0910000000000000e+03   2.2521939108069692e-07
   3.1010000000000000e+03   2.2086653041394299e-07
   3.1110000000000000e+03   2.1659988364507358e-07
   3.1210000000000000e+03   2.1241767502428105e-07
   3.1310000000000000e+03   2.0831816408155512e-07
   3.1410000000000000e+03   2.0429964959756943e-07
   3.1510000000000000e+03   2.0036046670187985e-07
   3.1610000000000000e+03   1.9649898870564129e-07
   3.1710000000000000e+03   1.9271362282526856e-07
   3.1810000000000000e+03   1.8900281125152121e-07
   3.1910000000000000e+03   1.8536503008041879e-07
   3.2010000000000000e+03   1.8179878961869349e-07
   3.2110000000000000e+03   1.7830262949654557e-07
   3.2210000000000000e+03   1.7487512508215204e-07
   3.2310000000000000e+03   1.7151487770717718e-07
   3.2410000000000000e+03   1.6822052352490367e-07
   3.2510000000000000e+03   1.6499072434664861e-07
   3.2610000000000000e+03   1.6182417176537650e-07
   3.2710000000000000e+03   1.5871958669751976e-07
   3.2810000000000000e+03   1.5567571464846068e-07
   3.2910000000000000e+03   1.5269133044704952e-07
   3.3010000000000000e+03   1.4976523381653922e-07
   3.3110000000000000e+03   1.4689625013821717e-07
   3.3210000000000000e+03   1.4408323014595256e-07
   3.3310000000000000e+03   1.4132504748257395e-07
   3.3410000000000000e+03   1.3862060144894455e-07
   3.3510000000000000e+03   1.3596881349125492e-07
   3.3610000000000000e+03   1.3336862720102308e-07
   3.3710000000000000e+03   1.3081901060599041e-07
   3.3810000000000000e+03   1.2831895036651868e-07
   3.3910000000000000e+03   1.2586745696828739e-07
   3.4010000000000000e+03   1.2346356029322837e-07
   3.4110000000000000e+03   1.2110631053588417e-07
   3.4210000000000000e+03   1.1879477835613433e-07
   3.4310000000000000e+03   1.1652805258829964e-07
   3.4410000000000000e+03   1.1430524299021707e-07
   3.4510000000000000e+03   1.1212547535599522e-07
   3.4610000000000000e+03   1.0998789625053258e-07
   3.4710000000000000e+03   1.0789166690046165e-07
   3.4810000000000000e+03   1.0583596869229918e-07
   3.4910000000000000e+03   1.0381999813247519e-07
   3.5010000000000000e+03   1.0184296883277606e-07
   3.5110000000000000e+03   9.9904111204891709e-08
   3.5210000000000000e+03   9.8002670933151702e-08
   3.5310000000000000e+03   9.6137908058166819e-08
   3.5410000000000000e+03   9.4309100184083414e-08
   3.5510000000000000e+03   9.2515537438612302e-08
   3.5610000000000000e+03   9.0756527054820675e-08
   3.5710000000000000e+03   8.9031387414802648e-08
   3.5810000000000000e+03   8.7339451867839127e-08
   3.5910000000000000e+03   8.5680069646756264e-08
   3.6010000000000000e+03   8.4052599606143123e-08
   3.6110000000000000e+03   8.2456415720501992e-08
   3.6210000000000000e+03   8.0890904946078841e-08
   3.6310000000000000e+03   7.9355465082693779e-08
   3.6410000000000000e+03   7.7849508133721714e-08
   3.6510000000000000e+03   7.6372456946111705e-08
   3.6610000000000000e+03   7.4923744599481349e-08
   3.6710000000000000e+03   7.3502818071550284e-08
   3.6810000000000000e+03   7.2109134878159486e-08
   3.6910000000000000e+03   7.0742162309639291e-08
   3.7010000000000000e+03   6.9401379110799717e-08
   3.7110000000000000e+03   6.8086275328204128e-08
   3.7210000000000000e+03   6.6796350477452419e-08
   3.7310000000000000e+03   6.5531113543181072e-08
   3.7410000000000000e+03   6.4290083131789484e-08
   3.7510000000000000e+03   6.3072790067788805e-08
   3.7610000000000000e+03   6.1878771742925144e-08
   3.7710000000000000e+03   6.0707575323434022e-08
   3.7810000000000000e+03   5.9558759124577844e-08
   3.7910000000000000e+03   5.8431887570674880e-08
   3.8010000000000000e+03   5.7326535165985518e-08
   3.8110000000000000e+03   5.6242283898363583e-08
   3.8210000000000000e+03   5.5178726141057825e-08
   3.8310000000000000e+03   5.4135460070920040e-08
   3.8410000000000000e+03   5.3112092112027428e-08
   3.8510000000000000e+03   5.2108238615672921e-08
   3.8610000000000000e+03   5.1123521584026131e-08
   3.8710000000000000e+03   5.0157571419208428e-08
   3.8810000000000000e+03   4.9210024174217865e-08
   3.8910000000000000e+03   4.8280525829268223e-08
   3.9010000000000000e+03   4.7368727251817966e-08
   3.9110000000000000e+03   4.6474286334739786e-08
   3.9210000000000000e+03   4.5596869218131752e-08
   3.9310000000000000e+03   4.4736147387515815e-08
   3.9410000000000000e+03   4.3891798284743362e-08
   3.9510000000000000e+03   4.3063507446164771e-08
   3.9610000000000000e+03   4.2250965142648717e-08
   3.9710000000000000e+03   4.1453868059572488e-08
   3.9810000000000000e+03   4.0671919907727622e-08
   3.9910000000000000e+03   3.9904828368791929e-08
   4.0010000000000000e+03   3.9152307538951878e-08
   4.0110000000000000e+03   3.8414079303440121e-08
   4.0210000000000000e+03   3.7689867380206080e-08
   4.0310000000000000e+03   3.6979403123518979e-08
   4.0410000000000000e+03   3.6282421553081530e-08
   4.0510000000000000e+03   3.5598666394001061e-08
   4.0610000000000000e+03   3.4927881982290449e-08
   4.0710000000000000e+03   3.4269820290282397e-08
   4.0810000000000000e+03   3.3624236803016714e-08
   4.0910000000000000e+03   3.2990892809136256e-08
   4.1010000000000000e+03   3.2369554331802176e-08
   4.1110000000000000e+03   3.1759991365061898e-08
   4.1210000000000000e+03   3.1161977721122777e-08
   4.1310000000000000e+03   3.0575292404889618e-08
   4.1410000000000000e+03   2.9999719461238302e-08
   4.1510000000000000e+03   2.9435045989572647e-08
   4.1610000000000000e+03   2.8881064281993914e-08
   4.1710000000000000e+03   2.8337569074225722e-08
   4.1810000000000000e+03   2.7804359683783563e-08
   4.1910000000000000e+03   2.7281240620880403e-08
   4.2010000000000000e+03   2.6768019450257126e-08
   4.2110000000000000e+03   2.6264506943908941e-08
   4.2210000000000000e+03   2.5770516470179781e-08
   4.2310000000000000e+03   2.5285868270101413e-08
   4.2410000000000000e+03   2.4810383195611183e-08
   4.2510000000000000e+03   2.4343886222259139e-08
   4.2610000000000000e+03   2.3886207060113607e-08
   4.2710000000000000e+03   2.3437176488327676e-08
   4.2810000000000000e+03   2.2996630784204707e-08
   4.2910000000000000e+03   2.2564407752312019e-08
   4.3010000000000000e+03   2.2140348862650435e-08
   4.3110000000000000e+03   2.1724298792475101e-08
   4.3210000000000000e+03   2.1316105273569084e-08
   4.3310000000000000e+03   2.0915618939516975e-08
   4.3410000000000000e+03   2.0522693172978494e-08
   4.3510000000000000e+03   2.0137183342056520e-08
   4.3610000000000000e+03   1.9758949243919405e-08
   4.3710000000000000e+03   1.9387852355725873e-08
   4.3810000000000000e+03   1.9023757209162558e-08
   4.3910000000000000e+03   1.8666530168632858e-08
   4.4010000000000000e+03   1.8316041874879255e-08
   4.4110000000000000e+03   1.7972162815917840e-08
   4.4210000000000000e+03   1.7634768672462164e-08
   4.4310000000000000e+03   1.7303736347036958e-08
   4.4410000000000000e+03   1.6978944422157301e-08
   4.4510000000000000e+03   1.6660274840318993e-08
   4.4610000000000000e+03   1.6347611682187379e-08
   4.4710000000000000e+03   1.6040840402965363e-08
   4.4810000000000000e+03   1.5739849206930988e-08
   4.4910000000000000e+03   1.5444529200163814e-08
   4.5010000000000000e+03   1.5154772405101788e-08
   4.5110000000000000e+03   1.4870474356889958e-08
   4.5210000000000000e+03   1.4591528910683021e-08
   4.5310000000000000e+03   1.4317838168861061e-08
   4.5410000000000000e+03   1.4049300721097057e-08
   4.5510000000000000e+03   1.3785818822497488e-08
   4.5610000000000000e+03   1.3527297324517569e-08
   4.5710000000000000e+03   1.3273641384065310e-08
   4.5810000000000000e+03   1.3024759823482225e-08
   4.5910000000000000e+03   1.2780562839647395e-08
   4.6010000000000000e+03   1.2540959865807920e-08
   4.6110000000000000e+03   1.2305865986087555e-08
   4.6210000000000000e+03   1.2075194910072489e-08
   4.6310000000000000e+03   1.1848862943697652e-08
   4.6410000000000000e+03   1.1626788225614719e-08
   4.6510000000000000e+03   1.1408889658107350e-08
   4.6610000000000000e+03   1.1195089503439917e-08
   4.6710000000000000e+03   1.0985309718424005e-08
   4.6810000000000000e+03   1.0779473939861551e-08
   4.6910000000000000e+03   1.0577508095450436e-08
   4.7010000000000000e+03   1.0379339181973315e-08
   4.7110000000000000e+03   1.0184894959844819e-08
   4.7210000000000000e+03   9.9941050221963383e-09
   4.7310000000000000e+03   9.8069015585079949e-09
   4.7410000000000000e+03   9.6232147728167591e-09
   4.7510000000000000e+03   9.4429806727626574e-09
   4.7610000000000000e+03   9.2661320587313943e-09
   4.7710000000000000e+03   9.0926060074477680e-09
   4.7810000000000000e+03   8.9223399010893700e-09
   4.7910000000000000e+03   8.7552724963713544e-09
   4.8010000000000000e+03   8.5913417863768949e-09
   4.8110000000000000e+03   8.4304897350754662e-09
   4.8210000000000000e+03   8.2726596809741062e-09
   4.8310000000000000e+03   8.1177917553255353e-09
   4.8410000000000000e+03   7.9658321984383188e-09
   4.8510000000000000e+03   7.8167261815362470e-09
   4.8610000000000000e+03   7.6704188758431147e-09
   4.8710000000000000e+03   7.5268574380258627e-09
   4.8810000000000000e+03   7.3859907047417891e-09
   4.8910000000000000e+03   7.2477687344593630e-09
   4.9010000000000000e+03   7.1121394474775061e-09
   4.9110000000000000e+03   6.9790564149717976e-09
   4.9210000000000000e+03   6.8484696954107064e-09
   4.9310000000000000e+03   6.7203340817809787e-09
   4.9410000000000000e+03   6.5946017707206296e-09
   4.9510000000000000e+03   6.4712283188483869e-09
   4.9610000000000000e+03   6.3501689773301871e-09
   4.9710000000000000e+03   6.2313808300487191e-09
   4.9810000000000000e+03   6.1148200445282972e-09
   4.9910000000000000e+03   6.0004461482739486e-09
   5.0010000000000000e+03   5.8882165306211541e-09
   5.0110000000000000e+03   5.7780913299805267e-09
   5.0210000000000000e+03   5.6700319065738482e-09
   5.0310000000000000e+03   5.5639973297269565e-09
   5.0410000000000000e+03   5.4599515560103672e-09
   5.0510000000000000e+03   5.3578560983722586e-09
   5.0610000000000000e+03   5.2576747606567477e-09
   5.0710000000000000e+03   5.1593710412551633e-09
   5.0810000000000000e+03   5.0629096603699999e-09
   5.0910000000000000e+03   4.9682565600149231e-09
   5.1010000000000000e+03   4.8753772240244088e-09
   5.1110000000000000e+03   4.7842380525913102e-09
   5.1210000000000000e+03   4.6948074313516298e-09
   5.1310000000000000e+03   4.6070523714038059e-09
   5.1410000000000000e+03   4.5209411056574446e-09
   5.1510000000000000e+03   4.4364433942861133e-09
   5.1610000000000000e+03   4.3535282338314006e-09
   5.1710000000000000e+03   4.2721666062780414e-09
   5.1810000000000000e+03   4.1923297990635667e-09
   5.1910000000000000e+03   4.1139871141823537e-09
   5.2010000000000000e+03   4.0371127408734603e-09
   5.2110000000000000e+03   3.9616773556688291e-09
   5.2210000000000000e+03   3.8876546896283278e-09
   5.2310000000000000e+03   3.8150187792646152e-09
   5.2410000000000000e+03   3.7437430501847668e-09
   5.2510000000000000e+03   3.6738009279958573e-09
   5.2610000000000000e+03   3.6051695037384677e-09
   5.2710000000000000e+03   3.5378223557460693e-09
   5.2810000000000000e+03   3.4717364223328475e-09
   5.2910000000000000e+03   3.4068881836337996e-09
   5.3010000000000000e+03   3.3432522870671696e-09
   5.3110000000000000e+03   3.2808090309278572e-09
   5.3210000000000000e+03   3.2195338262660867e-09
   5.3310000000000000e+03   3.1594057495655902e-09
   5.3410000000000000e+03   3.1004025027725330e-09
   5.3510000000000000e+03   3.0425040787290231e-09
   5.3610000000000000e+03   2.9856887902868121e-09
   5.3710000000000000e+03   2.9299367830144029e-09
   5.3810000000000000e+03   2.8752277443011122e-09
   5.3910000000000000e+03   2.8215430415266127e-09
   5.4010000000000000e+03   2.7688619039010318e-09
   5.4110000000000000e+03   2.7171666151624193e-09
   5.4210000000000000e+03   2.6664388481432407e-09
   5.4310000000000000e+03   2.6166590538647922e-09
   5.4410000000000000e+03   2.5678107378762924e-09
   5.4510000000000000e+03   2.5198772530005647e-09
   5.4610000000000000e+03   2.4728398138908856e-09
   5.4710000000000000e+03   2.4266814679172852e-09
   5.4810000000000000e+03   2.3813872478929441e-09
   5.4910000000000000e+03   2.3369395902823081e-09
   5.5010000000000000e+03   2.2933236806249535e-09
   5.5110000000000000e+03   2.2505225662909100e-09
   5.5210000000000000e+03   2.2085220437253395e-09
   5.5310000000000000e+03   2.1673069930150246e-09
   5.5410000000000000e+03   2.1268616833411656e-09
   5.5510000000000000e+03   2.0871742020448645e-09
   5.5610000000000000e+03   2.0482280546753405e-09
   5.5710000000000000e+03   2.0100096485833387e-09
   5.5810000000000000e+03   1.9725060020251882e-09
   5.5910000000000000e+03   1.9357032168988425e-09
   5.6010000000000000e+03   1.8995880060078383e-09
   5.6110000000000000e+03   1.8641487621460712e-09
   5.6210000000000000e+03   1.8293714344850972e-09
   5.6310000000000000e+03   1.7952444158188112e-09
   5.6410000000000000e+03   1.7617542662243548e-09
   5.6510000000000000e+03   1.7288912112123757e-09
   5.6610000000000000e+03   1.6966411999544310e-09
   5.6710000000000000e+03   1.6649939997819805e-09
   5.6810000000000000e+03   1.6339387671208994e-09
   5.6910000000000000e+03   1.6034637420386864e-09
   5.7010000000000000e+03   1.5735574700556320e-09
   5.7110000000000000e+03   1.5442107875879694e-09
   5.7210000000000000e+03   1.5154117819768007e-09
   5.7310000000000000e+03   1.4871511369119626e-09
   5.7410000000000000e+03   1.4594181615457265e-09
   5.7510000000000000e+03   1.4322032341151369e-09
   5.7610000000000000e+03   1.4054973437628222e-09
   5.7710000000000000e+03   1.3792897996410541e-09
   5.7810000000000000e+03   1.3535717436188575e-09
   5.7910000000000000e+03   1.3283341648388612e-09
   5.8010000000000000e+03   1.3035680524436941e-09
   5.8110000000000000e+03   1.2792643955759845e-09
   5.8210000000000000e+03   1.2554141833783619e-09
   5.8310000000000000e+03   1.2320099322574157e-09
   5.8410000000000000e+03   1.2090427840821712e-09
   5.8510000000000000e+03   1.1865041861744454e-09
   5.8610000000000000e+03   1.1643863494880362e-09
   5.8710000000000000e+03   1.1426810267975530e-09
   5.8810000000000000e+03   1.1213822617735468e-09
   5.8910000000000000e+03   1.1004804326530620e-09
   5.9010000000000000e+03   1.0799686667482734e-09
   5.9110000000000000e+03   1.0598407022769395e-09
   5.9210000000000000e+03   1.0400876811080856e-09
   5.9310000000000000e+03   1.0207036469122627e-09
   5.9410000000000000e+03   1.0016817270016455e-09


==> figures/QPbox_gamma_star.dat <==
   1.0000000000000000e+00   6.1816087860415547e-01
   1.1000000000000000e+01   2.7070986347383602e-01
   2.1000000000000000e+01   1.3092182879140674e-01
   3.1000000000000000e+01   6.6902059682173873e-02
   4.1000000000000000e+01   3.8551754827610495e-02
   5.1000000000000000e+01   2.3691191269251129e-02
   6.1000000000000000e+01   1.5877162812112284e-02
   7.1000000000000000e+01   1.0925026801365891e-02
   8.1000000000000000e+01   7.5036095428707220e-03
   9.1000000000000000e+01   5.2886194762278233e-03
   1.0100000000000000e+02   3.8946436368246383e-03
   1.1100000000000000e+02   2.9837099822554751e-03
   1.2100000000000000e+02   2.3804878435543181e-03
   1.3100000000000000e+02   1.9237600699947945e-03
   1.4100000000000000e+02   1.5903401609474348e-03
   1.5100000000000000e+02   1.3262926682410256e-03
   1.6100000000000000e+02   1.1075348551511926e-03
   1.7100000000000000e+02   9.3904763579739459e-04
   1.8100000000000000e+02   8.0324582590696214e-04
   1.9100000000000000e+02   6.9120243825691278e-04
   2.0100000000000000e+02   6.0170343935002054e-04
   2.1100000000000000e+02   5.2790841948989269e-04
   2.2100000000000000e+02   4.6522351187347315e-04
   2.3100000000000000e+02   4.1133377355602170e-04
   2.4100000000000000e+02   3.6469518659665426e-04
   2.5100000000000000e+02   3.2411492791583604e-04
   2.6100000000000000e+02   2.8871778181111619e-04
   2.7100000000000000e+02   2.5903259072219097e-04
   2.8100000000000000e+02   2.3327910874241270e-04
   2.9100000000000000e+02   2.1060107257337842e-04
   3.0100000000000000e+02   1.9057161696506874e-04
   3.1100000000000000e+02   1.7284445262003633e-04
   3.2100000000000000e+02   1.5710060624992426e-04
   3.3100000000000000e+02   1.4308032758339814e-04
   3.4100000000000000e+02   1.3056301825529755e-04
   3.5100000000000000e+02   1.1936040294853720e-04
   3.6100000000000000e+02   1.0931115787968689e-04
   3.7100000000000000e+02   1.0027656107148681e-04
   3.8100000000000000e+02   9.2136934154499658e-05
   3.9100000000000000e+02   8.4788710161882468e-05
   4.0100000000000000e+02   7.8142003044878651e-05
   4.1100000000000000e+02   7.2119524322941637e-05
   4.2100000000000000e+02   6.6652998181482021e-05
   4.3100000000000000e+02   6.1682054662300372e-05
   4.4100000000000000e+02   5.7154194942615587e-05
   4.5100000000000000e+02   5.3023282322824350e-05
   4.6100000000000000e+02   4.9248673896146968e-05
   4.7100000000000000e+02   4.5794485568882244e-05
   4.8100000000000000e+02   4.2628966212377887e-05
   4.9100000000000000e+02   3.9723962930652437e-05
   5.0100000000000000e+02   3.7054462869905119e-05
   5.1100000000000000e+02   3.4598242202399707e-05
   5.2100000000000000e+02   3.2335687384806791e-05
   5.3100000000000000e+02   3.0248692703476982e-05
   5.4100000000000000e+02   2.8321391475429529e-05
   5.5100000000000000e+02   2.6539555236760768e-05
   5.6100000000000000e+02   2.4890403635240754e-05
   5.7100000000000000e+02   2.3362438761271416e-05
   5.8100000000000000e+02   2.1945300492316848e-05
   5.9100000000000000e+02   2.0629639925637035e-05
   6.0100000000000000e+02   1.9407008426379229e-05
   6.1100000000000000e+02   1.8269760181264546e-05
   6.2100000000000000e+02   1.7210966451727376e-05
   6.3100000000000000e+02   1.6224339991607421e-05
   6.4100000000000000e+02   1.5304168307699999e-05
   6.5100000000000000e+02   1.4445254623367644e-05
   6.6100000000000000e+02   1.3642865572345779e-05
   6.7100000000000000e+02   1.2892684783663660e-05
   6.8100000000000000e+02   1.2190771625968459e-05
   6.9100000000000000e+02   1.1533524478201523e-05
   7.0100000000000000e+02   1.0917647991015383e-05
   7.1100000000000000e+02   1.0340123851887002e-05
   7.2100000000000000e+02   9.7981846484387070e-06
   7.3100000000000000e+02   9.2892904696852092e-06
   7.4100000000000000e+02   8.8111079237176845e-06
   7.5100000000000000e+02   8.3614913037900452e-06
   7.6100000000000000e+02   7.9384656636379098e-06
   7.7100000000000000e+02   7.5402115782860690e-06
   7.8100000000000000e+02   7.1650514145563748e-06
   7.9100000000000000e+02   6.8114369489279080e-06
   8.0100000000000000e+02   6.4779381781902898e-06
   8.1100000000000000e+02   6.1632332036108344e-06
   8.2100000000000000e+02   5.8660990788052631e-06
   8.3100000000000000e+02   5.5854035061562705e-06
   8.4100000000000000e+02   5.3200973132058019e-06
   8.5100000000000000e+02   5.0692076152470243e-06
   8.6100000000000000e+02   4.8318316031781620e-06
   8.7100000000000000e+02   4.6071308868222411e-06
   8.8100000000000000e+02   4.3943263497275270e-06
   8.9100000000000000e+02   4.1926934528308445e-06
   9.0100000000000000e+02   4.0015579510930741e-06
   9.1100000000000000e+02   3.8202919829397767e-06
   9.2100000000000000e+02   3.6483104935617244e-06
   9.3100000000000000e+02   3.4850679671809273e-06
   9.4100000000000000e+02   3.3300554273514906e-06
   9.5100000000000000e+02   3.1827976973535175e-06
   9.6100000000000000e+02   3.0428508818875649e-06
   9.7100000000000000e+02   2.9098000544915540e-06
   9.8100000000000000e+02   2.7832571425856363e-06
   9.9100000000000000e+02   2.6628589724215960e-06
   1.0010000000000000e+03   2.5482654777549506e-06
   1.0110000000000000e+03   2.4391580476507981e-06
   1.0210000000000000e+03   2.3352380085361654e-06
   1.0310000000000000e+03   2.2362252206444280e-06
   1.0410000000000000e+03   2.1418567836591024e-06
   1.0510000000000000e+03   2.0518858488079383e-06
   1.0610000000000000e+03   1.9660805115965448e-06
   1.0710000000000000e+03   1.8842227973996701e-06
   1.0810000000000000e+03   1.8061077151684485e-06
   1.0910000000000000e+03   1.7315423942208104e-06
   1.1010000000000000e+03   1.6603452688352542e-06
   1.1110000000000000e+03   1.5923453352369283e-06
   1.1210000000000000e+03   1.5273814609688677e-06
   1.1310000000000000e+03   1.4653017399284240e-06
   1.1410000000000000e+03   1.4059628947488767e-06
   1.1510000000000000e+03   1.3492297282062186e-06
   1.1610000000000000e+03   1.2949746073093896e-06
   1.1710000000000000e+03   1.2430769829757611e-06
   1.1810000000000000e+03   1.1934229500263882e-06
   1.1910000000000000e+03   1.1459048293265907e-06
   1.2010000000000000e+03   1.1004207890244901e-06
   1.2110000000000000e+03   1.0568744792294704e-06
   1.2210000000000000e+03   1.0151747041086057e-06
   1.2310000000000000e+03   9.7523510711755735e-07
   1.2410000000000000e+03   9.3697388204223296e-07
   1.2510000000000000e+03   9.0031350114580099e-07
   1.2610000000000000e+03   8.6518046454467475e-07
   1.2710000000000000e+03   8.3150506149715565e-07
   1.2810000000000000e+03   7.9922114849197893e-07
   1.2910000000000000e+03   7.6826594749674517e-07
   1.3010000000000000e+03   7.3857984771905735e-07
   1.3110000000000000e+03   7.1010622905480761e-07
   1.3210000000000000e+03   6.8279129042370770e-07
   1.3310000000000000e+03   6.5658389123928956e-07
   1.3410000000000000e+03   6.3143540448611263e-07
   1.3510000000000000e+03   6.0729957682238518e-07
   1.3610000000000000e+03   5.8413239647163084e-07
   1.3710000000000000e+03   5.6189197424882691e-07
   1.3810000000000000e+03   5.4053842412836223e-07
   1.3910000000000000e+03   5.2003375969554032e-07
   1.4010000000000000e+03   5.0034178754355551e-07
   1.4110000000000000e+03   4.8142801747037153e-07
   1.4210000000000000e+03   4.6325956931561994e-07
   1.4310000000000000e+03   4.4580508926653529e-07
   1.4410000000000000e+03   4.2903466952387058e-07
   1.4510000000000000e+03   4.1291977606231188e-07
   1.4610000000000000e+03   3.9743317486362908e-07
   1.4710000000000000e+03   3.8254886914612713e-07
   1.4810000000000000e+03   3.6824203384502192e-07
   1.4910000000000000e+03   3.5448895834004183e-07
   1.5010000000000000e+03   3.4126698994666130e-07
   1.5110000000000000e+03   3.2855448061458838e-07
   1.5210000000000000e+03   3.1633073881895000e-07
   1.5310000000000000e+03   3.0457598358964688e-07
   1.5410000000000000e+03   2.9327129655526495e-07
   1.5510000000000000e+03   2.8239858406692919e-07
   1.5610000000000000e+03   2.7194053412946000e-07
   1.5710000000000000e+03   2.6188058188520761e-07
   1.5810000000000000e+03   2.5220287280699051e-07
   1.5910000000000000e+03   2.4289222818193009e-07
   1.6010000000000000e+03   2.3393411670434102e-07
   1.6110000000000000e+03   2.2531461919593341e-07
   1.6210000000000000e+03   2.1702040478049539e-07
   1.6310000000000000e+03   2.0903870003316091e-07
   1.6410000000000000e+03   2.0135726790416702e-07
   1.6510000000000000e+03   1.9396437976992357e-07
   1.6610000000000000e+03   1.8684879160769523e-07
   1.6710000000000000e+03   1.7999972490480208e-07
   1.6810000000000000e+03   1.7340684405511294e-07
   1.6910000000000000e+03   1.6706023787915151e-07
   1.7010000000000000e+03   1.6095039976966471e-07
   1.7110000000000000e+03   1.5506820997536094e-07
   1.7210000000000000e+03   1.4940491651011039e-07
   1.7310000000000000e+03   1.4395212430937105e-07
   1.7410000000000000e+03   1.3870177568120986e-07
   1.7510000000000000e+03   1.3364613427003131e-07
   1.7610000000000000e+03   1.2877777680935186e-07
   1.7710000000000000e+03   1.2408957280918937e-07
   1.7810000000000000e+03   1.1957467951609197e-07
   1.7910000000000000e+03   1.1522652037871625e-07
   1.8010000000000000e+03   1.1103878489510083e-07
   1.8110000000000000e+03   1.0700540692551813e-07
   1.8210000000000000e+03   1.0312056209612567e-07
   1.8310000000000000e+03   9.9378651609967971e-08
   1.8410000000000000e+03   9.5774298276090379e-08
   1.8510000000000000e+03   9.2302333985974520e-08
   1.8610000000000000e+03   8.8957791924492103e-08
   1.8710000000000000e+03   8.5735898933585111e-08
   1.8810000000000000e+03   8.2632065279597297e-08
   1.8910000000000000e+03   7.9641880224208649e-08
   1.9010000000000000e+03   7.6761102708125256e-08
   1.9110000000000000e+03   7.3985654936570643e-08
   1.9210000000000000e+03   7.1311616270229960e-08
   1.9310000000000000e+03   6.8735216047109368e-08
   1.9410000000000000e+03   6.6252828084385713e-08
   1.9510000000000000e+03   6.3860964416624385e-08
   1.9610000000000000e+03   6.1556270866713717e-08
   1.9710000000000000e+03   5.9335520784082857e-08
   1.9810000000000000e+03   5.7195608324740261e-08
   1.9910000000000000e+03   5.5133548145820935e-08
   2.0010000000000000e+03   5.3146466852908220e-08
   2.0110000000000000e+03   5.1231599334600341e-08
   2.0210000000000000e+03   4.9386285097076849e-08
   2.0310000000000000e+03   4.7607963224127562e-08
   2.0410000000000000e+03   4.5894171613520594e-08
   2.0510000000000000e+03   4.4242537202513000e-08
   2.0610000000000000e+03   4.2650779022378698e-08
   2.0710000000000000e+03   4.1116700256635869e-08
   2.0810000000000000e+03   3.9638184728339841e-08
   2.0910000000000000e+03   3.8213199190979043e-08
   2.1010000000000000e+03   3.6839783706712031e-08
   2.1110000000000000e+03   3.5516049813650768e-08
   2.1210000000000000e+03   3.4240183733114894e-08
   2.1310000000000000e+03   3.3010435984236838e-08
   2.1410000000000000e+03   3.1825121842140979e-08
   2.1510000000000000e+03   3.0682622865207604e-08
   2.1610000000000000e+03   2.9581374982414027e-08
   2.1710000000000000e+03   2.8519876587833580e-08
   2.1810000000000000e+03   2.7496679224325435e-08
   2.1910000000000000e+03   2.6510389721704168e-08
   2.2010000000000000e+03   2.5559664240410298e-08
   2.2110000000000000e+03   2.4643210715132634e-08
   2.2210000000000000e+03   2.3759783203931615e-08
   2.2310000000000000e+03   2.2908182346418487e-08
   2.2410000000000000e+03   2.2087252156501006e-08
   2.2510000000000000e+03   2.1295879716930628e-08
   2.2610000000000000e+03   2.0532993346585765e-08
   2.2710000000000000e+03   1.9797560156849440e-08
   2.2810000000000000e+03   1.9088584982524526e-08
   2.2910000000000000e+03   1.8405110840012917e-08
   2.3010000000000000e+03   1.7746211901901326e-08
   2.3110000000000000e+03   1.7111001133281068e-08
   2.3210000000000000e+03   1.6498619295447566e-08
   2.3310000000000000e+03   1.5908242582220137e-08
   2.3410000000000000e+03   1.5339074983622188e-08
   2.3510000000000000e+03   1.4790349813145188e-08
   2.3610000000000000e+03   1.4261329096843075e-08
   2.3710000000000000e+03   1.3751300518804337e-08
   2.3810000000000000e+03   1.3259578490236780e-08
   2.3910000000000000e+03   1.2785502774929967e-08
   2.4010000000000000e+03   1.2328436351085673e-08
   2.4110000000000000e+03   1.1887766633129054e-08
   2.4210000000000000e+03   1.1462901806275134e-08
   2.4310000000000000e+03   1.1053271742887191e-08
   2.4410000000000000e+03   1.0658328002476750e-08
   2.4510000000000000e+03   1.0277541540807644e-08
   2.4610000000000000e+03   9.9104019462640311e-09
   2.4710000000000000e+03   9.5564186616615691e-09
   2.4810000000000000e+03   9.2151183878986750e-09
   2.4910000000000000e+03   8.8860438621453581e-09
   2.5010000000000000e+03   8.5687556905599753e-09
   2.5110000000000000e+03   8.2628294464877038e-09
   2.5210000000000000e+03   7.9678567395453127e-09
   2.5310000000000000e+03   7.6834447574419756e-09
   2.5410000000000000e+03   7.4092132114513491e-09
   2.5510000000000000e+03   7.1447955582227392e-09
   2.5610000000000000e+03   6.8898396106866889e-09
   2.5710000000000000e+03   6.6440060107910137e-09
   2.5810000000000000e+03   6.4069679240480136e-09
   2.5910000000000000e+03   6.1784073741009609e-09
   2.6010000000000000e+03   5.9580213517799501e-09
   2.6110000000000000e+03   5.7455169278572192e-09
   2.6210000000000000e+03   5.5406109475943568e-09
   2.6310000000000000e+03   5.3430294198367206e-09
   2.6410000000000000e+03   5.1525124042581099e-09
   2.6510000000000000e+03   4.9688039314186251e-09
   2.6610000000000000e+03   4.7916610136220354e-09
   2.6710000000000000e+03   4.6208486049447081e-09
   2.6810000000000000e+03   4.4561385321508377e-09
   2.6910000000000000e+03   4.2973134655787418e-09
   2.7010000000000000e+03   4.1441617264433950e-09
   2.7110000000000000e+03   3.9964804940907474e-09
   2.7210000000000000e+03   3.8540732096489902e-09
   2.7310000000000000e+03   3.7167514087453079e-09
   2.7410000000000000e+03   3.5843334996947117e-09
   2.7510000000000000e+03   3.4566426253304919e-09
   2.7610000000000000e+03   3.3335110920697069e-09
   2.7710000000000000e+03   3.2147734972253557e-09
   2.7810000000000000e+03   3.1002749762317708e-09
   2.7910000000000000e+03   2.9898623445136421e-09
   2.8010000000000000e+03   2.8833906647210489e-09
   2.8110000000000000e+03   2.7807166794944288e-09
   2.8210000000000000e+03   2.6817067532371755e-09
   2.8310000000000000e+03   2.5862290830694349e-09
   2.8410000000000000e+03   2.4941575169880109e-09
   2.8510000000000000e+03   2.4053695684232125e-09
   2.8610000000000000e+03   2.3197487071347992e-09
   2.8710000000000000e+03   2.2371814574104522e-09
   2.8810000000000000e+03   2.1575584671505482e-09
   2.8910000000000000e+03   2.0807743551417623e-09
   2.9010000000000000e+03   2.0067277110570699e-09
   2.9110000000000000e+03   1.9353209427293485e-09
   2.9210000000000000e+03   1.8664596652457953e-09
   2.9310000000000000e+03   1.8000531591271131e-09
   2.9410000000000000e+03   1.7360137594219282e-09
   2.9510000000000000e+03   1.6742570084331848e-09
   2.9610000000000000e+03   1.6146992120958081e-09
   2.9710000000000000e+03   1.5572655344756982e-09
   2.9810000000000000e+03   1.5018776269316444e-09
   2.9910000000000000e+03   1.4484630971518851e-09
   3.0010000000000000e+03   1.3969519964469958e-09
   3.0110000000000000e+03   1.3472746815803453e-09
   3.0210000000000000e+03   1.2993679238239388e-09
   3.0310000000000000e+03   1.2531671199122166e-09
   3.0410000000000000e+03   1.2086122483715030e-09
   3.0510000000000000e+03   1.1656432877281215e-09
   3.0610000000000000e+03   1.1242044928474878e-09
   3.0710000000000000e+03   1.0842416458589786e-09
   3.0810000000000000e+03   1.0457014452503474e-09
   3.0910000000000000e+03   1.0085337967636656e-09


==> figures/QPbox_unaccel.dat <==
   1.0000000000000000e+00   6.1961046717952051e-01
   2.0000000000000000e+00   5.6892402520927732e-01
   3.0000000000000000e+00   5.2370568981665722e-01
   4.0000000000000000e+00   4.8316878606206221e-01
   5.0000000000000000e+00   4.4665527277550371e-01
   6.0000000000000000e+00   4.1362547010483319e-01
   7.0000000000000000e+00   3.8369225862981504e-01
   8.0000000000000000e+00   3.5632393864910966e-01
   9.0000000000000000e+00   3.3120411523537341e-01
   1.0000000000000000e+01   3.0814780920646906e-01
   1.1000000000000000e+01   2.8699472768979906e-01
   1.2000000000000000e+01   2.6743487352234474e-01
   1.3000000000000000e+01   2.4919583477994750e-01
   1.4000000000000000e+01   2.3227087159371598e-01
   1.5000000000000000e+01   2.1652651893162495e-01
   1.6000000000000000e+01   2.0196708969409263e-01
   1.7000000000000000e+01   1.8849589851631943e-01
   1.8000000000000000e+01   1.7602848433138477e-01
   1.9000000000000000e+01   1.6465085086106765e-01
   2.0000000000000000e+01   1.5400607514190032e-01
   2.1000000000000000e+01   1.4387660337441818e-01
   2.2000000000000000e+01   1.3429796451733828e-01
   2.3000000000000000e+01   1.2525383901769543e-01
   2.4000000000000000e+01   1.1675937316389999e-01
   2.5000000000000000e+01   1.0881892945432445e-01
   2.6000000000000000e+01   1.0139133950721277e-01
   2.7000000000000000e+01   9.4574804920970007e-02
   2.8000000000000000e+01   8.8159178628691978e-02
   2.9000000000000000e+01   8.2210075356571169e-02
   3.0000000000000000e+01   7.6848249363613508e-02
   3.1000000000000000e+01   7.2009032014766688e-02
   3.2000000000000000e+01   6.7612755639087557e-02
   3.3000000000000000e+01   6.3552259449661475e-02
   3.4000000000000000e+01   5.9876823264334744e-02
   3.5000000000000000e+01   5.6440062430589237e-02
   3.6000000000000000e+01   5.3290657236462105e-02
   3.7000000000000000e+01   5.0402042029182491e-02
   3.8000000000000000e+01   4.7749221986378175e-02
   3.9000000000000000e+01   4.5270330297565754e-02
   4.0000000000000000e+01   4.2971378874725692e-02
   4.1000000000000000e+01   4.0805225624457431e-02
   4.2000000000000000e+01   3.8746124350388968e-02
   4.3000000000000000e+01   3.6814281503223453e-02
   4.4000000000000000e+01   3.5057544160662459e-02
   4.5000000000000000e+01   3.3391388986918541e-02
   4.6000000000000000e+01   3.1839847347247992e-02
   4.7000000000000000e+01   3.0369818442304321e-02
   4.8000000000000000e+01   2.8980988437539403e-02
   4.9000000000000000e+01   2.7653866837656395e-02
   5.0000000000000000e+01   2.6422911505351990e-02
   5.1000000000000000e+01   2.5248175910952859e-02
   5.2000000000000000e+01   2.4131590520211708e-02
   5.3000000000000000e+01   2.3061718977851073e-02
   5.4000000000000000e+01   2.2074646169632669e-02
   5.5000000000000000e+01   2.1175621308780694e-02
   5.6000000000000000e+01   2.0308120904171223e-02
   5.7000000000000000e+01   1.9467961720294077e-02
   5.8000000000000000e+01   1.8665576135534701e-02
   5.9000000000000000e+01   1.7914335269992997e-02
   6.0000000000000000e+01   1.7224659392517203e-02
   6.1000000000000000e+01   1.6569792268032860e-02
   6.2000000000000000e+01   1.5954303797810279e-02
   6.3000000000000000e+01   1.5382400163639455e-02
   6.4000000000000000e+01   1.4844440149556179e-02
   6.5000000000000000e+01   1.4324838735866778e-02
   6.6000000000000000e+01   1.3822867123790971e-02
   6.7000000000000000e+01   1.3344757739791374e-02
   6.8000000000000000e+01   1.2893001955498289e-02
   6.9000000000000000e+01   1.2469508192367472e-02
   7.0000000000000000e+01   1.2072727833357725e-02
   7.1000000000000000e+01   1.1693562064425542e-02
   7.2000000000000000e+01   1.1326929461914359e-02
   7.3000000000000000e+01   1.0987811526350911e-02
   7.4000000000000000e+01   1.0671761739594251e-02
   7.5000000000000000e+01   1.0375525032237872e-02
   7.6000000000000000e+01   1.0091423969275577e-02
   7.7000000000000000e+01   9.8128376239133130e-03
   7.8000000000000000e+01   9.5422082339227891e-03
   7.9000000000000000e+01   9.2856722425897365e-03
   8.0000000000000000e+01   9.0344941789552002e-03
   8.1000000000000000e+01   8.7895569988445596e-03
   8.2000000000000000e+01   8.5496116127220158e-03
   8.3000000000000000e+01   8.3179391825168383e-03
   8.4000000000000000e+01   8.1050837202539319e-03
   8.5000000000000000e+01   7.8985871919434267e-03
   8.6000000000000000e+01   7.7061226525743792e-03
   8.7000000000000000e+01   7.5226779564873661e-03
   8.8000000000000000e+01   7.3497773923259929e-03
   8.9000000000000000e+01   7.1856937326031508e-03
   9.0000000000000000e+01   7.0247706569514920e-03
   9.1000000000000000e+01   6.8688381167727776e-03
   9.2000000000000000e+01   6.7192060707900129e-03
   9.3000000000000000e+01   6.5792040181517821e-03
   9.4000000000000000e+01   6.4435731588723183e-03
   9.5000000000000000e+01   6.3106882219419441e-03
   9.6000000000000000e+01   6.1830341315116319e-03
   9.7000000000000000e+01   6.0617538901184412e-03
   9.8000000000000000e+01   5.9471389593497908e-03
   9.9000000000000000e+01   5.8399922220948265e-03
   1.0000000000000000e+02   5.7376800006078690e-03
   1.0100000000000000e+02   5.6372431128766994e-03
   1.0200000000000000e+02   5.5387680198050460e-03
   1.0300000000000000e+02   5.4422331446531570e-03
   1.0400000000000000e+02   5.3473536267611126e-03
   1.0500000000000000e+02   5.2540741172700011e-03
   1.0600000000000000e+02   5.1623451140241352e-03
   1.0700000000000000e+02   5.0721213612776404e-03
   1.0800000000000000e+02   4.9833608494331185e-03
   1.0900000000000000e+02   4.8960241687161753e-03
   1.1000000000000000e+02   4.8100740758831679e-03
   1.1100000000000000e+02   4.7254751918289779e-03
   1.1200000000000000e+02   4.6421937815277724e-03
   1.1300000000000000e+02   4.5601975870680125e-03
   1.1400000000000000e+02   4.4813273937558303e-03
   1.1500000000000000e+02   4.4056263611496884e-03
   1.1600000000000000e+02   4.3311328436018643e-03
   1.1700000000000000e+02   4.2578104606659844e-03
   1.1800000000000000e+02   4.1856265815101868e-03
   1.1900000000000000e+02   4.1145512370297215e-03
   1.2000000000000000e+02   4.0445564574612411e-03
   1.2100000000000000e+02   3.9756158562268230e-03
   1.2200000000000000e+02   3.9079666992428621e-03
   1.2300000000000000e+02   3.8414536689020300e-03
   1.2400000000000000e+02   3.7759091018076119e-03
   1.2500000000000000e+02   3.7113113769165723e-03
   1.2600000000000000e+02   3.6476397099809150e-03
   1.2700000000000000e+02   3.5848740822732972e-03
   1.2800000000000000e+02   3.5246334975514624e-03
   1.2900000000000000e+02   3.4670850528677809e-03
   1.3000000000000000e+02   3.4104869324170077e-03
   1.3100000000000000e+02   3.3553697237603901e-03
   1.3200000000000000e+02   3.3028923337932335e-03
   1.3300000000000000e+02   3.2511860838531641e-03
   1.3400000000000000e+02   3.2001860273472484e-03
   1.3500000000000000e+02   3.1507599746943798e-03
   1.3600000000000000e+02   3.1024501974891623e-03
   1.3700000000000000e+02   3.0548417748013619e-03
   1.3800000000000000e+02   3.0079121782261757e-03
   1.3900000000000000e+02   2.9617127237811214e-03
   1.4000000000000000e+02   2.9167054549136245e-03
   1.4100000000000000e+02   2.8723155619819526e-03
   1.4200000000000000e+02   2.8285286357811867e-03
   1.4300000000000000e+02   2.7853311825695752e-03
   1.4400000000000000e+02   2.7427104257201477e-03
   1.4500000000000000e+02   2.7006541770889896e-03
   1.4600000000000000e+02   2.6591507510707250e-03
   1.4700000000000000e+02   2.6181889050326920e-03
   1.4800000000000000e+02   2.5777577962711540e-03
   1.4900000000000000e+02   2.5378469494783278e-03
   1.5000000000000000e+02   2.4988245282996542e-03
   1.5100000000000000e+02   2.4603847805748182e-03
   1.5200000000000000e+02   2.4224622363115630e-03
   1.5300000000000000e+02   2.3850438299305760e-03
   1.5400000000000000e+02   2.3481181113422281e-03
   1.5500000000000000e+02   2.3116823972507989e-03
   1.5600000000000000e+02   2.2757435546272024e-03
   1.5700000000000000e+02   2.2409131380705404e-03
   1.5800000000000000e+02   2.2065238576845147e-03
   1.5900000000000000e+02   2.1725675166498351e-03
   1.6000000000000000e+02   2.1390362598874878e-03
   1.6100000000000000e+02   2.1059225156785373e-03
   1.6200000000000000e+02   2.0732189571747140e-03
   1.6300000000000000e+02   2.0413642774841458e-03
   1.6400000000000000e+02   2.0105410070662918e-03
   1.6500000000000000e+02   1.9800970835262359e-03
   1.6600000000000000e+02   1.9500257500598341e-03
   1.6700000000000000e+02   1.9209454108905346e-03
   1.6800000000000000e+02   1.8927113567658793e-03
   1.6900000000000000e+02   1.8648207736228007e-03
   1.7000000000000000e+02   1.8372679705690939e-03
   1.7100000000000000e+02   1.8108830818606653e-03
   1.7200000000000000e+02   1.7857565381422284e-03
   1.7300000000000000e+02   1.7609513394143872e-03
   1.7400000000000000e+02   1.7364609739664032e-03
   1.7500000000000000e+02   1.7122794295035134e-03
   1.7600000000000000e+02   1.6889508845581369e-03
   1.7700000000000000e+02   1.6669174080219038e-03
   1.7800000000000000e+02   1.6451676437270568e-03
   1.7900000000000000e+02   1.6236965066418884e-03
   1.8000000000000000e+02   1.6024991158196840e-03
   1.8100000000000000e+02   1.5815707561166921e-03
   1.8200000000000000e+02   1.5609085646637873e-03
   1.8300000000000000e+02   1.5405126625846739e-03
   1.8400000000000000e+02   1.5203723447995410e-03
   1.8500000000000000e+02   1.5004833705976827e-03
   1.8600000000000000e+02   1.4808416085210882e-03
   1.8700000000000000e+02   1.4614430280212268e-03
   1.8800000000000000e+02   1.4422836932895696e-03
   1.8900000000000000e+02   1.4233597584481499e-03
   1.9000000000000000e+02   1.4046674636225178e-03
   1.9100000000000000e+02   1.3862031315865766e-03
   1.9200000000000000e+02   1.3679631647995586e-03
   1.9300000000000000e+02   1.3499440427266792e-03
   1.9400000000000000e+02   1.3321423193647503e-03
   1.9500000000000000e+02   1.3145546209307269e-03
   1.9600000000000000e+02   1.2971776436842535e-03
   1.9700000000000000e+02   1.2800081518591566e-03
   1.9800000000000000e+02   1.2630429757024266e-03
   1.9900000000000000e+02   1.2462790095885249e-03
   2.0000000000000000e+02   1.2297132102293809e-03
   2.0100000000000000e+02   1.2133425949430660e-03
   2.0200000000000000e+02   1.1971642400047408e-03
   2.0300000000000000e+02   1.1811752790538543e-03
   2.0400000000000000e+02   1.1653729015666441e-03
   2.0500000000000000e+02   1.1497543513847280e-03
   2.0600000000000000e+02   1.1343169252957411e-03
   2.0700000000000000e+02   1.1190579716720043e-03
   2.0800000000000000e+02   1.1039748891455595e-03
   2.0900000000000000e+02   1.0890837807392066e-03
   2.1000000000000000e+02   1.0744057827212032e-03
   2.1100000000000000e+02   1.0602021614111289e-03
   2.1200000000000000e+02   1.0464516132155986e-03
   2.1300000000000000e+02   1.0328618393170188e-03
   2.1400000000000000e+02   1.0194279666289089e-03
   2.1500000000000000e+02   1.0061473684483287e-03
   2.1600000000000000e+02   9.9301761228273873e-04
   2.1700000000000000e+02   9.8003639919439574e-04
   2.1800000000000000e+02   9.6720152665449183e-04
   2.1900000000000000e+02   9.5451086561046795e-04
   2.2000000000000000e+02   9.4196234616712640e-04
   2.2100000000000000e+02   9.2955394851926840e-04
   2.2200000000000000e+02   9.1728369707737094e-04
   2.2300000000000000e+02   9.0539422578948044e-04
   2.2400000000000000e+02   8.9442494471338142e-04
   2.2500000000000000e+02   8.8358049763542930e-04
   2.2600000000000000e+02   8.7285909942628949e-04
   2.2700000000000000e+02   8.6225900337863720e-04
   2.2800000000000000e+02   8.5177849781998942e-04
   2.2900000000000000e+02   8.4141590381596096e-04
   2.3000000000000000e+02   8.3116957352783957e-04
   2.3100000000000000e+02   8.2103788896925026e-04
   2.3200000000000000e+02   8.1101926101368566e-04
   2.3300000000000000e+02   8.0111212854831954e-04
   2.3400000000000000e+02   7.9131495773498886e-04
   2.3500000000000000e+02   7.8162624133356793e-04
   2.3600000000000000e+02   7.7204449807108757e-04
   2.3700000000000000e+02   7.6256827204786929e-04
   2.3800000000000000e+02   7.5319613216321790e-04
   2.3900000000000000e+02   7.4392667157586719e-04
   2.4000000000000000e+02   7.3475888675515071e-04
   2.4100000000000000e+02   7.2569138792366117e-04
   2.4200000000000000e+02   7.1672253510146535e-04
   2.4300000000000000e+02   7.0785100677596652e-04
   2.4400000000000000e+02   6.9907550530298886e-04
   2.4500000000000000e+02   6.9039475566586744e-04
   2.4600000000000000e+02   6.8220383929078643e-04
   2.4700000000000000e+02   6.7411868869179188e-04
   2.4800000000000000e+02   6.6612280961015962e-04
   2.4900000000000000e+02   6.5821470195704486e-04
   2.5000000000000000e+02   6.5094419112873641e-04
   2.5100000000000000e+02   6.4391929400908190e-04
   2.5200000000000000e+02   6.3697459449510235e-04
   2.5300000000000000e+02   6.3010890997249546e-04
   2.5400000000000000e+02   6.2332110690719244e-04
   2.5500000000000000e+02   6.1661008787632771e-04
   2.5600000000000000e+02   6.0997478385703700e-04
   2.5700000000000000e+02   6.0341414956427224e-04
   2.5800000000000000e+02   5.9692716058896381e-04
   2.5900000000000000e+02   5.9051281157326602e-04
   2.6000000000000000e+02   5.8417011500860113e-04
   2.6100000000000000e+02   5.7791787020531075e-04
   2.6200000000000000e+02   5.7188517486845929e-04
   2.6300000000000000e+02   5.6591903488837996e-04
   2.6400000000000000e+02   5.6002442955329181e-04
   2.6500000000000000e+02   5.5425395692193123e-04
   2.6600000000000000e+02   5.4863764798279279e-04
   2.6700000000000000e+02   5.4331187349361207e-04
   2.6800000000000000e+02   5.3804578531563947e-04
   2.6900000000000000e+02   5.3283793862687640e-04
   2.7000000000000000e+02   5.2768710629782589e-04
   2.7100000000000000e+02   5.2259220236396499e-04
   2.7200000000000000e+02   5.1755223732401667e-04
   2.7300000000000000e+02   5.1256629124530348e-04
   2.7400000000000000e+02   5.0763349703706988e-04
   2.7500000000000000e+02   5.0275302966343077e-04
   2.7600000000000000e+02   4.9792409888508552e-04
   2.7700000000000000e+02   4.9314594416571540e-04
   2.7800000000000000e+02   4.8841783092516634e-04
   2.7900000000000000e+02   4.8373904769005802e-04
   2.8000000000000000e+02   4.7910890381643598e-04
   2.8100000000000000e+02   4.7452672765774359e-04
   2.8200000000000000e+02   4.6999186501776424e-04
   2.8300000000000000e+02   4.6550367784667124e-04
   2.8400000000000000e+02   4.6106154311762875e-04
   2.8500000000000000e+02   4.5666485185662855e-04
   2.8600000000000000e+02   4.5231300828337245e-04
   2.8700000000000000e+02   4.4804044036746214e-04
   2.8800000000000000e+02   4.4385620920753700e-04
   2.8900000000000000e+02   4.3972915551380808e-04
   2.9000000000000000e+02   4.3565630134217927e-04
   2.9100000000000000e+02   4.3163528095229321e-04
   2.9200000000000000e+02   4.2766414625962682e-04
   2.9300000000000000e+02   4.2374124061317369e-04
   2.9400000000000000e+02   4.1986511616778075e-04
   2.9500000000000000e+02   4.1603447922215894e-04
   2.9600000000000000e+02   4.1224815361047540e-04
   2.9700000000000000e+02   4.0850505579070689e-04
   2.9800000000000000e+02   4.0480417757905393e-04
   2.9900000000000000e+02   4.0114457390570457e-04
   3.0000000000000000e+02   3.9752535387904729e-04
   3.0100000000000000e+02   3.9394567409118498e-04
   3.0200000000000000e+02   3.9040473342928850e-04
   3.0300000000000000e+02   3.8690176892338594e-04
   3.0400000000000000e+02   3.8343605234416234e-04
   3.0500000000000000e+02   3.8000688732350315e-04
   3.0600000000000000e+02   3.7661360687525841e-04
   3.0700000000000000e+02   3.7325557122603318e-04
   3.0800000000000000e+02   3.6993216587599117e-04
   3.0900000000000000e+02   3.6664279986429495e-04
   3.1000000000000000e+02   3.6338690419828796e-04
   3.1100000000000000e+02   3.6016393042039312e-04
   3.1200000000000000e+02   3.5697334929802015e-04
   3.1300000000000000e+02   3.5381464961918525e-04
   3.1400000000000000e+02   3.5068733709044895e-04
   3.1500000000000000e+02   3.4759093331502774e-04
   3.1600000000000000e+02   3.4452497485140177e-04
   3.1700000000000000e+02   3.4148901234563135e-04
   3.1800000000000000e+02   3.3848260972703555e-04
   3.1900000000000000e+02   3.3550534346222339e-04
   3.2000000000000000e+02   3.3255680186537555e-04
   3.2100000000000000e+02   3.2963658445717966e-04
   3.2200000000000000e+02   3.2675159442869790e-04
   3.2300000000000000e+02   3.2390464447581177e-04
   3.2400000000000000e+02   3.2108414012517884e-04
   3.2500000000000000e+02   3.1828974872376775e-04
   3.2600000000000000e+02   3.1552115076602822e-04
   3.2700000000000000e+02   3.1277803690969209e-04
   3.2800000000000000e+02   3.1006010598339737e-04
   3.2900000000000000e+02   3.0736706364087313e-04
   3.3000000000000000e+02   3.0469862143538812e-04
   3.3100000000000000e+02   3.0205449618709169e-04
   3.3200000000000000e+02   2.9943440951975318e-04
   3.3300000000000000e+02   2.9683808753877495e-04
   3.3400000000000000e+02   2.9426526058355976e-04
   3.3500000000000000e+02   2.9171566303564397e-04
   3.3600000000000000e+02   2.8918903317451449e-04
   3.3700000000000000e+02   2.8668511305379263e-04
   3.3800000000000000e+02   2.8420364839228866e-04
   3.3900000000000000e+02   2.8174438849253518e-04
   3.4000000000000000e+02   2.7930708615075343e-04
   3.4100000000000000e+02   2.7689149758815663e-04
   3.4200000000000000e+02   2.7449738238095937e-04
   3.4300000000000000e+02   2.7212450339378228e-04
   3.4400000000000000e+02   2.6977262672049152e-04
   3.4500000000000000e+02   2.6744152162309903e-04
   3.4600000000000000e+02   2.6513096047793615e-04
   3.4700000000000000e+02   2.6284071871746323e-04
   3.4800000000000000e+02   2.6057057477919164e-04
   3.4900000000000000e+02   2.5832031005412027e-04
   3.5000000000000000e+02   2.5608970883630392e-04
   3.5100000000000000e+02   2.5387855827371472e-04
   3.5200000000000000e+02   2.5168664832136652e-04
   3.5300000000000000e+02   2.4951377169282296e-04
   3.5400000000000000e+02   2.4735972381865568e-04
   3.5500000000000000e+02   2.4522430279956894e-04
   3.5600000000000000e+02   2.4310730936227197e-04
   3.5700000000000000e+02   2.4100854682068500e-04
   3.5800000000000000e+02   2.3892782103051866e-04
   3.5900000000000000e+02   2.3686494035161183e-04
   3.6000000000000000e+02   2.3481971560752147e-04
   3.6100000000000000e+02   2.3279196004640586e-04
   3.6200000000000000e+02   2.3078148930400896e-04
   3.6300000000000000e+02   2.2878812136405862e-04
   3.6400000000000000e+02   2.2681167652723161e-04
   3.6500000000000000e+02   2.2485197736751096e-04
   3.6600000000000000e+02   2.2290884870583837e-04
   3.6700000000000000e+02   2.2098211756921954e-04
   3.6800000000000000e+02   2.1907161316065896e-04
   3.6900000000000000e+02   2.1717716682408399e-04
   3.7000000000000000e+02   2.1529861201363332e-04
   3.7100000000000000e+02   2.1343578426375359e-04
   3.7200000000000000e+02   2.1161812158628865e-04
   3.7300000000000000e+02   2.0984031663363767e-04
   3.7400000000000000e+02   2.0807911130625478e-04
   3.7500000000000000e+02   2.0633375107565992e-04
   3.7600000000000000e+02   2.0460371188756456e-04
   3.7700000000000000e+02   2.0288860215237614e-04
   3.7800000000000000e+02   2.0118810966986814e-04
   3.7900000000000000e+02   1.9950197197242704e-04
   3.8000000000000000e+02   1.9782995925278832e-04
   3.8100000000000000e+02   1.9617186421465546e-04
   3.8200000000000000e+02   1.9452749581318774e-04
   3.8300000000000000e+02   1.9289667527089537e-04
   3.8400000000000000e+02   1.9127923341397254e-04
   3.8500000000000000e+02   1.8967500883929888e-04
   3.8600000000000000e+02   1.8808384659125377e-04
   3.8700000000000000e+02   1.8650594534425159e-04
   3.8800000000000000e+02   1.8494091371495250e-04
   3.8900000000000000e+02   1.8338858094079033e-04
   3.9000000000000000e+02   1.8184880441124429e-04
   3.9100000000000000e+02   1.8032144638730236e-04
   3.9200000000000000e+02   1.7880637314379922e-04
   3.9300000000000000e+02   1.7730345435663849e-04
   3.9400000000000000e+02   1.7581256264858421e-04
   3.9500000000000000e+02   1.7433357325612059e-04
   3.9600000000000000e+02   1.7286636377438394e-04
   3.9700000000000000e+02   1.7141081395430442e-04
   3.9800000000000000e+02   1.6996680554856290e-04
   3.9900000000000000e+02   1.6853422218518865e-04
   4.0000000000000000e+02   1.6711294925893699e-04
   4.0100000000000000e+02   1.6570287384966108e-04
   4.0200000000000000e+02   1.6430388464650289e-04
   4.0300000000000000e+02   1.6291587188436838e-04
   4.0400000000000000e+02   1.6153872728977831e-04
   4.0500000000000000e+02   1.6017234403043642e-04
   4.0600000000000000e+02   1.5881661667643577e-04
   4.0700000000000000e+02   1.5747144115532289e-04
   4.0800000000000000e+02   1.5613671472187107e-04
   4.0900000000000000e+02   1.5481233592494408e-04
   4.1000000000000000e+02   1.5349820457743118e-04
   4.1100000000000000e+02   1.5219422172812168e-04
   4.1200000000000000e+02   1.5090039110556743e-04
   4.1300000000000000e+02   1.4961655628791055e-04
   4.1400000000000000e+02   1.4834259981760543e-04
   4.1500000000000000e+02   1.4707842532305553e-04
   4.1600000000000000e+02   1.4582393813473440e-04
   4.1700000000000000e+02   1.4457904506276888e-04
   4.1800000000000000e+02   1.4334365424920016e-04
   4.1900000000000000e+02   1.4211767506566554e-04
   4.2000000000000000e+02   1.4090101804777256e-04
   4.2100000000000000e+02   1.3969359483545382e-04
   4.2200000000000000e+02   1.3849531814500324e-04
   4.2300000000000000e+02   1.3730610172882772e-04
   4.2400000000000000e+02   1.3612586036186930e-04
   4.2500000000000000e+02   1.3495450981121685e-04
   4.2600000000000000e+02   1.3379196682398312e-04
   4.2700000000000000e+02   1.3263814910968589e-04
   4.2800000000000000e+02   1.3149297532198266e-04
   4.2900000000000000e+02   1.3035636504897229e-04
   4.3000000000000000e+02   1.2922823879476798e-04
   4.3100000000000000e+02   1.2810851796947567e-04
   4.3200000000000000e+02   1.2699712487577772e-04
   4.3300000000000000e+02   1.2589398269454720e-04
   4.3400000000000000e+02   1.2479901547450271e-04
   4.3500000000000000e+02   1.2371214811976222e-04
   4.3600000000000000e+02   1.2263330637949806e-04
   4.3700000000000000e+02   1.2156241683258109e-04
   4.3800000000000000e+02   1.2049940688160005e-04
   4.3900000000000000e+02   1.1944420473540444e-04
   4.4000000000000000e+02   1.1839673940651827e-04
   4.4100000000000000e+02   1.1735694069368287e-04
   4.4200000000000000e+02   1.1632473917167366e-04
   4.4300000000000000e+02   1.1530006618645090e-04
   4.4400000000000000e+02   1.1428285383948061e-04
   4.4500000000000000e+02   1.1327303498110730e-04
   4.4600000000000000e+02   1.1227054319794606e-04
   4.4700000000000000e+02   1.1127531280625538e-04
   4.4800000000000000e+02   1.1028727883997567e-04
   4.4900000000000000e+02   1.0930637704329388e-04
   4.5000000000000000e+02   1.0833254386029854e-04
   4.5100000000000000e+02   1.0736571642560465e-04
   4.5200000000000000e+02   1.0640583255643320e-04
   4.5300000000000000e+02   1.0545283074436771e-04
   4.5400000000000000e+02   1.0450665014403928e-04
   4.5500000000000000e+02   1.0356723056843908e-04
   4.5600000000000000e+02   1.0263451247534056e-04
   4.5700000000000000e+02   1.0170843696681460e-04
   4.5800000000000000e+02   1.0078894577338869e-04
   4.5900000000000000e+02   9.9875981248066282e-05
   4.6000000000000000e+02   9.8969486363902203e-05
   4.6100000000000000e+02   9.8069404696383893e-05
   4.6200000000000000e+02   9.7175680425532694e-05
   4.6300000000000000e+02   9.6288258322972629e-05
   4.6400000000000000e+02   9.5407083744333411e-05
   4.6500000000000000e+02   9.4532102624724401e-05
   4.6600000000000000e+02   9.3698707950753762e-05
   4.6700000000000000e+02   9.3032728354079577e-05
   4.6800000000000000e+02   9.2382795376544437e-05
   4.6900000000000000e+02   9.1740929631928077e-05
   4.7000000000000000e+02   9.1106172123508864e-05
   4.7100000000000000e+02   9.0477914972066721e-05
   4.7200000000000000e+02   8.9855748593588335e-05
   4.7300000000000000e+02   8.9239380237513612e-05
   4.7400000000000000e+02   8.8628589129187578e-05
   4.7500000000000000e+02   8.8023200925069613e-05
   4.7600000000000000e+02   8.7423072650625431e-05
   4.7700000000000000e+02   8.6828083443199388e-05
   4.7800000000000000e+02   8.6238128641806459e-05
   4.7900000000000000e+02   8.5653115831637740e-05
   4.8000000000000000e+02   8.5072962099411764e-05
   4.8100000000000000e+02   8.4497592054253321e-05
   4.8200000000000000e+02   8.3926936346747041e-05
   4.8300000000000000e+02   8.3360930551842709e-05
   4.8400000000000000e+02   8.2799514291149629e-05
   4.8500000000000000e+02   8.2242630547582670e-05
   4.8600000000000000e+02   8.1690225116755842e-05
   4.8700000000000000e+02   8.1142246168291050e-05
   4.8800000000000000e+02   8.0598643888270247e-05
   4.8900000000000000e+02   8.0059370197820085e-05
   4.9000000000000000e+02   7.9524378512914716e-05
   4.9100000000000000e+02   7.8993623559782782e-05
   4.9200000000000000e+02   7.8467061214560540e-05
   4.9300000000000000e+02   7.7944648379475474e-05
   4.9400000000000000e+02   7.7426342875032390e-05
   4.9500000000000000e+02   7.6912103351757936e-05
   4.9600000000000000e+02   7.6407721813872144e-05
   4.9700000000000000e+02   7.5911826767562437e-05
   4.9800000000000000e+02   7.5419828217296764e-05
   4.9900000000000000e+02   7.4931682017066660e-05
   5.0000000000000000e+02   7.4447347031248614e-05
   5.0100000000000000e+02   7.3966784092995328e-05
   5.0200000000000000e+02   7.3489955388063747e-05
   5.0300000000000000e+02   7.3016824091286483e-05
   5.0400000000000000e+02   7.2547354139467516e-05
   5.0500000000000000e+02   7.2081510105302904e-05
   5.0600000000000000e+02   7.1619257109286992e-05
   5.0700000000000000e+02   7.1160560766209445e-05
   5.0800000000000000e+02   7.0705387153150625e-05
   5.0900000000000000e+02   7.0253702780709570e-05
   5.1000000000000000e+02   6.9805474580396113e-05
   5.1100000000000000e+02   6.9360669886365522e-05
   5.1200000000000000e+02   6.8919256427174872e-05
   5.1300000000000000e+02   6.8481202316084686e-05
   5.1400000000000000e+02   6.8046476043300081e-05
   5.1500000000000000e+02   6.7615046468535490e-05
   5.1600000000000000e+02   6.7186882810992850e-05
   5.1700000000000000e+02   6.6761954650816413e-05
   5.1800000000000000e+02   6.6340231914545136e-05
   5.1900000000000000e+02   6.5921684877052350e-05
   5.2000000000000000e+02   6.5506284150069338e-05
   5.2100000000000000e+02   6.5094000681215484e-05
   5.2200000000000000e+02   6.4684805745592961e-05
   5.2300000000000000e+02   6.4278670944978555e-05
   5.2400000000000000e+02   6.3875568199903314e-05
   5.2500000000000000e+02   6.3475469745934802e-05
   5.2600000000000000e+02   6.3078348131090885e-05
   5.2700000000000000e+02   6.2684176207596039e-05
   5.2800000000000000e+02   6.2292927131234841e-05
   5.2900000000000000e+02   6.1904574356179447e-05
   5.3000000000000000e+02   6.1519091630140424e-05
   5.3100000000000000e+02   6.1136452990810639e-05
   5.3200000000000000e+02   6.0756632761985914e-05
   5.3300000000000000e+02   6.0379605551463708e-05
   5.3400000000000000e+02   6.0005346243446002e-05
   5.3500000000000000e+02   5.9633829998539350e-05
   5.3600000000000000e+02   5.9265032247935790e-05
   5.3700000000000000e+02   5.8898928690988258e-05
   5.3800000000000000e+02   5.8535495290523040e-05
   5.3900000000000000e+02   5.8174708273163036e-05
   5.4000000000000000e+02   5.7816544119629355e-05
   5.4100000000000000e+02   5.7460979564418040e-05
   5.4200000000000000e+02   5.7107991596608278e-05
   5.4300000000000000e+02   5.6757557450325604e-05
   5.4400000000000000e+02   5.6409654603933743e-05
   5.4500000000000000e+02   5.6064260778256537e-05
   5.4600000000000000e+02   5.5721353933183506e-05
   5.4700000000000000e+02   5.5380912261365910e-05
   5.4800000000000000e+02   5.5042914189671473e-05
   5.4900000000000000e+02   5.4707338372718804e-05
   5.5000000000000000e+02   5.4374163694332162e-05
   5.5100000000000000e+02   5.4043369260590913e-05
   5.5200000000000000e+02   5.3714934395465259e-05
   5.5300000000000000e+02   5.3388838645503796e-05
   5.5400000000000000e+02   5.3065061771913161e-05
   5.5500000000000000e+02   5.2743583745062257e-05
   5.5600000000000000e+02   5.2424384749654728e-05
   5.5700000000000000e+02   5.2107445174060742e-05
   5.5800000000000000e+02   5.1792745613549765e-05
   5.5900000000000000e+02   5.1480266866087932e-05
   5.6000000000000000e+02   5.1169989928135399e-05
   5.6100000000000000e+02   5.0861895994807997e-05
   5.6200000000000000e+02   5.0555966455512929e-05
   5.6300000000000000e+02   5.0252182890554331e-05
   5.6400000000000000e+02   4.9950527073881184e-05
   5.6500000000000000e+02   4.9650980964681983e-05
   5.6600000000000000e+02   4.9353526708516246e-05
   5.6700000000000000e+02   4.9058146633920077e-05
   5.6800000000000000e+02   4.8764823252082874e-05
   5.6900000000000000e+02   4.8473539250220068e-05
   5.7000000000000000e+02   4.8184277494967608e-05
   5.7100000000000000e+02   4.7897021026239600e-05
   5.7200000000000000e+02   4.7611753056420128e-05
   5.7300000000000000e+02   4.7328456969231760e-05
   5.7400000000000000e+02   4.7047116316664395e-05
   5.7500000000000000e+02   4.6767714814610980e-05
   5.7600000000000000e+02   4.6490236347555063e-05
   5.7700000000000000e+02   4.6214664958710763e-05
   5.7800000000000000e+02   4.5940984854548687e-05
   5.7900000000000000e+02   4.5669180397360467e-05
   5.8000000000000000e+02   4.5399236108653242e-05
   5.8100000000000000e+02   4.5131136662684003e-05
   5.8200000000000000e+02   4.4864866888722613e-05
   5.8300000000000000e+02   4.4600411764747794e-05
   5.8400000000000000e+02   4.4337756421326508e-05
   5.8500000000000000e+02   4.4076886134340164e-05
   5.8600000000000000e+02   4.3817786324822947e-05
   5.8700000000000000e+02   4.3560442561224832e-05
   5.8800000000000000e+02   4.3304840551814428e-05
   5.8900000000000000e+02   4.3050966146780373e-05
   5.9000000000000000e+02   4.2798805334675201e-05
   5.9100000000000000e+02   4.2548344242415348e-05
   5.9200000000000000e+02   4.2299569133341505e-05
   5.9300000000000000e+02   4.2052466404309064e-05
   5.9400000000000000e+02   4.1807022584556636e-05
   5.9500000000000000e+02   4.1563224335867714e-05
   5.9600000000000000e+02   4.1321058449337851e-05
   5.9700000000000000e+02   4.1080511844566473e-05
   5.9800000000000000e+02   4.0841571566908993e-05
   5.9900000000000000e+02   4.0604224788769920e-05
   6.0000000000000000e+02   4.0368458805885161e-05
   6.0100000000000000e+02   4.0134261035543955e-05
   6.0200000000000000e+02   3.9901619016427258e-05
   6.0300000000000000e+02   3.9670520408122802e-05
   6.0400000000000000e+02   3.9440952988053931e-05
   6.0500000000000000e+02   3.9212904649378300e-05
   6.0600000000000000e+02   3.8986363402442635e-05
   6.0700000000000000e+02   3.8761317371711536e-05
   6.0800000000000000e+02   3.8537754794474414e-05
   6.0900000000000000e+02   3.8315664019713951e-05
   6.1000000000000000e+02   3.8095033507621225e-05
   6.1100000000000000e+02   3.7875851827332716e-05
   6.1200000000000000e+02   3.7658107653697532e-05
   6.1300000000000000e+02   3.7441789773743003e-05
   6.1400000000000000e+02   3.7226887075036574e-05
   6.1500000000000000e+02   3.7013388551989797e-05
   6.1600000000000000e+02   3.6801283302787163e-05
   6.1700000000000000e+02   3.6590560526638207e-05
   6.1800000000000000e+02   3.6381209523454240e-05
   6.1900000000000000e+02   3.6173219694818192e-05
   6.2000000000000000e+02   3.5966580539620311e-05
   6.2100000000000000e+02   3.5761281653896554e-05
   6.2200000000000000e+02   3.5557312732444946e-05
   6.2300000000000000e+02   3.5354663563976425e-05
   6.2400000000000000e+02   3.5153324032892844e-05
   6.2500000000000000e+02   3.4953284115084353e-05
   6.2600000000000000e+02   3.4754533881485461e-05
   6.2700000000000000e+02   3.4557063492094376e-05
   6.2800000000000000e+02   3.4360863199367423e-05
   6.2900000000000000e+02   3.4165923344016428e-05
   6.3000000000000000e+02   3.3972234354523769e-05
   6.3100000000000000e+02   3.3779786749405353e-05
   6.3200000000000000e+02   3.3588571130098453e-05
   6.3300000000000000e+02   3.3398578187427319e-05
   6.3400000000000000e+02   3.3209798693521144e-05
   6.3500000000000000e+02   3.3022223507956429e-05
   6.3600000000000000e+02   3.2835843569998210e-05
   6.3700000000000000e+02   3.2650649901186348e-05
   6.3800000000000000e+02   3.2466633606305339e-05
   6.3900000000000000e+02   3.2283785868696767e-05
   6.4000000000000000e+02   3.2102097951229124e-05
   6.4100000000000000e+02   3.1921561196297835e-05
   6.4200000000000000e+02   3.1742167022269166e-05
   6.4300000000000000e+02   3.1563906925419891e-05
   6.4400000000000000e+02   3.1386772477189447e-05
   6.4500000000000000e+02   3.1210755326766120e-05
   6.4600000000000000e+02   3.1035847194944782e-05
   6.4700000000000000e+02   3.0862039876066523e-05
   6.4800000000000000e+02   3.0689325239635093e-05
   6.4900000000000000e+02   3.0517695226760777e-05
   6.5000000000000000e+02   3.0347141847089266e-05
   6.5100000000000000e+02   3.0177657184135781e-05
   6.5200000000000000e+02   3.0009233390112561e-05
   6.5300000000000000e+02   2.9841862685605611e-05
   6.5400000000000000e+02   2.9675537360382888e-05
   6.5500000000000000e+02   2.9510249770969705e-05
   6.5600000000000000e+02   2.9345992342911695e-05
   6.5700000000000000e+02   2.9182757565440676e-05
   6.5800000000000000e+02   2.9020537995030751e-05
   6.5900000000000000e+02   2.8859326252650410e-05
   6.6000000000000000e+02   2.8699115023277619e-05
   6.6100000000000000e+02   2.8539897054768340e-05
   6.6200000000000000e+02   2.8381665160766041e-05
   6.6300000000000000e+02   2.8224412212134787e-05
   6.6400000000000000e+02   2.8068131146334359e-05
   6.6500000000000000e+02   2.7912814958691680e-05
   6.6600000000000000e+02   2.7758456706118556e-05
   6.6700000000000000e+02   2.7605049505495255e-05
   6.6800000000000000e+02   2.7452586531245922e-05
   6.6900000000000000e+02   2.7301061018571369e-05
   6.7000000000000000e+02   2.7150466258438240e-05
   6.7100000000000000e+02   2.7000795600003612e-05
   6.7200000000000000e+02   2.6852042449645144e-05
   6.7300000000000000e+02   2.6704200269021412e-05
   6.7400000000000000e+02   2.6557262576849939e-05
   6.7500000000000000e+02   2.6411222944866194e-05
   6.7600000000000000e+02   2.6266075000571477e-05
   6.7700000000000000e+02   2.6121812424485036e-05
   6.7800000000000000e+02   2.5978428951760469e-05
   6.7900000000000000e+02   2.5835918369922755e-05
   6.8000000000000000e+02   2.5694274517898429e-05
   6.8100000000000000e+02   2.5553491287308687e-05
   6.8200000000000000e+02   2.5413562620852995e-05
   6.8300000000000000e+02   2.5274482512470723e-05
   6.8400000000000000e+02   2.5136245005401473e-05
   6.8500000000000000e+02   2.4998844193154902e-05
   6.8600000000000000e+02   2.4862274217409427e-05
   6.8700000000000000e+02   2.4726529271244999e-05
   6.8800000000000000e+02   2.4591603593809000e-05
   6.8900000000000000e+02   2.4457491471609357e-05
   6.9000000000000000e+02   2.4324187240615858e-05
   6.9100000000000000e+02   2.4191685283027358e-05
   6.9200000000000000e+02   2.4059980025978662e-05
   6.9300000000000000e+02   2.3929065943480186e-05
   6.9400000000000000e+02   2.3798937555286500e-05
   6.9500000000000000e+02   2.3669589426573041e-05
   6.9600000000000000e+02   2.3541016165996412e-05
   6.9700000000000000e+02   2.3413212426825900e-05
   6.9800000000000000e+02   2.3286172907428362e-05
   6.9900000000000000e+02   2.3159892346903959e-05
   7.0000000000000000e+02   2.3034365528318961e-05
   7.0100000000000000e+02   2.2909587279675574e-05
   7.0200000000000000e+02   2.2785552465829946e-05
   7.0300000000000000e+02   2.2662255999322050e-05
   7.0400000000000000e+02   2.2539692828737600e-05
   7.0500000000000000e+02   2.2417857946628413e-05
   7.0600000000000000e+02   2.2296746385956321e-05
   7.0700000000000000e+02   2.2176353217022023e-05
   7.0800000000000000e+02   2.2056673553607400e-05
   7.0900000000000000e+02   2.1937702545378423e-05
   7.1000000000000000e+02   2.1819435384027495e-05
   7.1100000000000000e+02   2.1701867297939319e-05
   7.1200000000000000e+02   2.1584993553322367e-05
   7.1300000000000000e+02   2.1468809455502021e-05
   7.1400000000000000e+02   2.1353310346819241e-05
   7.1500000000000000e+02   2.1238491605499082e-05
   7.1600000000000000e+02   2.1124348649045147e-05
   7.1700000000000000e+02   2.1010876929390364e-05
   7.1800000000000000e+02   2.0898071935483255e-05
   7.1900000000000000e+02   2.0785929190863313e-05
   7.2000000000000000e+02   2.0674444256408888e-05
   7.2100000000000000e+02   2.0563612726619472e-05
   7.2200000000000000e+02   2.0453430230585535e-05
   7.2300000000000000e+02   2.0343892432958365e-05
   7.2400000000000000e+02   2.0234995030878906e-05
   7.2500000000000000e+02   2.0126733757533839e-05
   7.2600000000000000e+02   2.0019104376498187e-05
   7.2700000000000000e+02   1.9912102687877626e-05
   7.2800000000000000e+02   1.9805724522004533e-05
   7.2900000000000000e+02   1.9699965742185859e-05
   7.3000000000000000e+02   1.9594822245834610e-05
   7.3100000000000000e+02   1.9490289960105576e-05
   7.3200000000000000e+02   1.9386364844481558e-05
   7.3300000000000000e+02   1.9283042890288453e-05
   7.3400000000000000e+02   1.9180320119402136e-05
   7.3500000000000000e+02   1.9078192583925179e-05
   7.3600000000000000e+02   1.8976656369096369e-05
   7.3700000000000000e+02   1.8875707585693629e-05
   7.3800000000000000e+02   1.8775342379409138e-05
   7.3900000000000000e+02   1.8675556921312567e-05
   7.4000000000000000e+02   1.8576347416256370e-05
   7.4100000000000000e+02   1.8477710093015725e-05
   7.4200000000000000e+02   1.8379641214633522e-05
   7.4300000000000000e+02   1.8282137068721928e-05
   7.4400000000000000e+02   1.8185193973281454e-05
   7.4500000000000000e+02   1.8088808272659947e-05
   7.4600000000000000e+02   1.7992976340947021e-05
   7.4700000000000000e+02   1.7897694579226195e-05
   7.4800000000000000e+02   1.7802959414443395e-05
   7.4900000000000000e+02   1.7708767303447960e-05
   7.5000000000000000e+02   1.7615114727011972e-05
   7.5100000000000000e+02   1.7521998194194514e-05
   7.5200000000000000e+02   1.7429414240886935e-05
   7.5300000000000000e+02   1.7337359427388230e-05
   7.5400000000000000e+02   1.7245830340344732e-05
   7.5500000000000000e+02   1.7154823593558304e-05
   7.5600000000000000e+02   1.7064335823622062e-05
   7.5700000000000000e+02   1.6974363695739422e-05
   7.5800000000000000e+02   1.6884903895965363e-05
   7.5900000000000000e+02   1.6795953139773367e-05
   7.6000000000000000e+02   1.6707508163165201e-05
   7.6100000000000000e+02   1.6619565728651606e-05
   7.6200000000000000e+02   1.6532122621696221e-05
   7.6300000000000000e+02   1.6445175653140171e-05
   7.6400000000000000e+02   1.6358721655807640e-05
   7.6500000000000000e+02   1.6272757487738654e-05
   7.6600000000000000e+02   1.6187280027986465e-05
   7.6700000000000000e+02   1.6102286181143449e-05
   7.6800000000000000e+02   1.6017772872168631e-05
   7.6900000000000000e+02   1.5933737051721811e-05
   7.7000000000000000e+02   1.5850175690021250e-05
   7.7100000000000000e+02   1.5767085781369563e-05
   7.7200000000000000e+02   1.5684464340436026e-05
   7.7300000000000000e+02   1.5602308406782494e-05
   7.7400000000000000e+02   1.5520615038882701e-05
   7.7500000000000000e+02   1.5439381317031796e-05
   7.7600000000000000e+02   1.5358604343184699e-05
   7.7700000000000000e+02   1.5278281242249228e-05
   7.7800000000000000e+02   1.5198409159014920e-05
   7.7900000000000000e+02   1.5118985255566811e-05
   7.8000000000000000e+02   1.5040006720337267e-05
   7.8100000000000000e+02   1.4961470757599384e-05
   7.8200000000000000e+02   1.4883374595548987e-05
   7.8300000000000000e+02   1.4805715479515752e-05
   7.8400000000000000e+02   1.4728490675680927e-05
   7.8500000000000000e+02   1.4651697470915689e-05
   7.8600000000000000e+02   1.4575333170356547e-05
   7.8700000000000000e+02   1.4499395099183377e-05
   7.8800000000000000e+02   1.4423880601649589e-05
   7.8900000000000000e+02   1.4348787041243759e-05
   7.9000000000000000e+02   1.4274111800366358e-05
   7.9100000000000000e+02   1.4199852279844820e-05
   7.9200000000000000e+02   1.4126005900065033e-05
   7.9300000000000000e+02   1.4052570098385097e-05
   7.9400000000000000e+02   1.3979542331074998e-05
   7.9500000000000000e+02   1.3906920072508409e-05
   7.9600000000000000e+02   1.3834700816294179e-05
   7.9700000000000000e+02   1.3762882071720242e-05
   7.9800000000000000e+02   1.3691461367471342e-05
   7.9900000000000000e+02   1.3620436247588033e-05
   8.0000000000000000e+02   1.3549804278255557e-05
   8.0100000000000000e+02   1.3479563035680845e-05
   8.0200000000000000e+02   1.3409710119831920e-05
   8.0300000000000000e+02   1.3340243143123088e-05
   8.0400000000000000e+02   1.3271159737850391e-05
   8.0500000000000000e+02   1.3202457551988954e-05
   8.0600000000000000e+02   1.3134134248546433e-05
   8.0700000000000000e+02   1.3066187508795812e-05
   8.0800000000000000e+02   1.2998615030012443e-05
   8.0900000000000000e+02   1.2931414524827489e-05
   8.1000000000000000e+02   1.2864583722359398e-05
   8.1100000000000000e+02   1.2798120368213909e-05
   8.1200000000000000e+02   1.2732022221412889e-05
   8.1300000000000000e+02   1.2666287059890092e-05
   8.1400000000000000e+02   1.2600912674187200e-05
   8.1500000000000000e+02   1.2535896873111224e-05
   8.1600000000000000e+02   1.2471237476783980e-05
   8.1700000000000000e+02   1.2406932324724099e-05
   8.1800000000000000e+02   1.2342979267603371e-05
   8.1900000000000000e+02   1.2279376173712362e-05
   8.2000000000000000e+02   1.2216120925565959e-05
   8.2100000000000000e+02   1.2153211418771901e-05
   8.2200000000000000e+02   1.2090645566071774e-05
   8.2300000000000000e+02   1.2028421291845247e-05
   8.2400000000000000e+02   1.1966536535342883e-05
   8.2500000000000000e+02   1.1904989252140890e-05
   8.2600000000000000e+02   1.1843777408483721e-05
   8.2700000000000000e+02   1.1782898989204442e-05
   8.2800000000000000e+02   1.1722351987218117e-05
   8.2900000000000000e+02   1.1662134413220227e-05
   8.3000000000000000e+02   1.1602244290675813e-05
   8.3100000000000000e+02   1.1542679656304409e-05
   8.3200000000000000e+02   1.1483438559433469e-05
   8.3300000000000000e+02   1.1424519063291500e-05
   8.3400000000000000e+02   1.1365919244684775e-05
   8.3500000000000000e+02   1.1307637194158970e-05
   8.3600000000000000e+02   1.1249671013251292e-05
   8.3700000000000000e+02   1.1192018816430155e-05
   8.3800000000000000e+02   1.1134678733519773e-05
   8.3900000000000000e+02   1.1077648904366056e-05
   8.4000000000000000e+02   1.1020927482392674e-05
   8.4100000000000000e+02   1.0964512633307943e-05
   8.4200000000000000e+02   1.0908507894698298e-05
   8.4300000000000000e+02   1.0854088743163278e-05
   8.4400000000000000e+02   1.0799963080075332e-05
   8.4500000000000000e+02   1.0746128249849509e-05
   8.4600000000000000e+02   1.0692581951377563e-05
   8.4700000000000000e+02   1.0639322091743679e-05
   8.4800000000000000e+02   1.0586346717042509e-05
   8.4900000000000000e+02   1.0533653960977637e-05
   8.5000000000000000e+02   1.0481242016089637e-05
   8.5100000000000000e+02   1.0429109120986503e-05
   8.5200000000000000e+02   1.0377253548543932e-05
   8.5300000000000000e+02   1.0325673598793150e-05
   8.5400000000000000e+02   1.0274367596011402e-05
   8.5500000000000000e+02   1.0223333885004217e-05
   8.5600000000000000e+02   1.0172570829327381e-05
   8.5700000000000000e+02   1.0122076812580043e-05
   8.5800000000000000e+02   1.0071850232100767e-05
   8.5900000000000000e+02   1.0021889501392118e-05
   8.6000000000000000e+02   9.9721930497973939e-06
   8.6100000000000000e+02   9.9227593202376587e-06
   8.6200000000000000e+02   9.8735867687268230e-06
   8.6300000000000000e+02   9.8246738650182033e-06
   8.6400000000000000e+02   9.7760190916346869e-06
   8.6500000000000000e+02   9.7276209428988838e-06
   8.6600000000000000e+02   9.6794779270344500e-06
   8.6700000000000000e+02   9.6315885595388501e-06
   8.6800000000000000e+02   9.5839513732050334e-06
   8.6900000000000000e+02   9.5365649074531958e-06
   8.7000000000000000e+02   9.4894277128566958e-06
   8.7100000000000000e+02   9.4425383529200997e-06
   8.7200000000000000e+02   9.3958954006847435e-06
   8.7300000000000000e+02   9.3494974374355993e-06
   8.7400000000000000e+02   9.3033430575504920e-06
   8.7500000000000000e+02   9.2574308631659697e-06
   8.7600000000000000e+02   9.2117594666019056e-06
   8.7700000000000000e+02   9.1663274889067339e-06
   8.7800000000000000e+02   9.1211335627669809e-06
   8.7900000000000000e+02   9.0761763295977321e-06
   8.8000000000000000e+02   9.0314544366331200e-06
   8.8100000000000000e+02   8.9869665442001211e-06
   8.8200000000000000e+02   8.9427113221624797e-06
   8.8300000000000000e+02   8.8986874429701805e-06
   8.8400000000000000e+02   8.8548935952372127e-06
   8.8500000000000000e+02   8.8113284711336553e-06
   8.8600000000000000e+02   8.7679907738211036e-06
   8.8700000000000000e+02   8.7248792148664472e-06
   8.8800000000000000e+02   8.6819925129487320e-06
   8.8900000000000000e+02   8.6393293962837695e-06
   8.9000000000000000e+02   8.5968885992297006e-06
   8.9100000000000000e+02   8.5546688677827443e-06
   8.9200000000000000e+02   8.5126689529499685e-06
   8.9300000000000000e+02   8.4708876154368430e-06
   8.9400000000000000e+02   8.4293236214445991e-06
   8.9500000000000000e+02   8.3879757489741977e-06
   8.9600000000000000e+02   8.3468427799059616e-06
   8.9700000000000000e+02   8.3059235063035367e-06
   8.9800000000000000e+02   8.2652167275043712e-06
   8.9900000000000000e+02   8.2247212497964436e-06
   9.0000000000000000e+02   8.1844358867415298e-06
   9.0100000000000000e+02   8.1443594588519309e-06
   9.0200000000000000e+02   8.1044907979547565e-06
   9.0300000000000000e+02   8.0648287379784338e-06
   9.0400000000000000e+02   8.0253721231963575e-06
   9.0500000000000000e+02   7.9861198053173657e-06
   9.0600000000000000e+02   7.9470706408994989e-06
   9.0700000000000000e+02   7.9082234960375621e-06
   9.0800000000000000e+02   7.8695772419988466e-06
   9.0900000000000000e+02   7.8311307586175618e-06
   9.1000000000000000e+02   7.7928829315469660e-06
   9.1100000000000000e+02   7.7548326551688766e-06
   9.1200000000000000e+02   7.7169788282294009e-06
   9.1300000000000000e+02   7.6793203591730431e-06
   9.1400000000000000e+02   7.6418561587072726e-06
   9.1500000000000000e+02   7.6045851491776468e-06
   9.1600000000000000e+02   7.5675062564858011e-06
   9.1700000000000000e+02   7.5306184151002963e-06
   9.1800000000000000e+02   7.4939205643388979e-06
   9.1900000000000000e+02   7.4574116512780927e-06
   9.2000000000000000e+02   7.4210906291366931e-06
   9.2100000000000000e+02   7.3849564571141940e-06
   9.2200000000000000e+02   7.3490081010373312e-06
   9.2300000000000000e+02   7.3132445338450079e-06
   9.2400000000000000e+02   7.2776647330020478e-06
   9.2500000000000000e+02   7.2422676840552793e-06
   9.2600000000000000e+02   7.2070523775623735e-06
   9.2700000000000000e+02   7.1720178111931646e-06
   9.2800000000000000e+02   7.1371629885981705e-06
   9.2900000000000000e+02   7.1024869173072706e-06
   9.3000000000000000e+02   7.0679886148720301e-06
   9.3100000000000000e+02   7.0336671007836958e-06
   9.3200000000000000e+02   6.9995214029387971e-06
   9.3300000000000000e+02   6.9655505555378288e-06
   9.3400000000000000e+02   6.9317535973072057e-06
   9.3500000000000000e+02   6.8981295714992682e-06
   9.3600000000000000e+02   6.8646775310647578e-06
   9.3700000000000000e+02   6.8313965307324610e-06
   9.3800000000000000e+02   6.7982856339597252e-06
   9.3900000000000000e+02   6.7653439071134215e-06
   9.4000000000000000e+02   6.7325704246424262e-06
   9.4100000000000000e+02   6.6999642650366144e-06
   9.4200000000000000e+02   6.6675245134131069e-06
   9.4300000000000000e+02   6.6352502589300265e-06
   9.4400000000000000e+02   6.6031405983425804e-06
   9.4500000000000000e+02   6.5711946305072957e-06
   9.4600000000000000e+02   6.5394114641407452e-06
   9.4700000000000000e+02   6.5077902098991832e-06
   9.4800000000000000e+02   6.4763299847428255e-06
   9.4900000000000000e+02   6.4450299108043734e-06
   9.5000000000000000e+02   6.4138891161972092e-06
   9.5100000000000000e+02   6.3829067333989992e-06
   9.5200000000000000e+02   6.3520819000598900e-06
   9.5300000000000000e+02   6.3214137596490727e-06
   9.5400000000000000e+02   6.2909014606465817e-06
   9.5500000000000000e+02   6.2605441557350931e-06
   9.5600000000000000e+02   6.2303410040628850e-06
   9.5700000000000000e+02   6.2002911676877598e-06
   9.5800000000000000e+02   6.1703938154564004e-06
   9.5900000000000000e+02   6.1406481217112541e-06
   9.6000000000000000e+02   6.1110532627344503e-06
   9.6100000000000000e+02   6.0816084224052000e-06
   9.6200000000000000e+02   6.0523127894519185e-06
   9.6300000000000000e+02   6.0231655551892618e-06
   9.6400000000000000e+02   5.9941659178824102e-06
   9.6500000000000000e+02   5.9653130791909839e-06
   9.6600000000000000e+02   5.9366062472402096e-06
   9.6700000000000000e+02   5.9080446314484318e-06
   9.6800000000000000e+02   5.8796274488310800e-06
   9.6900000000000000e+02   5.8513539218993470e-06
   9.7000000000000000e+02   5.8232232734877059e-06
   9.7100000000000000e+02   5.7952347361290334e-06
   9.7200000000000000e+02   5.7673875423562078e-06
   9.7300000000000000e+02   5.7396809327841113e-06
   9.7400000000000000e+02   5.7121141491591061e-06
   9.7500000000000000e+02   5.6846864413095594e-06
   9.7600000000000000e+02   5.6573970593871176e-06
   9.7700000000000000e+02   5.6302452614637917e-06
   9.7800000000000000e+02   5.6032303086827545e-06
   9.7900000000000000e+02   5.5763514662281818e-06
   9.8000000000000000e+02   5.5496080033252493e-06
   9.8100000000000000e+02   5.5229991948565381e-06
   9.8200000000000000e+02   5.4965243174826680e-06
   9.8300000000000000e+02   5.4701826551380639e-06
   9.8400000000000000e+02   5.4439734936968322e-06
   9.8500000000000000e+02   5.4178961238822804e-06
   9.8600000000000000e+02   5.3919498407819990e-06
   9.8700000000000000e+02   5.3661339423931002e-06
   9.8800000000000000e+02   5.3404477343097797e-06
   9.8900000000000000e+02   5.3148905203481933e-06
   9.9000000000000000e+02   5.2894616136996207e-06
   9.9100000000000000e+02   5.2641603282019026e-06
   9.9200000000000000e+02   5.2389859835119220e-06
   9.9300000000000000e+02   5.2139379036508442e-06
   9.9400000000000000e+02   5.1890154139329557e-06
   9.9500000000000000e+02   5.1642178461381462e-06
   9.9600000000000000e+02   5.1395445341476273e-06
   9.9700000000000000e+02   5.1149948168534526e-06
   9.9800000000000000e+02   5.0905680371886757e-06
   9.9900000000000000e+02   5.0662635409958757e-06
   1.0000000000000000e+03   5.0420806776737110e-06
   1.0010000000000000e+03   5.0180188006618432e-06
   1.0020000000000000e+03   4.9940772679258544e-06
   1.0030000000000000e+03   4.9702554411490517e-06
   1.0040000000000000e+03   4.9465526842776998e-06
   1.0050000000000000e+03   4.9229683654607093e-06
   1.0060000000000000e+03   4.8995018568879898e-06
   1.0070000000000000e+03   4.8761525338206153e-06
   1.0080000000000000e+03   4.8529197770154200e-06
   1.0090000000000000e+03   4.8298029680374394e-06
   1.0100000000000000e+03   4.8068014933009132e-06
   1.0110000000000000e+03   4.7839147424528809e-06
   1.0120000000000000e+03   4.7611421090197446e-06
   1.0130000000000000e+03   4.7384829892757876e-06
   1.0140000000000000e+03   4.7159367841828554e-06
   1.0150000000000000e+03   4.6935028969657569e-06
   1.0160000000000000e+03   4.6711807344053799e-06
   1.0170000000000000e+03   4.6489697082934559e-06
   1.0180000000000000e+03   4.6268692305833576e-06
   1.0190000000000000e+03   4.6048787190474992e-06
   1.0200000000000000e+03   4.5829975938828972e-06
   1.0210000000000000e+03   4.5612252802974101e-06
   1.0220000000000000e+03   4.5395612028523356e-06
   1.0230000000000000e+03   4.5180047935444166e-06
   1.0240000000000000e+03   4.4965554856635170e-06
   1.0250000000000000e+03   4.4752127149240987e-06
   1.0260000000000000e+03   4.4539759226980311e-06
   1.0270000000000000e+03   4.4328445503571804e-06
   1.0280000000000000e+03   4.4118180444458964e-06
   1.0290000000000000e+03   4.3908958565193726e-06
   1.0300000000000000e+03   4.3700774368396796e-06
   1.0310000000000000e+03   4.3493622418112127e-06
   1.0320000000000000e+03   4.3287497288082081e-06
   1.0330000000000000e+03   4.3082393610239436e-06
   1.0340000000000000e+03   4.2878306027831799e-06
   1.0350000000000000e+03   4.2675229213201961e-06
   1.0360000000000000e+03   4.2473157874253551e-06
   1.0370000000000000e+03   4.2272086757683827e-06
   1.0380000000000000e+03   4.2072010627970427e-06
   1.0390000000000000e+03   4.1872924268987841e-06
   1.0400000000000000e+03   4.1674822521184541e-06
   1.0410000000000000e+03   4.1477700228241828e-06
   1.0420000000000000e+03   4.1281552282333037e-06
   1.0430000000000000e+03   4.1086373588562691e-06
   1.0440000000000000e+03   4.0892159092445339e-06
   1.0450000000000000e+03   4.0698903758892348e-06
   1.0460000000000000e+03   4.0506602593225086e-06
   1.0470000000000000e+03   4.0315250618545364e-06
   1.0480000000000000e+03   4.0124842874118964e-06
   1.0490000000000000e+03   3.9935374457402121e-06
   1.0500000000000000e+03   3.9746840472316674e-06
   1.0510000000000000e+03   3.9559236059961672e-06
   1.0520000000000000e+03   3.9372556361436170e-06
   1.0530000000000000e+03   3.9186796592193666e-06
   1.0540000000000000e+03   3.9001951959605633e-06
   1.0550000000000000e+03   3.8818017696905985e-06
   1.0560000000000000e+03   3.8634989092286249e-06
   1.0570000000000000e+03   3.8452861427472340e-06
   1.0580000000000000e+03   3.8271630032682233e-06
   1.0590000000000000e+03   3.8091290252681472e-06
   1.0600000000000000e+03   3.7911837469412843e-06
   1.0610000000000000e+03   3.7733267074517527e-06
   1.0620000000000000e+03   3.7555574485499119e-06
   1.0630000000000000e+03   3.7378755173202452e-06
   1.0640000000000000e+03   3.7202804598773946e-06
   1.0650000000000000e+03   3.7027718265386439e-06
   1.0660000000000000e+03   3.6853491711773597e-06
   1.0670000000000000e+03   3.6680120466970676e-06
   1.0680000000000000e+03   3.6507600126285362e-06
   1.0690000000000000e+03   3.6335926288258154e-06
   1.0700000000000000e+03   3.6165094562744349e-06
   1.0710000000000000e+03   3.5995100611324073e-06
   1.0720000000000000e+03   3.5825940097193855e-06
   1.0730000000000000e+03   3.5657608732042244e-06
   1.0740000000000000e+03   3.5490102214626582e-06
   1.0750000000000000e+03   3.5323416309976660e-06
   1.0760000000000000e+03   3.5157546771807442e-06
   1.0770000000000000e+03   3.4992489386161921e-06
   1.0780000000000000e+03   3.4828239990807920e-06
   1.0790000000000000e+03   3.4664794392801640e-06
   1.0800000000000000e+03   3.4502148480019322e-06
   1.0810000000000000e+03   3.4340298112858401e-06
   1.0820000000000000e+03   3.4179239206673932e-06
   1.0830000000000000e+03   3.4018967692984982e-06
   1.0840000000000000e+03   3.3859479511392624e-06
   1.0850000000000000e+03   3.3700770637058754e-06
   1.0860000000000000e+03   3.3542837066158461e-06
   1.0870000000000000e+03   3.3385674828811278e-06
   1.0880000000000000e+03   3.3229279937356305e-06
   1.0890000000000000e+03   3.3073648468788687e-06
   1.0900000000000000e+03   3.2918776495254369e-06
   1.0910000000000000e+03   3.2764660132542113e-06
   1.0920000000000000e+03   3.2611295489975080e-06
   1.0930000000000000e+03   3.2458678726984859e-06
   1.0940000000000000e+03   3.2306805999770227e-06
   1.0950000000000000e+03   3.2155673496857996e-06
   1.0960000000000000e+03   3.2005277429404574e-06
   1.0970000000000000e+03   3.1855614018264785e-06
   1.0980000000000000e+03   3.1706679524703466e-06
   1.0990000000000000e+03   3.1558470219683862e-06
   1.1000000000000000e+03   3.1410982383867625e-06
   1.1010000000000000e+03   3.1264212333477224e-06
   1.1020000000000000e+03   3.1118156392817131e-06
   1.1030000000000000e+03   3.0972810918519835e-06
   1.1040000000000000e+03   3.0828172281765439e-06
   1.1050000000000000e+03   3.0684236866665242e-06
   1.1060000000000000e+03   3.0541001084809365e-06
   1.1070000000000000e+03   3.0398461365568341e-06
   1.1080000000000000e+03   3.0256614165791506e-06
   1.1090000000000000e+03   3.0115455945561012e-06
   1.1100000000000000e+03   2.9974983189205005e-06
   1.1110000000000000e+03   2.9835192406914070e-06
   1.1120000000000000e+03   2.9696080118577169e-06
   1.1130000000000000e+03   2.9557642876411305e-06
   1.1140000000000000e+03   2.9419877242331868e-06
   1.1150000000000000e+03   2.9282779789569070e-06
   1.1160000000000000e+03   2.9146347120448323e-06
   1.1170000000000000e+03   2.9010575856691863e-06
   1.1180000000000000e+03   2.8875462632953118e-06
   1.1190000000000000e+03   2.8741004103282343e-06
   1.1200000000000000e+03   2.8607196939510187e-06
   1.1210000000000000e+03   2.8474037834480515e-06
   1.1220000000000000e+03   2.8341523485886403e-06
   1.1230000000000000e+03   2.8209650633447337e-06
   1.1240000000000000e+03   2.8078416018499210e-06
   1.1250000000000000e+03   2.7947816403391128e-06
   1.1260000000000000e+03   2.7817848558554194e-06
   1.1270000000000000e+03   2.7688509280281932e-06
   1.1280000000000000e+03   2.7559795397195875e-06
   1.1290000000000000e+03   2.7431703721753557e-06
   1.1300000000000000e+03   2.7304231111671728e-06
   1.1310000000000000e+03   2.7177374419817942e-06
   1.1320000000000000e+03   2.7051130539469769e-06
   1.1330000000000000e+03   2.6925496363904776e-06
   1.1340000000000000e+03   2.6800468812262953e-06
   1.1350000000000000e+03   2.6676044806917085e-06
   1.1360000000000000e+03   2.6552221302567980e-06
   1.1370000000000000e+03   2.6428995260382036e-06
   1.1380000000000000e+03   2.6306363664155284e-06
   1.1390000000000000e+03   2.6184323507382138e-06
   1.1400000000000000e+03   2.6062871796488231e-06
   1.1410000000000000e+03   2.5942005570227215e-06
   1.1420000000000000e+03   2.5821721868969136e-06
   1.1430000000000000e+03   2.5702017752480855e-06
   1.1440000000000000e+03   2.5582890295076832e-06
   1.1450000000000000e+03   2.5464336592084752e-06
   1.1460000000000000e+03   2.5346353750147095e-06
   1.1470000000000000e+03   2.5228938883988351e-06
   1.1480000000000000e+03   2.5112089143893820e-06
   1.1490000000000000e+03   2.4995801667217606e-06
   1.1500000000000000e+03   2.4880073636573038e-06
   1.1510000000000000e+03   2.4764902236189826e-06
   1.1520000000000000e+03   2.4650284651914107e-06
   1.1530000000000000e+03   2.4536218103536420e-06
   1.1540000000000000e+03   2.4422699812463711e-06
   1.1550000000000000e+03   2.4309727042129337e-06
   1.1560000000000000e+03   2.4197297028487862e-06
   1.1570000000000000e+03   2.4085407054369450e-06
   1.1580000000000000e+03   2.3974054402604283e-06
   1.1590000000000000e+03   2.3863236367337339e-06
   1.1600000000000000e+03   2.3752950273425221e-06
   1.1610000000000000e+03   2.3643193455422927e-06
   1.1620000000000000e+03   2.3533963244652663e-06
   1.1630000000000000e+03   2.3425257004764642e-06
   1.1640000000000000e+03   2.3317072107491089e-06
   1.1650000000000000e+03   2.3209405932646231e-06
   1.1660000000000000e+03   2.3102255900454317e-06
   1.1670000000000000e+03   2.2995619395578772e-06
   1.1680000000000000e+03   2.2889493860873456e-06
   1.1690000000000000e+03   2.2783876734343032e-06
   1.1700000000000000e+03   2.2678765470156160e-06
   1.1710000000000000e+03   2.2574157538645513e-06
   1.1720000000000000e+03   2.2470050419842174e-06
   1.1730000000000000e+03   2.2366441600242827e-06
   1.1740000000000000e+03   2.2263328603521370e-06
   1.1750000000000000e+03   2.2160708937187697e-06
   1.1760000000000000e+03   2.2058580132997713e-06
   1.1770000000000000e+03   2.1956939756651748e-06
   1.1780000000000000e+03   2.1855785343138504e-06
   1.1790000000000000e+03   2.1755114479171519e-06
   1.1800000000000000e+03   2.1654924751464323e-06
   1.1810000000000000e+03   2.1555213754812465e-06
   1.1820000000000000e+03   2.1455979095326281e-06
   1.1830000000000000e+03   2.1357218401745732e-06
   1.1840000000000000e+03   2.1258929307659980e-06
   1.1850000000000000e+03   2.1161109464438589e-06
   1.1860000000000000e+03   2.1063756534765936e-06
   1.1870000000000000e+03   2.0966868186175599e-06
   1.1880000000000000e+03   2.0870442102365163e-06
   1.1890000000000000e+03   2.0774475984812624e-06
   1.1900000000000000e+03   2.0678967541461581e-06
   1.1910000000000000e+03   2.0583914498036037e-06
   1.1920000000000000e+03   2.0489314578643608e-06
   1.1930000000000000e+03   2.0395165536487111e-06
   1.1940000000000000e+03   2.0301465123152966e-06
   1.1950000000000000e+03   2.0208211116090008e-06
   1.1960000000000000e+03   2.0115401287897875e-06
   1.1970000000000000e+03   2.0023033432189409e-06
   1.1980000000000000e+03   1.9931105360357856e-06
   1.1990000000000000e+03   1.9839614870865267e-06
   1.2000000000000000e+03   1.9748559804200114e-06
   1.2010000000000000e+03   1.9657937994385254e-06
   1.2020000000000000e+03   1.9567747291607564e-06
   1.2030000000000000e+03   1.9477985554135920e-06
   1.2040000000000000e+03   1.9388650661252413e-06
   1.2050000000000000e+03   1.9299740477691522e-06
   1.2060000000000000e+03   1.9211252921528958e-06
   1.2070000000000000e+03   1.9123185880128812e-06
   1.2080000000000000e+03   1.9035537281265193e-06
   1.2090000000000000e+03   1.8948305031699011e-06
   1.2100000000000000e+03   1.8861487091532395e-06
   1.2110000000000000e+03   1.8775081396621460e-06
   1.2120000000000000e+03   1.8689085908684741e-06
   1.2130000000000000e+03   1.8603498597522772e-06
   1.2140000000000000e+03   1.8518317447483697e-06
   1.2150000000000000e+03   1.8433540439682858e-06
   1.2160000000000000e+03   1.8349165584330811e-06
   1.2170000000000000e+03   1.8265190885172510e-06
   1.2180000000000000e+03   1.8181614368582524e-06
   1.2190000000000000e+03   1.8098434070633818e-06
   1.2200000000000000e+03   1.8015648030632168e-06
   1.2210000000000000e+03   1.7933254294348947e-06
   1.2220000000000000e+03   1.7851250922103141e-06
   1.2230000000000000e+03   1.7769636008158149e-06
   1.2240000000000000e+03   1.7688407607983753e-06
   1.2250000000000000e+03   1.7607563838472966e-06
   1.2260000000000000e+03   1.7527102780957981e-06
   1.2270000000000000e+03   1.7447022565263019e-06
   1.2280000000000000e+03   1.7367321306664691e-06
   1.2290000000000000e+03   1.7287997125288815e-06
   1.2300000000000000e+03   1.7209048175205618e-06
   1.2310000000000000e+03   1.7130472607252536e-06
   1.2320000000000000e+03   1.7052268590047403e-06
   1.2330000000000000e+03   1.6974434272811255e-06
   1.2340000000000000e+03   1.6896967851640745e-06
   1.2350000000000000e+03   1.6819867506468515e-06
   1.2360000000000000e+03   1.6743131439856829e-06
   1.2370000000000000e+03   1.6666757860833541e-06
   1.2380000000000000e+03   1.6590744988124924e-06
   1.2390000000000000e+03   1.6515091043690044e-06
   1.2400000000000000e+03   1.6439794255953571e-06
   1.2410000000000000e+03   1.6364852882435390e-06
   1.2420000000000000e+03   1.6290265177422591e-06
   1.2430000000000000e+03   1.6216029387120251e-06
   1.2440000000000000e+03   1.6142143791677872e-06
   1.2450000000000000e+03   1.6068606684176155e-06
   1.2460000000000000e+03   1.5995416339915398e-06
   1.2470000000000000e+03   1.5922571055209108e-06
   1.2480000000000000e+03   1.5850069142534801e-06
   1.2490000000000000e+03   1.5777908914369990e-06
   1.2500000000000000e+03   1.5706088702589005e-06
   1.2510000000000000e+03   1.5634606821285758e-06
   1.2520000000000000e+03   1.5563461637895396e-06
   1.2530000000000000e+03   1.5492651482675842e-06
   1.2540000000000000e+03   1.5422174729527845e-06
   1.2550000000000000e+03   1.5352029721640537e-06
   1.2560000000000000e+03   1.5282214858777076e-06
   1.2570000000000000e+03   1.5212728509989012e-06
   1.2580000000000000e+03   1.5143569073423101e-06
   1.2590000000000000e+03   1.5074734937527701e-06
   1.2600000000000000e+03   1.5006224534393989e-06
   1.2610000000000000e+03   1.4938036260552323e-06
   1.2620000000000000e+03   1.4870168544861085e-06
   1.2630000000000000e+03   1.4802619827493450e-06
   1.2640000000000000e+03   1.4735388532458598e-06
   1.2650000000000000e+03   1.4668473119326517e-06
   1.2660000000000000e+03   1.4601872054132806e-06
   1.2670000000000000e+03   1.4535583785132651e-06
   1.2680000000000000e+03   1.4469606789676453e-06
   1.2690000000000000e+03   1.4403939548347418e-06
   1.2700000000000000e+03   1.4338580554659953e-06
   1.2710000000000000e+03   1.4273528297279267e-06
   1.2720000000000000e+03   1.4208781274568974e-06
   1.2730000000000000e+03   1.4144338007522298e-06
   1.2740000000000000e+03   1.4080197021981665e-06
   1.2750000000000000e+03   1.4016356824392695e-06
   1.2760000000000000e+03   1.3952815963227426e-06
   1.2770000000000000e+03   1.3889572967561085e-06
   1.2780000000000000e+03   1.3826626397180521e-06
   1.2790000000000000e+03   1.3763974805406972e-06
   1.2800000000000000e+03   1.3701616752027283e-06
   1.2810000000000000e+03   1.3639550801677505e-06
   1.2820000000000000e+03   1.3577775554554502e-06
   1.2830000000000000e+03   1.3516289576910722e-06
   1.2840000000000000e+03   1.3455091459244629e-06
   1.2850000000000000e+03   1.3394179814684293e-06
   1.2860000000000000e+03   1.3333553230495375e-06
   1.2870000000000000e+03   1.3273210345668360e-06
   1.2880000000000000e+03   1.3213149766865722e-06
   1.2890000000000000e+03   1.3153370113681131e-06
   1.2900000000000000e+03   1.3093870041269088e-06
   1.2910000000000000e+03   1.3034648177305270e-06
   1.2920000000000000e+03   1.2975703167245767e-06
   1.2930000000000000e+03   1.2917033684025486e-06
   1.2940000000000000e+03   1.2858638377949718e-06
   1.2950000000000000e+03   1.2800515913871363e-06
   1.2960000000000000e+03   1.2742664972807329e-06
   1.2970000000000000e+03   1.2685084243856531e-06
   1.2980000000000000e+03   1.2627772399953873e-06
   1.2990000000000000e+03   1.2570728152827876e-06
   1.3000000000000000e+03   1.2513950196426662e-06
   1.3010000000000000e+03   1.2457437240862349e-06
   1.3020000000000000e+03   1.2401188018876676e-06
   1.3030000000000000e+03   1.2345201221184954e-06
   1.3040000000000000e+03   1.2289475604774934e-06
   1.3050000000000000e+03   1.2234009891073545e-06
   1.3060000000000000e+03   1.2178802820904528e-06
   1.3070000000000000e+03   1.2123853139940823e-06
   1.3080000000000000e+03   1.2069159606786582e-06
   1.3090000000000000e+03   1.2014720988127957e-06
   1.3100000000000000e+03   1.1960536042569097e-06
   1.3110000000000000e+03   1.1906603543261759e-06
   1.3120000000000000e+03   1.1852922273056107e-06
   1.3130000000000000e+03   1.1799491011569500e-06
   1.3140000000000000e+03   1.1746308561048909e-06
   1.3150000000000000e+03   1.1693373701111697e-06
   1.3160000000000000e+03   1.1640685266332850e-06
   1.3170000000000000e+03   1.1588242028247726e-06
   1.3180000000000000e+03   1.1536042824664116e-06
   1.3190000000000000e+03   1.1484086477225803e-06
   1.3200000000000000e+03   1.1432371807576567e-06
   1.3210000000000000e+03   1.1380897658373401e-06
   1.3220000000000000e+03   1.1329662852876492e-06
   1.3230000000000000e+03   1.1278666249906839e-06
   1.3240000000000000e+03   1.1227906688888634e-06
   1.3250000000000000e+03   1.1177383044806888e-06
   1.3260000000000000e+03   1.1127094161934994e-06
   1.3270000000000000e+03   1.1077038920107166e-06
   1.3280000000000000e+03   1.1027216182993606e-06
   1.3290000000000000e+03   1.0977624841743337e-06
   1.3300000000000000e+03   1.0928263776190570e-06
   1.3310000000000000e+03   1.0879131875867923e-06
   1.3320000000000000e+03   1.0830228038390017e-06
   1.3330000000000000e+03   1.0781551166220677e-06
   1.3340000000000000e+03   1.0733100165056529e-06
   1.3350000000000000e+03   1.0684873953525408e-06
   1.3360000000000000e+03   1.0636871450255147e-06
   1.3370000000000000e+03   1.0589091565791574e-06
   1.3380000000000000e+03   1.0541533236542931e-06
   1.3390000000000000e+03   1.0494195408615867e-06
   1.3400000000000000e+03   1.0447077013569420e-06
   1.3410000000000000e+03   1.0400176991044637e-06
   1.3420000000000000e+03   1.0353494293613766e-06
   1.3430000000000000e+03   1.0307027883547466e-06
   1.3440000000000000e+03   1.0260776719883587e-06
   1.3450000000000000e+03   1.0214739764892792e-06
   1.3460000000000000e+03   1.0168915990544135e-06
   1.3470000000000000e+03   1.0123304380121487e-06
   1.3480000000000000e+03   1.0077903913675912e-06
   1.3490000000000000e+03   1.0032713574491280e-06
   1.3500000000000000e+03   9.9877323458514536e-07
   1.3510000000000000e+03   9.9429592401355167e-07
   1.3520000000000000e+03   9.8983932519421456e-07
   1.3530000000000000e+03   9.8540333904176154e-07
   1.3540000000000000e+03   9.8098786679410126e-07
   1.3550000000000000e+03   9.7659280985078187e-07
   1.3560000000000000e+03   9.7221807106611240e-07
   1.3570000000000000e+03   9.6786355151636113e-07
   1.3580000000000000e+03   9.6352915551059777e-07
   1.3590000000000000e+03   9.5921478751953234e-07
   1.3600000000000000e+03   9.5492035007419382e-07
   1.3610000000000000e+03   9.5064574861513257e-07
   1.3620000000000000e+03   9.4639088825961881e-07
   1.3630000000000000e+03   9.4215567396328281e-07
   1.3640000000000000e+03   9.3794001197487524e-07
   1.3650000000000000e+03   9.3374380918970758e-07
   1.3660000000000000e+03   9.2956697234145063e-07
   1.3670000000000000e+03   9.2540940832541587e-07
   1.3680000000000000e+03   9.2127102500675488e-07
   1.3690000000000000e+03   9.1715173283686073e-07
   1.3700000000000000e+03   9.1305143660972355e-07
   1.3710000000000000e+03   9.0897004920133760e-07
   1.3720000000000000e+03   9.0490747928505510e-07
   1.3730000000000000e+03   9.0086363585750824e-07
   1.3740000000000000e+03   8.9683843066321091e-07
   1.3750000000000000e+03   8.9283177431519611e-07
   1.3760000000000000e+03   8.8884357839633748e-07
   1.3770000000000000e+03   8.8487375497442911e-07
   1.3780000000000000e+03   8.8092221611726485e-07
   1.3790000000000000e+03   8.7698887550903929e-07
   1.3800000000000000e+03   8.7307364392442587e-07
   1.3810000000000000e+03   8.6917643828042090e-07
   1.3820000000000000e+03   8.6529716951333775e-07
   1.3830000000000000e+03   8.6143575486345302e-07
   1.3840000000000000e+03   8.5759210720676107e-07
   1.3850000000000000e+03   8.5376614313697824e-07
   1.3860000000000000e+03   8.4995777795470000e-07
   1.3870000000000000e+03   8.4616692890020315e-07
   1.3880000000000000e+03   8.4239350998096234e-07
   1.3890000000000000e+03   8.3863744086185579e-07
   1.3900000000000000e+03   8.3489863700511891e-07
   1.3910000000000000e+03   8.3117701839890989e-07
   1.3920000000000000e+03   8.2747250163694506e-07
   1.3930000000000000e+03   8.2378500557590181e-07
   1.3940000000000000e+03   8.2011444923409767e-07
   1.3950000000000000e+03   8.1646075324625108e-07
   1.3960000000000000e+03   8.1282383598411923e-07
   1.3970000000000000e+03   8.0920361824406070e-07
   1.3980000000000000e+03   8.0560001969095318e-07
   1.3990000000000000e+03   8.0201296451559713e-07
   1.4000000000000000e+03   7.9844237076646954e-07
   1.4010000000000000e+03   7.9488816134125003e-07
   1.4020000000000000e+03   7.9135025849105775e-07
   1.4030000000000000e+03   7.8782858543685251e-07
   1.4040000000000000e+03   7.8432306394483324e-07
   1.4050000000000000e+03   7.8083361869072062e-07
   1.4060000000000000e+03   7.7736017208727384e-07
   1.4070000000000000e+03   7.7390264864857332e-07
   1.4080000000000000e+03   7.7046097337361984e-07
   1.4090000000000000e+03   7.6703507093813386e-07
   1.4100000000000000e+03   7.6362486537127558e-07
   1.4110000000000000e+03   7.6023028490484728e-07
   1.4120000000000000e+03   7.5685125292144902e-07
   1.4130000000000000e+03   7.5348769684468255e-07
   1.4140000000000000e+03   7.5013954215846896e-07
   1.4150000000000000e+03   7.4680671887265147e-07
   1.4160000000000000e+03   7.4348915133967047e-07
   1.4170000000000000e+03   7.4018676843788871e-07
   1.4180000000000000e+03   7.3689949775254808e-07
   1.4190000000000000e+03   7.3362726897021195e-07
   1.4200000000000000e+03   7.3037001032268258e-07
   1.4210000000000000e+03   7.2712764988012221e-07
   1.4220000000000000e+03   7.2390011959205525e-07
   1.4230000000000000e+03   7.2068734688208368e-07
   1.4240000000000000e+03   7.1748926321481150e-07
   1.4250000000000000e+03   7.1430579827680184e-07
   1.4260000000000000e+03   7.1113688385593910e-07
   1.4270000000000000e+03   7.0798245157846730e-07
   1.4280000000000000e+03   7.0484243080766950e-07
   1.4290000000000000e+03   7.0171675656423151e-07
   1.4300000000000000e+03   6.9860535821143650e-07
   1.4310000000000000e+03   6.9550816996176985e-07
   1.4320000000000000e+03   6.9242512457295628e-07
   1.4330000000000000e+03   6.8935615496436067e-07
   1.4340000000000000e+03   6.8630119437862816e-07
   1.4350000000000000e+03   6.8326017735152423e-07
   1.4360000000000000e+03   6.8023303809553458e-07
   1.4370000000000000e+03   6.7721971001494418e-07
   1.4380000000000000e+03   6.7422012942355968e-07
   1.4390000000000000e+03   6.7123423134206695e-07
   1.4400000000000000e+03   6.6826194965967154e-07
   1.4410000000000000e+03   6.6530322214494062e-07
   1.4420000000000000e+03   6.6235798398020034e-07
   1.4430000000000000e+03   6.5942617147925723e-07
   1.4440000000000000e+03   6.5650772111755805e-07
   1.4450000000000000e+03   6.5360257098695038e-07
   1.4460000000000000e+03   6.5071065820944116e-07
   1.4470000000000000e+03   6.4783191909883712e-07
   1.4480000000000000e+03   6.4496629287846632e-07
   1.4490000000000000e+03   6.4211371844837674e-07
   1.4500000000000000e+03   6.3927413325385571e-07
   1.4510000000000000e+03   6.3644747603331096e-07
   1.4520000000000000e+03   6.3363368681827106e-07
   1.4530000000000000e+03   6.3083270402386389e-07
   1.4540000000000000e+03   6.2804446865145845e-07
   1.4550000000000000e+03   6.2526891976274267e-07
   1.4560000000000000e+03   6.2250599787416555e-07
   1.4570000000000000e+03   6.1975564495693654e-07
   1.4580000000000000e+03   6.1701779926454338e-07
   1.4590000000000000e+03   6.1429240470787662e-07
   1.4600000000000000e+03   6.1157940083354460e-07
   1.4610000000000000e+03   6.0887873074423749e-07
   1.4620000000000000e+03   6.0619033560296432e-07
   1.4630000000000000e+03   6.0351415932061598e-07
   1.4640000000000000e+03   6.0085014209036076e-07
   1.4650000000000000e+03   5.9819822927785029e-07
   1.4660000000000000e+03   5.9555836204609374e-07
   1.4670000000000000e+03   5.9293048495254182e-07
   1.4680000000000000e+03   5.9031454077660481e-07
   1.4690000000000000e+03   5.8771047569213422e-07
   1.4700000000000000e+03   5.8511823296346057e-07
   1.4710000000000000e+03   5.8253775601655397e-07
   1.4720000000000000e+03   5.7996898973214575e-07
   1.4730000000000000e+03   5.7741188093064788e-07
   1.4740000000000000e+03   5.7486637433115144e-07
   1.4750000000000000e+03   5.7233241497602766e-07
   1.4760000000000000e+03   5.6980994790764769e-07
   1.4770000000000000e+03   5.6729892237102485e-07
   1.4780000000000000e+03   5.6479928130720944e-07
   1.4790000000000000e+03   5.6231097379957453e-07
   1.4800000000000000e+03   5.5983394553705184e-07
   1.4810000000000000e+03   5.5736814447153394e-07
   1.4820000000000000e+03   5.5491351774671321e-07
   1.4830000000000000e+03   5.5247001299120226e-07
   1.4840000000000000e+03   5.5003757751033340e-07
   1.4850000000000000e+03   5.4761616119568031e-07
   1.4860000000000000e+03   5.4520571054437500e-07
   1.4870000000000000e+03   5.4280617577127133e-07
   1.4880000000000000e+03   5.4041750531318241e-07
   1.4890000000000000e+03   5.3803964873840162e-07
   1.4900000000000000e+03   5.3567255529194249e-07
   1.4910000000000000e+03   5.3331617389553824e-07
   1.4920000000000000e+03   5.3097045557224313e-07
   1.4930000000000000e+03   5.2863535053691102e-07
   1.4940000000000000e+03   5.2631080819619557e-07
   1.4950000000000000e+03   5.2399678005807126e-07
   1.4960000000000000e+03   5.2169321698395230e-07
   1.4970000000000000e+03   5.1940006967361290e-07
   1.4980000000000000e+03   5.1711729011994784e-07
   1.4990000000000000e+03   5.1484482918437146e-07
   1.5000000000000000e+03   5.1258263950633882e-07
   1.5010000000000000e+03   5.1033067291710469e-07
   1.5020000000000000e+03   5.0808888108628392e-07
   1.5030000000000000e+03   5.0585721778481205e-07
   1.5040000000000000e+03   5.0363563468230380e-07
   1.5050000000000000e+03   5.0142408506477472e-07
   1.5060000000000000e+03   4.9922252286480072e-07
   1.5070000000000000e+03   4.9703090120675707e-07
   1.5080000000000000e+03   4.9484917321501940e-07
   1.5090000000000000e+03   4.9267729266052335e-07
   1.5100000000000000e+03   4.9051521460732541e-07
   1.5110000000000000e+03   4.8836289379620178e-07
   1.5120000000000000e+03   4.8622028335152798e-07
   1.5130000000000000e+03   4.8408733833736049e-07
   1.5140000000000000e+03   4.8196401365611554e-07
   1.5150000000000000e+03   4.7985026582661041e-07
   1.5160000000000000e+03   4.7774604910470107e-07
   1.5170000000000000e+03   4.7565132000920489e-07
   1.5180000000000000e+03   4.7356603392745828e-07
   1.5190000000000000e+03   4.7149014657007816e-07
   1.5200000000000000e+03   4.6942361429424163e-07
   1.5210000000000000e+03   4.6736639394204604e-07
   1.5220000000000000e+03   4.6531844235558877e-07
   1.5230000000000000e+03   4.6327971653860727e-07
   1.5240000000000000e+03   4.6125017300991878e-07
   1.5250000000000000e+03   4.5922976941982111e-07
   1.5260000000000000e+03   4.5721846374189223e-07
   1.5270000000000000e+03   4.5521621217166917e-07
   1.5280000000000000e+03   4.5322297623881170e-07
   1.5290000000000000e+03   4.5123870955261561e-07
   1.5300000000000000e+03   4.4926337348110057e-07
   1.5310000000000000e+03   4.4729692535128431e-07
   1.5320000000000000e+03   4.4533932378330502e-07
   1.5330000000000000e+03   4.4339052820550153e-07
   1.5340000000000000e+03   4.4145049901605300e-07
   1.5350000000000000e+03   4.3951919289541678e-07
   1.5360000000000000e+03   4.3759657185817297e-07
   1.5370000000000000e+03   4.3568259323133913e-07
   1.5380000000000000e+03   4.3377721902949547e-07
   1.5390000000000000e+03   4.3188040900426076e-07
   1.5400000000000000e+03   4.2999212290725399e-07
   1.5410000000000000e+03   4.2811232065173408e-07
   1.5420000000000000e+03   4.2624096489884155e-07
   1.5430000000000000e+03   4.2437801443035477e-07
   1.5440000000000000e+03   4.2252343109921366e-07
   1.5450000000000000e+03   4.2067717724327857e-07
   1.5460000000000000e+03   4.1883921212924813e-07
   1.5470000000000000e+03   4.1700949825662264e-07
   1.5480000000000000e+03   4.1518799877146283e-07
   1.5490000000000000e+03   4.1337467439522808e-07
   1.5500000000000000e+03   4.1156948730413863e-07
   1.5510000000000000e+03   4.0977240015933481e-07
   1.5520000000000000e+03   4.0798337513703685e-07
   1.5530000000000000e+03   4.0620237522166536e-07
   1.5540000000000000e+03   4.0442936307436075e-07
   1.5550000000000000e+03   4.0266430329594444e-07
   1.5560000000000000e+03   4.0090715676951600e-07
   1.5570000000000000e+03   3.9915788761097656e-07
   1.5580000000000000e+03   3.9741646058278762e-07
   1.5590000000000000e+03   3.9568283818444961e-07
   1.5600000000000000e+03   3.9395698420858348e-07
   1.5610000000000000e+03   3.9223886487241157e-07
   1.5620000000000000e+03   3.9052844219051391e-07
   1.5630000000000000e+03   3.8882568173355253e-07
   1.5640000000000000e+03   3.8713054680922819e-07
   1.5650000000000000e+03   3.8544300331148295e-07
   1.5660000000000000e+03   3.8376301745753912e-07
   1.5670000000000000e+03   3.8209055142361689e-07
   1.5680000000000000e+03   3.8042557320497949e-07
   1.5690000000000000e+03   3.7876804675588802e-07
   1.5700000000000000e+03   3.7711793797028462e-07
   1.5710000000000000e+03   3.7547521306539155e-07
   1.5720000000000000e+03   3.7383983696531046e-07
   1.5730000000000000e+03   3.7221177669546403e-07
   1.5740000000000000e+03   3.7059099911963489e-07
   1.5750000000000000e+03   3.6897746997012514e-07
   1.5760000000000000e+03   3.6737115497923673e-07
   1.5770000000000000e+03   3.6577202262715320e-07
   1.5780000000000000e+03   3.6418003799961624e-07
   1.5790000000000000e+03   3.6259516925352911e-07
   1.5800000000000000e+03   3.6101738341431459e-07
   1.5810000000000000e+03   3.5944664783067560e-07
   1.5820000000000000e+03   3.5788293082115542e-07
   1.5830000000000000e+03   3.5632619892625656e-07
   1.5840000000000000e+03   3.5477642062616253e-07
   1.5850000000000000e+03   3.5323356359285636e-07
   1.5860000000000000e+03   3.5169759614488141e-07
   1.5870000000000000e+03   3.5016848660078113e-07
   1.5880000000000000e+03   3.4864620376401920e-07
   1.5890000000000000e+03   3.4713071579149878e-07
   1.5900000000000000e+03   3.4562199051684316e-07
   1.5910000000000000e+03   3.4411999916811723e-07
   1.5920000000000000e+03   3.4262470877074361e-07
   1.5930000000000000e+03   3.4113608958294686e-07
   1.5940000000000000e+03   3.3965411040819050e-07
   1.5950000000000000e+03   3.3817874166633908e-07
   1.5960000000000000e+03   3.3670995151429589e-07
   1.5970000000000000e+03   3.3524771101848580e-07
   1.5980000000000000e+03   3.3379198898237244e-07
   1.5990000000000000e+03   3.3234275614910047e-07
   1.6000000000000000e+03   3.3089998358509470e-07
   1.6010000000000000e+03   3.2946363944725849e-07
   1.6020000000000000e+03   3.2803369609513728e-07
   1.6030000000000000e+03   3.2661012314039524e-07
   1.6040000000000000e+03   3.2519289213437735e-07
   1.6050000000000000e+03   3.2378197382022839e-07
   1.6060000000000000e+03   3.2237733861781279e-07
   1.6070000000000000e+03   3.2097895872503594e-07
   1.6080000000000000e+03   3.1958680456176238e-07
   1.6090000000000000e+03   3.1820084784097733e-07
   1.6100000000000000e+03   3.1682105979074563e-07
   1.6110000000000000e+03   3.1544741357881321e-07
   1.6120000000000000e+03   3.1407987881684421e-07
   1.6130000000000000e+03   3.1271842964242507e-07
   1.6140000000000000e+03   3.1136303712198054e-07
   1.6150000000000000e+03   3.1001367361505624e-07
   1.6160000000000000e+03   3.0867031131955746e-07
   1.6170000000000000e+03   3.0733292356487039e-07
   1.6180000000000000e+03   3.0600148222562019e-07
   1.6190000000000000e+03   3.0467595982299241e-07
   1.6200000000000000e+03   3.0335633000965333e-07
   1.6210000000000000e+03   3.0204256530678851e-07
   1.6220000000000000e+03   3.0073463952870427e-07
   1.6230000000000000e+03   2.9943252616642665e-07
   1.6240000000000000e+03   2.9813619644802057e-07
   1.6250000000000000e+03   2.9684562693567381e-07
   1.6260000000000000e+03   2.9556078982729172e-07
   1.6270000000000000e+03   2.9428165748241987e-07
   1.6280000000000000e+03   2.9300820597832565e-07
   1.6290000000000000e+03   2.9174040896767536e-07
   1.6300000000000000e+03   2.9047823994149502e-07
   1.6310000000000000e+03   2.8922167352229134e-07
   1.6320000000000000e+03   2.8797068449421111e-07
   1.6330000000000000e+03   2.8672524634828045e-07
   1.6340000000000000e+03   2.8548533483848661e-07
   1.6350000000000000e+03   2.8425092474897643e-07
   1.6360000000000000e+03   2.8302198989405616e-07
   1.6370000000000000e+03   2.8179850586607300e-07
   1.6380000000000000e+03   2.8058044809573407e-07
   1.6390000000000000e+03   2.7936779136718616e-07
   1.6400000000000000e+03   2.7816051159605666e-07
   1.6410000000000000e+03   2.7695858243501172e-07
   1.6420000000000000e+03   2.7576198190099987e-07
   1.6430000000000000e+03   2.7457068461652775e-07
   1.6440000000000000e+03   2.7338466730542321e-07
   1.6450000000000000e+03   2.7220390410527269e-07
   1.6460000000000000e+03   2.7102837222482418e-07
   1.6470000000000000e+03   2.6985804741806504e-07
   1.6480000000000000e+03   2.6869290640882301e-07
   1.6490000000000000e+03   2.6753292527436565e-07
   1.6500000000000000e+03   2.6637808025360040e-07
   1.6510000000000000e+03   2.6522834790871504e-07
   1.6520000000000000e+03   2.6408370609501790e-07
   1.6530000000000000e+03   2.6294412975829592e-07
   1.6540000000000000e+03   2.6180959756205788e-07
   1.6550000000000000e+03   2.6068008655341175e-07
   1.6560000000000000e+03   2.5955557216306465e-07
   1.6570000000000000e+03   2.5843603305452540e-07
   1.6580000000000000e+03   2.5732144578998176e-07
   1.6590000000000000e+03   2.5621178790146187e-07
   1.6600000000000000e+03   2.5510703837575474e-07
   1.6610000000000000e+03   2.5400717280520762e-07
   1.6620000000000000e+03   2.5291217001496939e-07
   1.6630000000000000e+03   2.5182200834526865e-07
   1.6640000000000000e+03   2.5073666565141387e-07
   1.6650000000000000e+03   2.4965611946543320e-07
   1.6660000000000000e+03   2.4858034764263506e-07
   1.6670000000000000e+03   2.4750932949308866e-07
   1.6680000000000000e+03   2.4644304287210232e-07
   1.6690000000000000e+03   2.4538146644318486e-07
   1.6700000000000000e+03   2.4432457757672450e-07
   1.6710000000000000e+03   2.4327235784575145e-07
   1.6720000000000000e+03   2.4222478300425311e-07
   1.6730000000000000e+03   2.4118183300885893e-07
   1.6740000000000000e+03   2.4014348878603893e-07
   1.6750000000000000e+03   2.3910972673634071e-07
   1.6760000000000000e+03   2.3808052697803387e-07
   1.6770000000000000e+03   2.3705586882118756e-07
   1.6780000000000000e+03   2.3603573254571148e-07
   1.6790000000000000e+03   2.3502009616855402e-07
   1.6800000000000000e+03   2.3400894029290511e-07
   1.6810000000000000e+03   2.3300224406719374e-07
   1.6820000000000000e+03   2.3199998728640939e-07
   1.6830000000000000e+03   2.3100214990718150e-07
   1.6840000000000000e+03   2.3000871253269991e-07
   1.6850000000000000e+03   2.2901965479631400e-07
   1.6860000000000000e+03   2.2803495568481268e-07
   1.6870000000000000e+03   2.2705459660958625e-07
   1.6880000000000000e+03   2.2607855914366503e-07
   1.6890000000000000e+03   2.2510682065743718e-07
   1.6900000000000000e+03   2.2413936434033388e-07
   1.6910000000000000e+03   2.2317616917914410e-07
   1.6920000000000000e+03   2.2221721739345856e-07
   1.6930000000000000e+03   2.2126248813170627e-07
   1.6940000000000000e+03   2.2031196345183789e-07
   1.6950000000000000e+03   2.1936562363376304e-07
   1.6960000000000000e+03   2.1842344960395173e-07
   1.6970000000000000e+03   2.1748542342035457e-07
   1.6980000000000000e+03   2.1655152503960103e-07
   1.6990000000000000e+03   2.1562173732784217e-07
   1.7000000000000000e+03   2.1469604088826777e-07
   1.7010000000000000e+03   2.1377441713226813e-07
   1.7020000000000000e+03   2.1285684714795332e-07
   1.7030000000000000e+03   2.1194331428639461e-07
   1.7040000000000000e+03   2.1103379850422150e-07
   1.7050000000000000e+03   2.1012828282922509e-07
   1.7060000000000000e+03   2.0922674770295514e-07
   1.7070000000000000e+03   2.0832917679976307e-07
   1.7080000000000000e+03   2.0743555169267924e-07
   1.7090000000000000e+03   2.0654585427801416e-07
   1.7100000000000000e+03   2.0566006677535851e-07
   1.7110000000000000e+03   2.0477817188922320e-07
   1.7120000000000000e+03   2.0390015086935841e-07
   1.7130000000000000e+03   2.0302598852159624e-07
   1.7140000000000000e+03   2.0215566577240659e-07
   1.7150000000000000e+03   2.0128916532630045e-07
   1.7160000000000000e+03   2.0042646988778876e-07
   1.7170000000000000e+03   1.9956756313122296e-07
   1.7180000000000000e+03   1.9871242743783379e-07
   1.7190000000000000e+03   1.9786104583541238e-07
   1.7200000000000000e+03   1.9701340183667007e-07
   1.7210000000000000e+03   1.9616947669135705e-07
   1.7220000000000000e+03   1.9532925633678593e-07
   1.7230000000000000e+03   1.9449272169942672e-07
   1.7240000000000000e+03   1.9365985823167181e-07
   1.7250000000000000e+03   1.9283064734491142e-07
   1.7260000000000000e+03   1.9200507465317806e-07
   1.7270000000000000e+03   1.9118312189114210e-07
   1.7280000000000000e+03   1.9036477418791577e-07
   1.7290000000000000e+03   1.8955001457129021e-07
   1.7300000000000000e+03   1.8873882736217714e-07
   1.7310000000000000e+03   1.8793119526508752e-07
   1.7320000000000000e+03   1.8712710373241375e-07
   1.7330000000000000e+03   1.8632653611522706e-07
   1.7340000000000000e+03   1.8552947641115908e-07
   1.7350000000000000e+03   1.8473590942604188e-07
   1.7360000000000000e+03   1.8394581818766650e-07
   1.7370000000000000e+03   1.8315918863334562e-07
   1.7380000000000000e+03   1.8237600459907073e-07
   1.7390000000000000e+03   1.8159625072903383e-07
   1.7400000000000000e+03   1.8081991053594622e-07
   1.7410000000000000e+03   1.8004696995712057e-07
   1.7420000000000000e+03   1.7927741315182855e-07
   1.7430000000000000e+03   1.7851122460262206e-07
   1.7440000000000000e+03   1.7774839040845379e-07
   1.7450000000000000e+03   1.7698889440531525e-07
   1.7460000000000000e+03   1.7623272123739843e-07
   1.7470000000000000e+03   1.7547985635709568e-07
   1.7480000000000000e+03   1.7473028537843948e-07
   1.7490000000000000e+03   1.7398399359218210e-07
   1.7500000000000000e+03   1.7324096564251548e-07
   1.7510000000000000e+03   1.7250118665855187e-07
   1.7520000000000000e+03   1.7176464306252411e-07
   1.7530000000000000e+03   1.7103131901370392e-07
   1.7540000000000000e+03   1.7030120206580475e-07
   1.7550000000000000e+03   1.6957427540825784e-07
   1.7560000000000000e+03   1.6885052610985634e-07
   1.7570000000000000e+03   1.6812993994627286e-07
   1.7580000000000000e+03   1.6741250204661957e-07
   1.7590000000000000e+03   1.6669819899476945e-07
   1.7600000000000000e+03   1.6598701608147477e-07
   1.7610000000000000e+03   1.6527894005224862e-07
   1.7620000000000000e+03   1.6457395652112344e-07
   1.7630000000000000e+03   1.6387205142541184e-07
   1.7640000000000000e+03   1.6317321183390706e-07
   1.7650000000000000e+03   1.6247742239080107e-07
   1.7660000000000000e+03   1.6178467097308747e-07
   1.7670000000000000e+03   1.6109494351807895e-07
   1.7680000000000000e+03   1.6040822563980791e-07
   1.7690000000000000e+03   1.5972450489198785e-07
   1.7700000000000000e+03   1.5904376753521156e-07
   1.7710000000000000e+03   1.5836600047663219e-07
   1.7720000000000000e+03   1.5769119013848264e-07
   1.7730000000000000e+03   1.5701932261971558e-07
   1.7740000000000000e+03   1.5635038579732470e-07
   1.7750000000000000e+03   1.5568436577026268e-07
   1.7760000000000000e+03   1.5502125025388307e-07
   1.7770000000000000e+03   1.5436102599369898e-07
   1.7780000000000000e+03   1.5370368005850357e-07
   1.7790000000000000e+03   1.5304919854724960e-07
   1.7800000000000000e+03   1.5239756998349102e-07
   1.7810000000000000e+03   1.5174878095110083e-07
   1.7820000000000000e+03   1.5110281932707265e-07
   1.7830000000000000e+03   1.5045967169527946e-07
   1.7840000000000000e+03   1.4981932593271490e-07
   1.7850000000000000e+03   1.4918176943145235e-07
   1.7860000000000000e+03   1.4854698942192514e-07
   1.7870000000000000e+03   1.4791497361948683e-07
   1.7880000000000000e+03   1.4728571103261164e-07
   1.7890000000000000e+03   1.4665918695205185e-07
   1.7900000000000000e+03   1.4603539070956192e-07
   1.7910000000000000e+03   1.4541431002049536e-07
   1.7920000000000000e+03   1.4479593163036526e-07
   1.7930000000000000e+03   1.4418024535584624e-07
   1.7940000000000000e+03   1.4356723729589105e-07
   1.7950000000000000e+03   1.4295689662061399e-07
   1.7960000000000000e+03   1.4234921120700874e-07
   1.7970000000000000e+03   1.4174416925534907e-07
   1.7980000000000000e+03   1.4114175831934847e-07
   1.7990000000000000e+03   1.4054196756912131e-07
   1.8000000000000000e+03   1.3994478488166115e-07
   1.8010000000000000e+03   1.3935019910380221e-07
   1.8020000000000000e+03   1.3875819746597776e-07
   1.8030000000000000e+03   1.3816876962322242e-07
   1.8040000000000000e+03   1.3758190329088971e-07
   1.8050000000000000e+03   1.3699758763909399e-07
   1.8060000000000000e+03   1.3641581135302928e-07
   1.8070000000000000e+03   1.3583656263296943e-07
   1.8080000000000000e+03   1.3525983000246841e-07
   1.8090000000000000e+03   1.3468560327820091e-07
   1.8100000000000000e+03   1.3411386872075969e-07
   1.8110000000000000e+03   1.3354461905634097e-07
   1.8120000000000000e+03   1.3297784119209785e-07
   1.8130000000000000e+03   1.3241352381322445e-07
   1.8140000000000000e+03   1.3185165657475530e-07
   1.8150000000000000e+03   1.3129222800024441e-07
   1.8160000000000000e+03   1.3073522806800652e-07
   1.8170000000000000e+03   1.3018064562487577e-07
   1.8180000000000000e+03   1.2962846935604626e-07
   1.8190000000000000e+03   1.2907868843163229e-07
   1.8200000000000000e+03   1.2853129315322879e-07
   1.8210000000000000e+03   1.2798627317587033e-07
   1.8220000000000000e+03   1.2744361637655056e-07
   1.8230000000000000e+03   1.2690331402670489e-07
   1.8240000000000000e+03   1.2636535368004682e-07
   1.8250000000000000e+03   1.2582972709293201e-07
   1.8260000000000000e+03   1.2529642181907396e-07
   1.8270000000000000e+03   1.2476542896826796e-07
   1.8280000000000000e+03   1.2423673738734822e-07
   1.8290000000000000e+03   1.2371033786282989e-07
   1.8300000000000000e+03   1.2318621859498678e-07
   1.8310000000000000e+03   1.2266437134017456e-07
   1.8320000000000000e+03   1.2214478446030713e-07
   1.8330000000000000e+03   1.2162744858025962e-07
   1.8340000000000000e+03   1.2111235400162691e-07
   1.8350000000000000e+03   1.2059948940960306e-07
   1.8360000000000000e+03   1.2008884736874418e-07
   1.8370000000000000e+03   1.1958041591768403e-07
   1.8380000000000000e+03   1.1907418551965755e-07
   1.8390000000000000e+03   1.1857014728446015e-07
   1.8400000000000000e+03   1.1806829070548628e-07
   1.8410000000000000e+03   1.1756860624597094e-07
   1.8420000000000000e+03   1.1707108436914916e-07
   1.8430000000000000e+03   1.1657571586153608e-07
   1.8440000000000000e+03   1.1608248989324604e-07
   1.8450000000000000e+03   1.1559139886719506e-07
   1.8460000000000000e+03   1.1510243179185738e-07
   1.8470000000000000e+03   1.1461557945374815e-07
   1.8480000000000000e+03   1.1413083328594289e-07
   1.8490000000000000e+03   1.1364818326675635e-07
   1.8500000000000000e+03   1.1316762050598389e-07
   1.8510000000000000e+03   1.1268913449701996e-07
   1.8520000000000000e+03   1.1221271764278062e-07
   1.8530000000000000e+03   1.1173835992158059e-07
   1.8540000000000000e+03   1.1126605276649539e-07
   1.8550000000000000e+03   1.1079578744896043e-07
   1.8560000000000000e+03   1.1032755346237023e-07
   1.8570000000000000e+03   1.0986134191652012e-07
   1.8580000000000000e+03   1.0939714521432609e-07
   1.8590000000000000e+03   1.0893495446558353e-07
   1.8600000000000000e+03   1.0847475900204680e-07
   1.8610000000000000e+03   1.0801655187319230e-07
   1.8620000000000000e+03   1.0756032192585415e-07
   1.8630000000000000e+03   1.0710606366426947e-07
   1.8640000000000000e+03   1.0665376528871210e-07
   1.8650000000000000e+03   1.0620342065685881e-07
   1.8660000000000000e+03   1.0575501958538424e-07
   1.8670000000000000e+03   1.0530855334572386e-07
   1.8680000000000000e+03   1.0486401353259323e-07
   1.8690000000000000e+03   1.0442139319546871e-07
   1.8700000000000000e+03   1.0398068198938488e-07
   1.8710000000000000e+03   1.0354187215561769e-07
   1.8720000000000000e+03   1.0310495528888271e-07
   1.8730000000000000e+03   1.0266992249897529e-07
   1.8740000000000000e+03   1.0223676586553129e-07
   1.8750000000000000e+03   1.0180547746818653e-07
   1.8760000000000000e+03   1.0137604857837646e-07
   1.8770000000000000e+03   1.0094847176065719e-07
   1.8780000000000000e+03   1.0052273731662359e-07
   1.8790000000000000e+03   1.0009883797247190e-07
   1.8800000000000000e+03   9.9676766292758196e-08
   1.8810000000000000e+03   9.9256513225637739e-08
   1.8820000000000000e+03   9.8838071012386461e-08
   1.8830000000000000e+03   9.8421431894280306e-08
   1.8840000000000000e+03   9.8006586981114589e-08
   1.8850000000000000e+03   9.7593530130566115e-08
   1.8860000000000000e+03   9.7182251320949625e-08
   1.8870000000000000e+03   9.6772744571581962e-08
   1.8880000000000000e+03   9.6365000345698170e-08
   1.8890000000000000e+03   9.5959012177694816e-08
   1.8900000000000000e+03   9.5554772308847858e-08
   1.8910000000000000e+03   9.5152273465353484e-08
   1.8920000000000000e+03   9.4751505787166516e-08
   1.8930000000000000e+03   9.4352463616883993e-08
   1.8940000000000000e+03   9.3955138710861596e-08
   1.8950000000000000e+03   9.3559523148735176e-08
   1.8960000000000000e+03   9.3165609495060820e-08
   1.8970000000000000e+03   9.2773391284235162e-08
   1.8980000000000000e+03   9.2382859787693596e-08
   1.8990000000000000e+03   9.1994008216552601e-08
   1.9000000000000000e+03   9.1606829297008340e-08
   1.9010000000000000e+03   9.1221314947056574e-08
   1.9020000000000000e+03   9.0837458377813754e-08
   1.9030000000000000e+03   9.0455251668915731e-08
   1.9040000000000000e+03   9.0074689001319453e-08
   1.9050000000000000e+03   8.9695761808100432e-08
   1.9060000000000000e+03   8.9318463138735015e-08
   1.9070000000000000e+03   8.8942786042699562e-08
   1.9080000000000000e+03   8.8568723084550185e-08
   1.9090000000000000e+03   8.8196267313763232e-08
   1.9100000000000000e+03   8.7825412103095218e-08
   1.9110000000000000e+03   8.7456149532182023e-08
   1.9120000000000000e+03   8.7088473458700396e-08
   1.9130000000000000e+03   8.6722376285566373e-08
   1.9140000000000000e+03   8.6357852032096809e-08
   1.9150000000000000e+03   8.5994891646446968e-08
   1.9160000000000000e+03   8.5633490441054384e-08
   1.9170000000000000e+03   8.5273640980475170e-08
   1.9180000000000000e+03   8.4915335829265426e-08
   1.9190000000000000e+03   8.4558568683461837e-08
   1.9200000000000000e+03   8.4203332107620528e-08
   1.9210000000000000e+03   8.3849621252538931e-08
   1.9220000000000000e+03   8.3497427066372321e-08
   1.9230000000000000e+03   8.3146744214997881e-08
   1.9240000000000000e+03   8.2797566071172167e-08
   1.9250000000000000e+03   8.2449885522731422e-08
   1.9260000000000000e+03   8.2103696104072279e-08
   1.9270000000000000e+03   8.1758991187951242e-08
   1.9280000000000000e+03   8.1415764793685208e-08
   1.9290000000000000e+03   8.1074009809110417e-08
   1.9300000000000000e+03   8.0733720415183830e-08
   1.9310000000000000e+03   8.0394889499741730e-08
   1.9320000000000000e+03   8.0057510920460881e-08
   1.9330000000000000e+03   7.9721577726817656e-08
   1.9340000000000000e+03   7.9387085231249589e-08
   1.9350000000000000e+03   7.9054025675032610e-08
   1.9360000000000000e+03   7.8722393077483588e-08
   1.9370000000000000e+03   7.8392181134639209e-08
   1.9380000000000000e+03   7.8063384027456446e-08
   1.9390000000000000e+03   7.7735995451971974e-08
   1.9400000000000000e+03   7.7410007811101825e-08
   1.9410000000000000e+03   7.7085418033684369e-08
   1.9420000000000000e+03   7.6762216421314544e-08
   1.9430000000000000e+03   7.6440399256270394e-08
   1.9440000000000000e+03   7.6119959911308447e-08
   1.9450000000000000e+03   7.5800892405745561e-08
   1.9460000000000000e+03   7.5483190758898603e-08
   1.9470000000000000e+03   7.5166848020243934e-08
   1.9480000000000000e+03   7.4851859340579010e-08
   1.9490000000000000e+03   7.4538218092660361e-08
   1.9500000000000000e+03   7.4225920073845782e-08
   1.9510000000000000e+03   7.3914956717210771e-08
   1.9520000000000000e+03   7.3605323820113152e-08
   1.9530000000000000e+03   7.3297015725149935e-08
   1.9540000000000000e+03   7.2990025966717742e-08
   1.9550000000000000e+03   7.2684348564133428e-08
   1.9560000000000000e+03   7.2379978668194464e-08
   1.9570000000000000e+03   7.2076910459857795e-08
   1.9580000000000000e+03   7.1775136988599770e-08
   1.9590000000000000e+03   7.1474653243577779e-08
   1.9600000000000000e+03   7.1175454537229343e-08
   1.9610000000000000e+03   7.0877534888871357e-08
   1.9620000000000000e+03   7.0580887509620234e-08
   1.9630000000000000e+03   7.0285508196833781e-08
   1.9640000000000000e+03   6.9991390484908621e-08
   1.9650000000000000e+03   6.9698529201362025e-08
   1.9660000000000000e+03   6.9406919496991465e-08
   1.9670000000000000e+03   6.9116554744553455e-08
   1.9680000000000000e+03   6.8827429448285113e-08
   1.9690000000000000e+03   6.8539539728824416e-08
   1.9700000000000000e+03   6.8252878797287817e-08
   1.9710000000000000e+03   6.7967441642832667e-08
   1.9720000000000000e+03   6.7683223901176682e-08
   1.9730000000000000e+03   6.7400218136875963e-08
   1.9740000000000000e+03   6.7118420308928408e-08
   1.9750000000000000e+03   6.6837825568131461e-08
   1.9760000000000000e+03   6.6558428903642499e-08
   1.9770000000000000e+03   6.6280223688218052e-08
   1.9780000000000000e+03   6.6003204911015484e-08
   1.9790000000000000e+03   6.5727368207752527e-08
   1.9800000000000000e+03   6.5452708082666270e-08
   1.9810000000000000e+03   6.5179219848194287e-08
   1.9820000000000000e+03   6.4906897362013342e-08
   1.9830000000000000e+03   6.4635736098201062e-08
   1.9840000000000000e+03   6.4365731854115240e-08
   1.9850000000000000e+03   6.4096877840872330e-08
   1.9860000000000000e+03   6.3829170340750386e-08
   1.9870000000000000e+03   6.3562603857986513e-08
   1.9880000000000000e+03   6.3297173866658337e-08
   1.9890000000000000e+03   6.3032874709362908e-08
   1.9900000000000000e+03   6.2769701051977422e-08
   1.9910000000000000e+03   6.2507649823340275e-08
   1.9920000000000000e+03   6.2246715042768321e-08
   1.9930000000000000e+03   6.1986891052858601e-08
   1.9940000000000000e+03   6.1728174459169339e-08
   1.9950000000000000e+03   6.1470559765937652e-08
   1.9960000000000000e+03   6.1214042285601075e-08
   1.9970000000000000e+03   6.0958616684036816e-08
   1.9980000000000000e+03   6.0704278920242774e-08
   1.9990000000000000e+03   6.0451023336815949e-08
   2.0000000000000000e+03   6.0198846700954683e-08
   2.0010000000000000e+03   5.9947742708695651e-08
   2.0020000000000000e+03   5.9697708288877247e-08
   2.0030000000000000e+03   5.9448737460816341e-08
   2.0040000000000000e+03   5.9200826830071145e-08
   2.0050000000000000e+03   5.8953970092678358e-08
   2.0060000000000000e+03   5.8708163692556122e-08
   2.0070000000000000e+03   5.8463404235262649e-08
   2.0080000000000000e+03   5.8219684446994129e-08
   2.0090000000000000e+03   5.7977001903149298e-08
   2.0100000000000000e+03   5.7735351592885519e-08
   2.0110000000000000e+03   5.7494728667000256e-08
   2.0120000000000000e+03   5.7255128276290970e-08
   2.0130000000000000e+03   5.7016547349596045e-08
   2.0140000000000000e+03   5.6778980552792689e-08
   2.0150000000000000e+03   5.6542424168158950e-08
   2.0160000000000000e+03   5.6306871730091444e-08
   2.0170000000000000e+03   5.6072321298909153e-08
   2.0180000000000000e+03   5.5838768348689702e-08
   2.0190000000000000e+03   5.5606206090549531e-08
   2.0200000000000000e+03   5.5374632746447712e-08
   2.0210000000000000e+03   5.5144044437022210e-08
   2.0220000000000000e+03   5.4914433726829126e-08
   2.0230000000000000e+03   5.4685800292588295e-08
   2.0240000000000000e+03   5.4458136213935562e-08
   2.0250000000000000e+03   5.4231439066269656e-08
   2.0260000000000000e+03   5.4005705131868626e-08
   2.0270000000000000e+03   5.3780929076609687e-08
   2.0280000000000000e+03   5.3557108314251469e-08
   2.0290000000000000e+03   5.3334236055910423e-08
   2.0300000000000000e+03   5.3112311008465872e-08
   2.0310000000000000e+03   5.2891327676154925e-08
   2.0320000000000000e+03   5.2671282017975475e-08
   2.0330000000000000e+03   5.2452170316205572e-08
   2.0340000000000000e+03   5.2233987883282750e-08
   2.0350000000000000e+03   5.2016731809685490e-08
   2.0360000000000000e+03   5.1800396761290999e-08
   2.0370000000000000e+03   5.1584979182017406e-08
   2.0380000000000000e+03   5.1370476323983282e-08
   2.0390000000000000e+03   5.1156881721585222e-08
   2.0400000000000000e+03   5.0944194081702560e-08
   2.0410000000000000e+03   5.0732407423652159e-08
   2.0420000000000000e+03   5.0521518999552578e-08
   2.0430000000000000e+03   5.0311524445121526e-08
   2.0440000000000000e+03   5.0102420689197399e-08
   2.0450000000000000e+03   4.9894202882577654e-08
   2.0460000000000000e+03   4.9686867307540339e-08
   2.0470000000000000e+03   4.9480410246363505e-08
   2.0480000000000000e+03   4.9274828627885547e-08
   2.0490000000000000e+03   4.9070117602903920e-08
   2.0500000000000000e+03   4.8866273615336759e-08
   2.0510000000000000e+03   4.8663293432382375e-08
   2.0520000000000000e+03   4.8461172851398557e-08
   2.0530000000000000e+03   4.8259908639583614e-08
   2.0540000000000000e+03   4.8059496271015179e-08
   2.0550000000000000e+03   4.7859932836171720e-08
   2.0560000000000000e+03   4.7661213970770952e-08
   2.0570000000000000e+03   4.7463337250211605e-08
   2.0580000000000000e+03   4.7266297986931218e-08
   2.0590000000000000e+03   4.7070092139927679e-08
   2.0600000000000000e+03   4.6874717769519963e-08
   2.0610000000000000e+03   4.6680169541585286e-08
   2.0620000000000000e+03   4.6486444708242191e-08
   2.0630000000000000e+03   4.6293539228488580e-08
   2.0640000000000000e+03   4.6101450031162827e-08
   2.0650000000000000e+03   4.5910173721823158e-08
   2.0660000000000000e+03   4.5719706906027793e-08
   2.0670000000000000e+03   4.5530044734574195e-08
   2.0680000000000000e+03   4.5341185591061515e-08
   2.0690000000000000e+03   4.5153125111207463e-08
   2.0700000000000000e+03   4.4965859254009920e-08
   2.0710000000000000e+03   4.4779385109947359e-08
   2.0720000000000000e+03   4.4593700092778436e-08
   2.0730000000000000e+03   4.4408799676580765e-08
   2.0740000000000000e+03   4.4224680951832824e-08
   2.0750000000000000e+03   4.4041340200812672e-08
   2.0760000000000000e+03   4.3858773705798356e-08
   2.0770000000000000e+03   4.3676978880548513e-08
   2.0780000000000000e+03   4.3495953300461886e-08
   2.0790000000000000e+03   4.3315692116335922e-08
   2.0800000000000000e+03   4.3136191772088764e-08
   2.0810000000000000e+03   4.2957450166399302e-08
   2.0820000000000000e+03   4.2779462773345174e-08
   2.0830000000000000e+03   4.2602227976525527e-08
   2.0840000000000000e+03   4.2425741896578325e-08
   2.0850000000000000e+03   4.2250000654141540e-08
   2.0860000000000000e+03   4.2075001178053560e-08
   2.0870000000000000e+03   4.1900740720432950e-08
   2.0880000000000000e+03   4.1727215563557754e-08
   2.0890000000000000e+03   4.1554423282826698e-08
   2.0900000000000000e+03   4.1382360645438095e-08
   2.0910000000000000e+03   4.1211023287109661e-08
   2.0920000000000000e+03   4.1040409429800456e-08
   2.0930000000000000e+03   4.0870515355788530e-08
   2.0940000000000000e+03   4.0701337993912278e-08
   2.0950000000000000e+03   4.0532875081210514e-08
   2.0960000000000000e+03   4.0365122091760863e-08
   2.0970000000000000e+03   4.0198076439321974e-08
   2.0980000000000000e+03   4.0031735860932654e-08
   2.0990000000000000e+03   3.9866096153950705e-08
   2.1000000000000000e+03   3.9701156186895533e-08
   2.1010000000000000e+03   3.9536910140724085e-08
   2.1020000000000000e+03   3.9373357530516113e-08
   2.1030000000000000e+03   3.9210493507069074e-08
   2.1040000000000000e+03   3.9048316938902367e-08
   2.1050000000000000e+03   3.8886824108294049e-08
   2.1060000000000000e+03   3.8726010812601920e-08
   2.1070000000000000e+03   3.8565876243625551e-08
   2.1080000000000000e+03   3.8406415713802490e-08
   2.1090000000000000e+03   3.8247627445091802e-08
   2.1100000000000000e+03   3.8089508043051708e-08
   2.1110000000000000e+03   3.7932053789960257e-08
   2.1120000000000000e+03   3.7775264524177370e-08
   2.1130000000000000e+03   3.7619133780099650e-08
   2.1140000000000000e+03   3.7463662042647363e-08
   2.1150000000000000e+03   3.7308844624258038e-08
   2.1160000000000000e+03   3.7154679261970500e-08
   2.1170000000000000e+03   3.7001161753142538e-08
   2.1180000000000000e+03   3.6848291612853904e-08
   2.1190000000000000e+03   3.6696064638462394e-08
   2.1200000000000000e+03   3.6544478890286989e-08
   2.1210000000000000e+03   3.6393530812245824e-08
   2.1220000000000000e+03   3.6243217979737634e-08
   2.1230000000000000e+03   3.6093537806521056e-08
   2.1240000000000000e+03   3.5944487544714653e-08
   2.1250000000000000e+03   3.5796063476596483e-08
   2.1260000000000000e+03   3.5648264309045854e-08
   2.1270000000000000e+03   3.5501086809261084e-08
   2.1280000000000000e+03   3.5354528391000814e-08
   2.1290000000000000e+03   3.5208587114584022e-08
   2.1300000000000000e+03   3.5063258454088338e-08
   2.1310000000000000e+03   3.4918541762953432e-08
   2.1320000000000000e+03   3.4774433000177169e-08
   2.1330000000000000e+03   3.4630930387718636e-08
   2.1340000000000000e+03   3.4488030692776125e-08
   2.1350000000000000e+03   3.4345731975668624e-08
   2.1360000000000000e+03   3.4204031165234522e-08
   2.1370000000000000e+03   3.4062925190312208e-08
   2.1380000000000000e+03   3.3922414050901688e-08
   2.1390000000000000e+03   3.3782491927959903e-08
   2.1400000000000000e+03   3.3643157528366182e-08
   2.1410000000000000e+03   3.3504409235719675e-08
   2.1420000000000000e+03   3.3366243009018264e-08
   2.1430000000000000e+03   3.3228657878421446e-08
   2.1440000000000000e+03   3.3091650934407688e-08
   2.1450000000000000e+03   3.2955218620895125e-08
   2.1460000000000000e+03   3.2819359644763090e-08
   2.1470000000000000e+03   3.2684070773209876e-08
   2.1480000000000000e+03   3.2549349904914392e-08
   2.1490000000000000e+03   3.2415194615275361e-08
   2.1500000000000000e+03   3.2281603126251856e-08
   2.1510000000000000e+03   3.2148571881762004e-08
   2.1520000000000000e+03   3.2016099103764880e-08
   2.1530000000000000e+03   3.1884181236178618e-08
   2.1540000000000000e+03   3.1752818117363140e-08
   2.1550000000000000e+03   3.1622006029596481e-08
   2.1560000000000000e+03   3.1491743194837730e-08
   2.1570000000000000e+03   3.1362027026845517e-08
   2.1580000000000000e+03   3.1232853969537974e-08
   2.1590000000000000e+03   3.1104222729794438e-08
   2.1600000000000000e+03   3.0976131367933885e-08
   2.1610000000000000e+03   3.0848577459355048e-08
   2.1620000000000000e+03   3.0721558256176473e-08
   2.1630000000000000e+03   3.0595071657077077e-08
   2.1640000000000000e+03   3.0469115075815491e-08
   2.1650000000000000e+03   3.0343687057630963e-08
   2.1660000000000000e+03   3.0218784208081702e-08
   2.1670000000000000e+03   3.0094405395687125e-08
   2.1680000000000000e+03   2.9970548034205869e-08
   2.1690000000000000e+03   2.9847209052476331e-08
   2.1700000000000000e+03   2.9724387319017913e-08
   2.1710000000000000e+03   2.9602080732509515e-08
   2.1720000000000000e+03   2.9480285736869273e-08
   2.1730000000000000e+03   2.9359001523896765e-08
   2.1740000000000000e+03   2.9238224375870039e-08
   2.1750000000000000e+03   2.9117954454429184e-08
   2.1760000000000000e+03   2.8998187556931994e-08
   2.1770000000000000e+03   2.8878922390257789e-08
   2.1780000000000000e+03   2.8760156853085475e-08
   2.1790000000000000e+03   2.8641888682453860e-08
   2.1800000000000000e+03   2.8524114968841418e-08
   2.1810000000000000e+03   2.8406834419127477e-08
   2.1820000000000000e+03   2.8290045255271099e-08
   2.1830000000000000e+03   2.8173745214311101e-08
   2.1840000000000000e+03   2.8057931386725958e-08
   2.1850000000000000e+03   2.7942602479394989e-08
   2.1860000000000000e+03   2.7827756229357012e-08
   2.1870000000000000e+03   2.7713390212010755e-08
   2.1880000000000000e+03   2.7599502649315286e-08
   2.1890000000000000e+03   2.7486091924869757e-08
   2.1900000000000000e+03   2.7373155775712981e-08
   2.1910000000000000e+03   2.7260692100523858e-08
   2.1920000000000000e+03   2.7148697666500692e-08
   2.1930000000000000e+03   2.7037171988723233e-08
   2.1940000000000000e+03   2.6926113612430714e-08
   2.1950000000000000e+03   2.6815519466461526e-08
   2.1960000000000000e+03   2.6705386641294144e-08
   2.1970000000000000e+03   2.6595716106769080e-08
   2.1980000000000000e+03   2.6486502690403616e-08
   2.1990000000000000e+03   2.6377745583997332e-08
   2.2000000000000000e+03   2.6269443009509299e-08
   2.2010000000000000e+03   2.6161593512178750e-08
   2.2020000000000000e+03   2.6054194829044500e-08
   2.2030000000000000e+03   2.5947244858785449e-08
   2.2040000000000000e+03   2.5840741500080496e-08
   2.2050000000000000e+03   2.5734683783089126e-08
   2.2060000000000000e+03   2.5629068475009654e-08
   2.2070000000000000e+03   2.5523895090921821e-08
   2.2080000000000000e+03   2.5419160074743764e-08
   2.2090000000000000e+03   2.5314862133354804e-08
   2.2100000000000000e+03   2.5211001105114857e-08
   2.2110000000000000e+03   2.5107572787381719e-08
   2.2120000000000000e+03   2.5004576695235139e-08
   2.2130000000000000e+03   2.4902010565713930e-08
   2.2140000000000000e+03   2.4799872459137070e-08
   2.2150000000000000e+03   2.4698161082383889e-08
   2.2160000000000000e+03   2.4596874010853111e-08
   2.2170000000000000e+03   2.4496009951424060e-08
   2.2180000000000000e+03   2.4395566317855376e-08
   2.2190000000000000e+03   2.4295541332106138e-08
   2.2200000000000000e+03   2.4195934670896164e-08
   2.2210000000000000e+03   2.4096744071264275e-08
   2.2220000000000000e+03   2.3997966300408778e-08
   2.2230000000000000e+03   2.3899600550129242e-08
   2.2240000000000000e+03   2.3801645688945080e-08
   2.2250000000000000e+03   2.3704098807334766e-08
   2.2260000000000000e+03   2.3606958935457791e-08
   2.2270000000000000e+03   2.3510224456913304e-08
   2.2280000000000000e+03   2.3413892947100042e-08
   2.2290000000000000e+03   2.3317963597817576e-08
   2.2300000000000000e+03   2.3222433661184466e-08
   2.2310000000000000e+03   2.3127302005720119e-08
   2.2320000000000000e+03   2.3032567338303857e-08
   2.2330000000000000e+03   2.2938226749414160e-08
   2.2340000000000000e+03   2.2844279754130766e-08
   2.2350000000000000e+03   2.2750724251132578e-08
   2.2360000000000000e+03   2.2657559432219170e-08
   2.2370000000000000e+03   2.2564781579668599e-08
   2.2380000000000000e+03   2.2472390370200686e-08
   2.2390000000000000e+03   2.2380384349054677e-08
   2.2400000000000000e+03   2.2288761576549554e-08
   2.2410000000000000e+03   2.2197521082844803e-08
   2.2420000000000000e+03   2.2106660281699076e-08
   2.2430000000000000e+03   2.2016177395071433e-08
   2.2440000000000000e+03   2.1926071291481289e-08
   2.2450000000000000e+03   2.1836340677807961e-08
   2.2460000000000000e+03   2.1746983452730346e-08
   2.2470000000000000e+03   2.1657998484767858e-08
   2.2480000000000000e+03   2.1569383834239473e-08
   2.2490000000000000e+03   2.1481138046384434e-08
   2.2500000000000000e+03   2.1393259828082059e-08
   2.2510000000000000e+03   2.1305746916371164e-08
   2.2520000000000000e+03   2.1218598018131072e-08
   2.2530000000000000e+03   2.1131812163521272e-08
   2.2540000000000000e+03   2.1045387412860751e-08
   2.2550000000000000e+03   2.0959322149748658e-08
   2.2560000000000000e+03   2.0873614919424233e-08
   2.2570000000000000e+03   2.0788264267126711e-08
   2.2580000000000000e+03   2.0703269061375501e-08
   2.2590000000000000e+03   2.0618626554289160e-08
   2.2600000000000000e+03   2.0534335776027182e-08
   2.2610000000000000e+03   2.0450396726589569e-08
   2.2620000000000000e+03   2.0366806173174626e-08
   2.2630000000000000e+03   2.0283563469222009e-08
   2.2640000000000000e+03   2.0200666351770536e-08
   2.2650000000000000e+03   2.0118113527699526e-08
   2.2660000000000000e+03   2.0035904512088731e-08
   2.2670000000000000e+03   1.9954036233776537e-08
   2.2680000000000000e+03   1.9872509016043109e-08
   2.2690000000000000e+03   1.9791320434287187e-08
   2.2700000000000000e+03   1.9710469033747999e-08
   2.2710000000000000e+03   1.9629954329505296e-08
   2.2720000000000000e+03   1.9549773896957804e-08
   2.2730000000000000e+03   1.9469926119704676e-08
   2.2740000000000000e+03   1.9390409866265322e-08
   2.2750000000000000e+03   1.9311224974999656e-08
   2.2760000000000000e+03   1.9232367566545641e-08
   2.2770000000000000e+03   1.9153838287463622e-08
   2.2780000000000000e+03   1.9075635198072578e-08
   2.2790000000000000e+03   1.8997757005251830e-08
   2.2800000000000000e+03   1.8920201769320366e-08
   2.2810000000000000e+03   1.8842969166998014e-08
   2.2820000000000000e+03   1.8766056450403333e-08
   2.2830000000000000e+03   1.8689462811335900e-08
   2.2840000000000000e+03   1.8613187764875459e-08
   2.2850000000000000e+03   1.8537229209700912e-08
   2.2860000000000000e+03   1.8461585367771326e-08
   2.2870000000000000e+03   1.8386256077446617e-08
   2.2880000000000000e+03   1.8311239075765596e-08
   2.2890000000000000e+03   1.8236533392887759e-08
   2.2900000000000000e+03   1.8162137735692423e-08
   2.2910000000000000e+03   1.8088050002858490e-08
   2.2920000000000000e+03   1.8014270194385960e-08
   2.2930000000000000e+03   1.7940796532233896e-08
   2.2940000000000000e+03   1.7867626753441119e-08
   2.2950000000000000e+03   1.7794761666208051e-08
   2.2960000000000000e+03   1.7722197552812739e-08
   2.2970000000000000e+03   1.7649934736535357e-08
   2.2980000000000000e+03   1.7577971924255225e-08
   2.2990000000000000e+03   1.7506307176291326e-08
   2.3000000000000000e+03   1.7434939522803155e-08
   2.3010000000000000e+03   1.7363867347389860e-08
   2.3020000000000000e+03   1.7293090326771276e-08
   2.3030000000000000e+03   1.7222606359626295e-08
   2.3040000000000000e+03   1.7152413991194163e-08
   2.3050000000000000e+03   1.7082513544755044e-08
   2.3060000000000000e+03   1.7012901464227074e-08
   2.3070000000000000e+03   1.6943578234530510e-08
   2.3080000000000000e+03   1.6874542885824843e-08
   2.3090000000000000e+03   1.6805793316788968e-08
   2.3100000000000000e+03   1.6737327911022043e-08
   2.3110000000000000e+03   1.6669146991804231e-08
   2.3120000000000000e+03   1.6601247164693761e-08
   2.3130000000000000e+03   1.6533629561171221e-08
   2.3140000000000000e+03   1.6466291433355168e-08
   2.3150000000000000e+03   1.6399231649765017e-08
   2.3160000000000000e+03   1.6332450372040844e-08
   2.3170000000000000e+03   1.6265945498861554e-08
   2.3180000000000000e+03   1.6199715413826296e-08
   2.3190000000000000e+03   1.6133760116935073e-08
   2.3200000000000000e+03   1.6068077830146948e-08
   2.3210000000000000e+03   1.6002667098701167e-08
   2.3220000000000000e+03   1.5937526952757212e-08
   2.3230000000000000e+03   1.5872656260834497e-08
   2.3240000000000000e+03   1.5808054376372680e-08
   2.3250000000000000e+03   1.5743719036410573e-08
   2.3260000000000000e+03   1.5679649756027929e-08
   2.3270000000000000e+03   1.5615846373584655e-08
   2.3280000000000000e+03   1.5552306787759654e-08
   2.3290000000000000e+03   1.5489029058871907e-08
   2.3300000000000000e+03   1.5426014156761926e-08
   2.3310000000000000e+03   1.5363259010268097e-08
   2.3320000000000000e+03   1.5300763781030505e-08
   2.3330000000000000e+03   1.5238526852648309e-08
   2.3340000000000000e+03   1.5176547255280992e-08
   2.3350000000000000e+03   1.5114823695807883e-08
   2.3360000000000000e+03   1.5053355527668637e-08
   2.3370000000000000e+03   1.4992141134462412e-08
   2.3380000000000000e+03   1.4931180354549123e-08
   2.3390000000000000e+03   1.4870471086607664e-08
   2.3400000000000000e+03   1.4810012845717785e-08
   2.3410000000000000e+03   1.4749804500398892e-08
   2.3420000000000000e+03   1.4689844434250137e-08
   2.3430000000000000e+03   1.4630132647271519e-08
   2.3440000000000000e+03   1.4570667523062194e-08
   2.3450000000000000e+03   1.4511446798660973e-08
   2.3460000000000000e+03   1.4452472090468705e-08
   2.3470000000000000e+03   1.4393740327323779e-08
   2.3480000000000000e+03   1.4335251994146450e-08
   2.3490000000000000e+03   1.4277004666335446e-08
   2.3500000000000000e+03   1.4218997212410175e-08
   2.3510000000000000e+03   1.4161229794010722e-08
   2.3520000000000000e+03   1.4103700633096152e-08
   2.3530000000000000e+03   1.4046409244746216e-08
   2.3540000000000000e+03   1.3989354174200147e-08
   2.3550000000000000e+03   1.3932534289977354e-08
   2.3560000000000000e+03   1.3875950076998091e-08
   2.3570000000000000e+03   1.3819598302460664e-08
   2.3580000000000000e+03   1.3763479612925410e-08
   2.3590000000000000e+03   1.3707591907071230e-08
   2.3600000000000000e+03   1.3651935346538207e-08
   2.3610000000000000e+03   1.3596508314925493e-08
   2.3620000000000000e+03   1.3541309519112411e-08
   2.3630000000000000e+03   1.3486339282379134e-08
   2.3640000000000000e+03   1.3431595503404554e-08
   2.3650000000000000e+03   1.3377077050708083e-08
   2.3660000000000000e+03   1.3322783762649636e-08
   2.3670000000000000e+03   1.3268714022828361e-08
   2.3680000000000000e+03   1.3214867507964095e-08
   2.3690000000000000e+03   1.3161243571496494e-08
   2.3700000000000000e+03   1.3107839788824290e-08
   2.3710000000000000e+03   1.3054656483227652e-08
   2.3720000000000000e+03   1.3001692523225985e-08
   2.3730000000000000e+03   1.2948947423899038e-08
   2.3740000000000000e+03   1.2896418114085199e-08
   2.3750000000000000e+03   1.2844107018385739e-08
   2.3760000000000000e+03   1.2792011065639050e-08
   2.3770000000000000e+03   1.2740128801084366e-08
   2.3780000000000000e+03   1.2688461194562198e-08
   2.3790000000000000e+03   1.2637006306391530e-08
   2.3800000000000000e+03   1.2585763490012021e-08
   2.3810000000000000e+03   1.2534732098863333e-08
   2.3820000000000000e+03   1.2483910193264449e-08
   2.3830000000000000e+03   1.2433297773215371e-08
   2.3840000000000000e+03   1.2382894192155755e-08
   2.3850000000000000e+03   1.2332697833684760e-08
   2.3860000000000000e+03   1.2282708051242043e-08
   2.3870000000000000e+03   1.2232924521547436e-08
   2.3880000000000000e+03   1.2183346274760430e-08
   2.3890000000000000e+03   1.2133971371200010e-08
   2.3900000000000000e+03   1.2084799810866173e-08
   2.3910000000000000e+03   1.2035831270478753e-08
   2.3920000000000000e+03   1.1987063810356730e-08
   2.3930000000000000e+03   1.1938497592140190e-08
   2.3940000000000000e+03   1.1890130191227863e-08
   2.3950000000000000e+03   1.1841963062380512e-08
   2.3960000000000000e+03   1.1793993619356778e-08
   2.3970000000000000e+03   1.1746220407395903e-08
   2.3980000000000000e+03   1.1698645042898732e-08
   2.3990000000000000e+03   1.1651265424544161e-08
   2.4000000000000000e+03   1.1604080259211517e-08
   2.4010000000000000e+03   1.1557089870180967e-08
   2.4020000000000000e+03   1.1510291509571071e-08
   2.4030000000000000e+03   1.1463687117062844e-08
   2.4040000000000000e+03   1.1417273459854594e-08
   2.4050000000000000e+03   1.1371050537946321e-08
   2.4060000000000000e+03   1.1325018189697938e-08
   2.4070000000000000e+03   1.1279175283628854e-08
   2.4080000000000000e+03   1.1233519718417968e-08
   2.4090000000000000e+03   1.1188052625545869e-08
   2.4100000000000000e+03   1.1142772711891886e-08
   2.4110000000000000e+03   1.1097678522695250e-08
   2.4120000000000000e+03   1.1052770219596049e-08
   2.4130000000000000e+03   1.1008045862913264e-08
   2.4140000000000000e+03   1.0963504967726644e-08
   2.4150000000000000e+03   1.0919147210756019e-08
   2.4160000000000000e+03   1.0874972430361301e-08
   2.4170000000000000e+03   1.0830978686861478e-08
   2.4180000000000000e+03   1.0787166141896629e-08
   2.4190000000000000e+03   1.0743533017425829e-08
   2.4200000000000000e+03   1.0700079636729242e-08
   2.4210000000000000e+03   1.0656804221765937e-08
   2.4220000000000000e+03   1.0613706610895831e-08
   2.4230000000000000e+03   1.0570786157558584e-08
   2.4240000000000000e+03   1.0528042053553772e-08
   2.4250000000000000e+03   1.0485473813961143e-08
   2.4260000000000000e+03   1.0443078852539338e-08
   2.4270000000000000e+03   1.0400859270609460e-08
   2.4280000000000000e+03   1.0358812805210325e-08
   2.4290000000000000e+03   1.0316938809781590e-08
   2.4300000000000000e+03   1.0275235991202580e-08
   2.4310000000000000e+03   1.0233705642593973e-08
   2.4320000000000000e+03   1.0192345016074327e-08
   2.4330000000000000e+03   1.0151154434923813e-08
   2.4340000000000000e+03   1.0110132444381666e-08
   2.4350000000000000e+03   1.0069279206087974e-08
   2.4360000000000000e+03   1.0028593103641887e-08
   2.4370000000000000e+03   9.9880741370434080e-09
   2.4380000000000000e+03   9.9477216597321941e-09
   2.4390000000000000e+03   9.9075347018677398e-09
   2.4400000000000000e+03   9.8675116470491970e-09
   2.4410000000000000e+03   9.8276544349575835e-09
   2.4420000000000000e+03   9.7879591862308639e-09
   2.4430000000000000e+03   9.7484268707095488e-09
   2.4440000000000000e+03   9.7090578116738061e-09
   2.4450000000000000e+03   9.6698494228822806e-09
   2.4460000000000000e+03   9.6308021892552251e-09
   2.4470000000000000e+03   9.5919135245512861e-09
   2.4480000000000000e+03   9.5531860150118187e-09
   2.4490000000000000e+03   9.5146164278351285e-09
   2.4500000000000000e+03   9.4762049246612988e-09
   2.4510000000000000e+03   9.4379516671304160e-09
   2.4520000000000000e+03   9.3998537457209553e-09
   2.4530000000000000e+03   9.3619131001139310e-09
   2.4540000000000000e+03   9.3241279522684137e-09
   2.4550000000000000e+03   9.2864965241434688e-09
   2.4560000000000000e+03   9.2490204321399461e-09
   2.4570000000000000e+03   9.2116974132966599e-09
   2.4580000000000000e+03   9.1745273059735221e-09
   2.4590000000000000e+03   9.1375091403300257e-09
   2.4600000000000000e+03   9.1006429163661740e-09
   2.4610000000000000e+03   9.0639276642414530e-09
   2.4620000000000000e+03   9.0273630606756983e-09
   2.4630000000000000e+03   8.9909478125482281e-09
   2.4640000000000000e+03   8.9546812732987065e-09
   2.4650000000000000e+03   8.9185637662073015e-09
   2.4660000000000000e+03   8.8825941597934211e-09
   2.4670000000000000e+03   8.8467716458566396e-09
   2.4680000000000000e+03   8.8110955778366213e-09
   2.4690000000000000e+03   8.7755661173734474e-09
   2.4700000000000000e+03   8.7401816480662734e-09
   2.4710000000000000e+03   8.7049418466349280e-09
   2.4720000000000000e+03   8.6698468747194961e-09
   2.4730000000000000e+03   8.6348951159191311e-09
   2.4740000000000000e+03   8.6000865702338333e-09
   2.4750000000000000e+03   8.5654201061830105e-09
   2.4760000000000000e+03   8.5308955621265747e-09
   2.4770000000000000e+03   8.4965118065839356e-09
   2.4780000000000000e+03   8.4622693244753460e-09
   2.4790000000000000e+03   8.4281668226801290e-09
   2.4800000000000000e+03   8.3942043011982848e-09
   2.4810000000000000e+03   8.3603796587087125e-09
   2.4820000000000000e+03   8.3266940266920024e-09
   2.4830000000000000e+03   8.2931462736675627e-09
   2.4840000000000000e+03   8.2597347832345485e-09
   2.4850000000000000e+03   8.2264606868735502e-09
   2.4860000000000000e+03   8.1933222065436350e-09
   2.4870000000000000e+03   8.1603191806047214e-09
   2.4880000000000000e+03   8.1274512857766381e-09
   2.4890000000000000e+03   8.0947185220593852e-09
   2.4900000000000000e+03   8.0621187881318619e-09
   2.4910000000000000e+03   8.0296524072742360e-09
   2.4920000000000000e+03   7.9973177630856631e-09
   2.4930000000000000e+03   7.9651164719669876e-09
   2.4940000000000000e+03   7.9330459476768545e-09
   2.4950000000000000e+03   7.9011073216958591e-09
   2.4960000000000000e+03   7.8692988159830652e-09
   2.4970000000000000e+03   7.8376202688983929e-09
   2.4980000000000000e+03   7.8060703873211607e-09
   2.4990000000000000e+03   7.7746498178117093e-09
   2.5000000000000000e+03   7.7433580754497842e-09
   2.5010000000000000e+03   7.7121940287547937e-09
   2.5020000000000000e+03   7.6811567078862256e-09
   2.5030000000000000e+03   7.6502461128440831e-09
   2.5040000000000000e+03   7.6194624052684511e-09
   2.5050000000000000e+03   7.5888034838382271e-09
   2.5060000000000000e+03   7.5582708033141728e-09
   2.5070000000000000e+03   7.5278622623751873e-09
   2.5080000000000000e+03   7.4975773761010180e-09
   2.5090000000000000e+03   7.4674167910520023e-09
   2.5100000000000000e+03   7.4373790524673771e-09
   2.5110000000000000e+03   7.4074641603471440e-09
   2.5120000000000000e+03   7.3776711448507934e-09
   2.5130000000000000e+03   7.3479998443382422e-09
   2.5140000000000000e+03   7.3184497738892342e-09
   2.5150000000000000e+03   7.2890194787430079e-09
   2.5160000000000000e+03   7.2597102520202410e-09
   2.5170000000000000e+03   7.2305198307597479e-09
   2.5180000000000000e+03   7.2014488615218668e-09
   2.5190000000000000e+03   7.1724960511859195e-09
   2.5200000000000000e+03   7.1436618846721612e-09
   2.5210000000000000e+03   7.1149449072198286e-09
   2.5220000000000000e+03   7.0863452804690066e-09
   2.5230000000000000e+03   7.0578621962192719e-09
   2.5240000000000000e+03   7.0294956544706246e-09
   2.5250000000000000e+03   7.0012438771821319e-09
   2.5260000000000000e+03   6.9731084807546418e-09
   2.5270000000000000e+03   6.9450867173067135e-09
   2.5280000000000000e+03   6.9171793950387710e-09
   2.5290000000000000e+03   6.8893858673904751e-09
   2.5300000000000000e+03   6.8617062960019114e-09
   2.5310000000000000e+03   6.8341389028321463e-09
   2.5320000000000000e+03   6.8066835262410966e-09
   2.5330000000000000e+03   6.7793406511490152e-09
   2.5340000000000000e+03   6.7521093077153948e-09
   2.5350000000000000e+03   6.7249882028195578e-09
   2.5360000000000000e+03   6.6979781446619259e-09
   2.5370000000000000e+03   6.6710780017619086e-09
   2.5380000000000000e+03   6.6442877741195036e-09
   2.5390000000000000e+03   6.6176068151743741e-09
   2.5400000000000000e+03   6.5910336701657552e-09
   2.5410000000000000e+03   6.5645689856539886e-09
   2.5420000000000000e+03   6.5382122767188174e-09
   2.5430000000000000e+03   6.5119627351598194e-09
   2.5440000000000000e+03   6.4858200376968256e-09
   2.5450000000000000e+03   6.4597846692500889e-09
   2.5460000000000000e+03   6.4338543668584246e-09
   2.5470000000000000e+03   6.4080296154420853e-09
   2.5480000000000000e+03   6.3823104150010720e-09
   2.5490000000000000e+03   6.3566956340547909e-09
   2.5500000000000000e+03   6.3311852726032430e-09
   2.5510000000000000e+03   6.3057788457261738e-09
   2.5520000000000000e+03   6.2804758685033282e-09
   2.5530000000000000e+03   6.2552760176545380e-09
   2.5540000000000000e+03   6.2301781616992099e-09
   2.5550000000000000e+03   6.2051831088377668e-09
   2.5560000000000000e+03   6.1802892426693618e-09
   2.5570000000000000e+03   6.1554968864741642e-09
   2.5580000000000000e+03   6.1308050704116663e-09
   2.5590000000000000e+03   6.1062136328417823e-09
   2.5600000000000000e+03   6.0817224121244291e-09
   2.5610000000000000e+03   6.0573317315397746e-09
   2.5620000000000000e+03   6.0330386815662942e-09
   2.5630000000000000e+03   6.0088453635250893e-09
   2.5640000000000000e+03   5.9847503226553976e-09
   2.5650000000000000e+03   5.9607532356770504e-09
   2.5660000000000000e+03   5.9368534560297067e-09
   2.5670000000000000e+03   5.9130513069935378e-09
   2.5680000000000000e+03   5.8893454954478654e-09
   2.5690000000000000e+03   5.8657363446728590e-09
   2.5700000000000000e+03   5.8422230464680946e-09
   2.5710000000000000e+03   5.8188054391934874e-09
   2.5720000000000000e+03   5.7954830379287838e-09
   2.5730000000000000e+03   5.7722558426739839e-09
   2.5740000000000000e+03   5.7491217521079852e-09
   2.5750000000000000e+03   5.7260828675518902e-09
   2.5760000000000000e+03   5.7031374109647660e-09
   2.5770000000000000e+03   5.6802847357862751e-09
   2.5780000000000000e+03   5.6575246803763311e-09
   2.5790000000000000e+03   5.6348577296551899e-09
   2.5800000000000000e+03   5.6122833987025956e-09
   2.5810000000000000e+03   5.5897992629172785e-09
   2.5820000000000000e+03   5.5674072619802548e-09
   2.5830000000000000e+03   5.5451059411307619e-09
   2.5840000000000000e+03   5.5228957852890543e-09
   2.5850000000000000e+03   5.5007756629745392e-09
   2.5860000000000000e+03   5.4787449276268774e-09
   2.5870000000000000e+03   5.4568040641663225e-09
   2.5880000000000000e+03   5.4349522643924513e-09
   2.5890000000000000e+03   5.4131898515854335e-09
   2.5900000000000000e+03   5.3915142395039129e-09
   2.5910000000000000e+03   5.3699275294689921e-09
   2.5920000000000000e+03   5.3484276201595686e-09
   2.5930000000000000e+03   5.3270159663364048e-09
   2.5940000000000000e+03   5.3056914365189087e-09
   2.5950000000000000e+03   5.2844527375864012e-09
   2.5960000000000000e+03   5.2633001928190527e-09
   2.5970000000000000e+03   5.2422342871371174e-09
   2.5980000000000000e+03   5.2212525959393236e-09
   2.5990000000000000e+03   5.2003567356265191e-09
   2.6000000000000000e+03   5.1795460596383655e-09
   2.6010000000000000e+03   5.1588195981343533e-09
   2.6020000000000000e+03   5.1381762196338897e-09
   2.6030000000000000e+03   5.1176181870981619e-09
   2.6040000000000000e+03   5.0971424293655586e-09
   2.6050000000000000e+03   5.0767499162765895e-09
   2.6060000000000000e+03   5.0564401629110002e-09
   2.6070000000000000e+03   5.0362130076287051e-09
   2.6080000000000000e+03   5.0160678038693658e-09
   2.6090000000000000e+03   4.9960042283528126e-09
   2.6100000000000000e+03   4.9760224427191313e-09
   2.6110000000000000e+03   4.9561209922075578e-09
   2.6120000000000000e+03   4.9363002000982633e-09
   2.6130000000000000e+03   4.9165603896714150e-09
   2.6140000000000000e+03   4.8968999445261682e-09
   2.6150000000000000e+03   4.8773195112228595e-09
   2.6160000000000000e+03   4.8578181199209819e-09
   2.6170000000000000e+03   4.8383962555407897e-09
   2.6180000000000000e+03   4.8190527866016886e-09
   2.6190000000000000e+03   4.7997880363838497e-09
   2.6200000000000000e+03   4.7806010350467634e-09
   2.6210000000000000e+03   4.7614914593102602e-09
   2.6220000000000000e+03   4.7424606022950184e-09
   2.6230000000000000e+03   4.7235053928394285e-09
   2.6240000000000000e+03   4.7046274473443376e-09
   2.6250000000000000e+03   4.6858256343291522e-09
   2.6260000000000000e+03   4.6671006003542107e-09
   2.6270000000000000e+03   4.6484508906587522e-09
   2.6280000000000000e+03   4.6298769901630296e-09
   2.6290000000000000e+03   4.6113785755868733e-09
   2.6300000000000000e+03   4.5929554852902001e-09
   2.6310000000000000e+03   4.5746061028721611e-09
   2.6320000000000000e+03   4.5563305899728421e-09
   2.6330000000000000e+03   4.5381300780728349e-09
   2.6340000000000000e+03   4.5200031124113788e-09
   2.6350000000000000e+03   4.5019493697083027e-09
   2.6360000000000000e+03   4.4839683650433528e-09
   2.6370000000000000e+03   4.4660607449768692e-09
   2.6380000000000000e+03   4.4482252163881728e-09
   2.6390000000000000e+03   4.4304619409173482e-09
   2.6400000000000000e+03   4.4127699487238884e-09
   2.6410000000000000e+03   4.3951506945685541e-09
   2.6420000000000000e+03   4.3776017538500766e-09
   2.6430000000000000e+03   4.3601244196891318e-09
   2.6440000000000000e+03   4.3427175606051268e-09
   2.6450000000000000e+03   4.3253810149579779e-09
   2.6460000000000000e+03   4.3081154293080240e-09
   2.6470000000000000e+03   4.2909183790539925e-09
   2.6480000000000000e+03   4.2737918038769026e-09
   2.6490000000000000e+03   4.2567340873759054e-09
   2.6500000000000000e+03   4.2397457144712546e-09
   2.6510000000000000e+03   4.2228255536823589e-09
   2.6520000000000000e+03   4.2059740899294712e-09
   2.6530000000000000e+03   4.1891916464927610e-09
   2.6540000000000000e+03   4.1724764453312972e-09
   2.6550000000000000e+03   4.1558281631649094e-09
   2.6560000000000000e+03   4.1392471232737680e-09
   2.6570000000000000e+03   4.1227341338582953e-09
   2.6580000000000000e+03   4.1062872552374755e-09
   2.6590000000000000e+03   4.0899066490513932e-09
   2.6600000000000000e+03   4.0735928002203029e-09
   2.6610000000000000e+03   4.0573449005437797e-09
   2.6620000000000000e+03   4.0411623034614862e-09
   2.6630000000000000e+03   4.0250458171738455e-09
   2.6640000000000000e+03   4.0089933403597560e-09
   2.6650000000000000e+03   3.9930064894200657e-09
   2.6660000000000000e+03   3.9770838095940105e-09
   2.6670000000000000e+03   3.9612249776014218e-09
   2.6680000000000000e+03   3.9454316098431476e-09
   2.6690000000000000e+03   3.9297014433580005e-09
   2.6700000000000000e+03   3.9140344781459814e-09
   2.6710000000000000e+03   3.8984311991273440e-09
   2.6720000000000000e+03   3.8828906364615802e-09
   2.6730000000000000e+03   3.8674129517887749e-09
   2.6740000000000000e+03   3.8519974985485887e-09
   2.6750000000000000e+03   3.8366447616612754e-09
   2.6760000000000000e+03   3.8213536096462430e-09
   2.6770000000000000e+03   3.8061243657836610e-09
   2.6780000000000000e+03   3.7909568684334430e-09
   2.6790000000000000e+03   3.7758506326753371e-09
   2.6800000000000000e+03   3.7608048503089176e-09
   2.6810000000000000e+03   3.7458201678945246e-09
   2.6820000000000000e+03   3.7308962621519893e-09
   2.6830000000000000e+03   3.7160320016007168e-09
   2.6840000000000000e+03   3.7012275478807927e-09
   2.6850000000000000e+03   3.6864840324728104e-09
   2.6860000000000000e+03   3.6717985458552445e-09
   2.6870000000000000e+03   3.6571735126293659e-09
   2.6880000000000000e+03   3.6426073163943273e-09
   2.6890000000000000e+03   3.6280989873096205e-09
   2.6900000000000000e+03   3.6136501417760925e-09
   2.6910000000000000e+03   3.5992593250329814e-09
   2.6920000000000000e+03   3.5849257288798628e-09
   2.6930000000000000e+03   3.5706508080774995e-09
   2.6940000000000000e+03   3.5564339160655530e-09
   2.6950000000000000e+03   3.5422735980832599e-09
   2.6960000000000000e+03   3.5281706623310449e-09
   2.6970000000000000e+03   3.5141243006084836e-09
   2.6980000000000000e+03   3.5001354827560847e-09
   2.6990000000000000e+03   3.4862017841725768e-09
   2.7000000000000000e+03   3.4723251445389774e-09
   2.7010000000000000e+03   3.4585042707346081e-09
   2.7020000000000000e+03   3.4447385161991302e-09
   2.7030000000000000e+03   3.4310290124131371e-09
   2.7040000000000000e+03   3.4173749511762046e-09
   2.7050000000000000e+03   3.4037755242879090e-09
   2.7060000000000000e+03   3.3902307317482511e-09
   2.7070000000000000e+03   3.3767399269968914e-09
   2.7080000000000000e+03   3.3633044031545078e-09
   2.7090000000000000e+03   3.3499231903805919e-09
   2.7100000000000000e+03   3.3365961270350589e-09
   2.7110000000000000e+03   3.3233217583571466e-09
   2.7120000000000000e+03   3.3101012158274479e-09
   2.7130000000000000e+03   3.2969340145257086e-09
   2.7140000000000000e+03   3.2838198311717595e-09
   2.7150000000000000e+03   3.2707586657656000e-09
   2.7160000000000000e+03   3.2577500333869764e-09
   2.7170000000000000e+03   3.2447939340358885e-09
   2.7180000000000000e+03   3.2318897211519976e-09
   2.7190000000000000e+03   3.2190377180154728e-09
   2.7200000000000000e+03   3.2062377629862302e-09
   2.7210000000000000e+03   3.1934887245836758e-09
   2.7220000000000000e+03   3.1807914110082335e-09
   2.7230000000000000e+03   3.1681451756995642e-09
   2.7240000000000000e+03   3.1555493720973295e-09
   2.7250000000000000e+03   3.1430048084019529e-09
   2.7260000000000000e+03   3.1305111613332650e-09
   2.7270000000000000e+03   3.1180666528503332e-09
   2.7280000000000000e+03   3.1056727377139208e-09
   2.7290000000000000e+03   3.0933287693636882e-09
   2.7300000000000000e+03   3.0810349094397210e-09
   2.7310000000000000e+03   3.0687901881015100e-09
   2.7320000000000000e+03   3.0565949286292252e-09
   2.7330000000000000e+03   3.0444483228224425e-09
   2.7340000000000000e+03   3.0323508556014169e-09
   2.7350000000000000e+03   3.0203013954855543e-09
   2.7360000000000000e+03   3.0083013972356179e-09
   2.7370000000000000e+03   2.9963495677309297e-09
   2.7380000000000000e+03   2.9844454220512353e-09
   2.7390000000000000e+03   2.9725889601965351e-09
   2.7400000000000000e+03   2.9607811520073371e-09
   2.7410000000000000e+03   2.9490197345224558e-09
   2.7420000000000000e+03   2.9373061625026526e-09
   2.7430000000000000e+03   2.9256396277475049e-09
   2.7440000000000000e+03   2.9140202918970970e-09
   2.7450000000000000e+03   2.9024471851109206e-09
   2.7460000000000000e+03   2.8909212772294840e-09
   2.7470000000000000e+03   2.8794415984122792e-09
   2.7480000000000000e+03   2.8680076637390514e-09
   2.7490000000000000e+03   2.8566196348498855e-09
   2.7500000000000000e+03   2.8452773501046970e-09
   2.7510000000000000e+03   2.8339804862233167e-09
   2.7520000000000000e+03   2.8227301746863371e-09
   2.7530000000000000e+03   2.8115243141726570e-09
   2.7540000000000000e+03   2.8003637128826998e-09
   2.7550000000000000e+03   2.7892470776957886e-09
   2.7560000000000000e+03   2.7781760250127696e-09
   2.7570000000000000e+03   2.7671491000728804e-09
   2.7580000000000000e+03   2.7561664645162063e-09
   2.7590000000000000e+03   2.7452281183427469e-09
   2.7600000000000000e+03   2.7343343848326717e-09
   2.7610000000000000e+03   2.7234831626648796e-09
   2.7620000000000000e+03   2.7126767148005561e-09
   2.7630000000000000e+03   2.7019126166384310e-09
   2.7640000000000000e+03   2.6911926462194356e-09
   2.7650000000000000e+03   2.6805147022224690e-09
   2.7660000000000000e+03   2.6698805626884630e-09
   2.7670000000000000e+03   2.6592886112165705e-09
   2.7680000000000000e+03   2.6487401409274691e-09
   2.7690000000000000e+03   2.6382327272198876e-09
   2.7700000000000000e+03   2.6277683097748435e-09
   2.7710000000000000e+03   2.6173457571117434e-09
   2.7720000000000000e+03   2.6069649075905023e-09
   2.7730000000000000e+03   2.5966260844912895e-09
   2.7740000000000000e+03   2.5863283179735974e-09
   2.7750000000000000e+03   2.5760722545977644e-09
   2.7760000000000000e+03   2.5658578943637905e-09
   2.7770000000000000e+03   2.5556826510303201e-09
   2.7780000000000000e+03   2.5455500806792176e-09
   2.7790000000000000e+03   2.5354566272286181e-09
   2.7800000000000000e+03   2.5254052002000478e-09
   2.7810000000000000e+03   2.5153938599124890e-09
   2.7820000000000000e+03   2.5054222830857729e-09
   2.7830000000000000e+03   2.4954904697198991e-09
   2.7840000000000000e+03   2.4855990663752068e-09
   2.7850000000000000e+03   2.4757474264913573e-09
   2.7860000000000000e+03   2.4659342569476720e-09
   2.7870000000000000e+03   2.4561611741449987e-09
   2.7880000000000000e+03   2.4464272082428289e-09
   2.7890000000000000e+03   2.4367325208812478e-09
   2.7900000000000000e+03   2.4270767887800850e-09
   2.7910000000000000e+03   2.4174593653790026e-09
   2.7920000000000000e+03   2.4078805739581693e-09
   2.7930000000000000e+03   2.3983407377977551e-09
   2.7940000000000000e+03   2.3888390486973360e-09
   2.7950000000000000e+03   2.3793748600965733e-09
   2.7960000000000000e+03   2.3699484952756361e-09
   2.7970000000000000e+03   2.3605607624349484e-09
   2.7980000000000000e+03   2.3512097218934935e-09
   2.7990000000000000e+03   2.3418971516922034e-09
   2.8000000000000000e+03   2.3326212737901455e-09
   2.8010000000000000e+03   2.3233832196679136e-09
   2.8020000000000000e+03   2.3141813729246605e-09
   2.8030000000000000e+03   2.3050170266810633e-09
   2.8040000000000000e+03   2.2958890494565296e-09
   2.8050000000000000e+03   2.2867982494514827e-09
   2.8060000000000000e+03   2.2777428486249906e-09
   2.8070000000000000e+03   2.2687246250179856e-09
   2.8080000000000000e+03   2.2597422855097894e-09
   2.8090000000000000e+03   2.2507961533805719e-09
   2.8100000000000000e+03   2.2418855820699940e-09
   2.8110000000000000e+03   2.2330102482978861e-09
   2.8120000000000000e+03   2.2241711219047569e-09
   2.8130000000000000e+03   2.2153669097699285e-09
   2.8140000000000000e+03   2.2065985817339088e-09
   2.8150000000000000e+03   2.1978650063161051e-09
   2.8160000000000000e+03   2.1891658602363482e-09
   2.8170000000000000e+03   2.1805027598954849e-09
   2.8180000000000000e+03   2.1718731190521599e-09
   2.8190000000000000e+03   2.1632790390274745e-09
   2.8200000000000000e+03   2.1547193883408355e-09
   2.8210000000000000e+03   2.1461935204319045e-09
   2.8220000000000000e+03   2.1377020818610198e-09
   2.8230000000000000e+03   2.1292442644277580e-09
   2.8240000000000000e+03   2.1208207146924577e-09
   2.8250000000000000e+03   2.1124309477348654e-09
   2.8260000000000000e+03   2.1040736704343027e-09
   2.8270000000000000e+03   2.0957506608317019e-09
   2.8280000000000000e+03   2.0874614340068088e-09
   2.8290000000000000e+03   2.0792048584790305e-09
   2.8300000000000000e+03   2.0709812575285358e-09
   2.8310000000000000e+03   2.0627907927954098e-09
   2.8320000000000000e+03   2.0546328177193139e-09
   2.8330000000000000e+03   2.0465076555804171e-09
   2.8340000000000000e+03   2.0384148214584656e-09
   2.8350000000000000e+03   2.0303546386336284e-09
   2.8360000000000000e+03   2.0223266221856517e-09
   2.8370000000000000e+03   2.0143309337546198e-09
   2.8380000000000000e+03   2.0063666035000251e-09
   2.8390000000000000e+03   1.9984355711028835e-09
   2.8400000000000000e+03   1.9905352503218400e-09
   2.8410000000000000e+03   1.9826654795168098e-09
   2.8420000000000000e+03   1.9748286832890631e-09
   2.8430000000000000e+03   1.9670229219575840e-09
   2.8440000000000000e+03   1.9592480338822874e-09
   2.8450000000000000e+03   1.9515046656235123e-09
   2.8460000000000000e+03   1.9437915240605809e-09
   2.8470000000000000e+03   1.9361107105145943e-09
   2.8480000000000000e+03   1.9284589921838586e-09
   2.8490000000000000e+03   1.9208389553097293e-09
   2.8500000000000000e+03   1.9132483369310195e-09
   2.8510000000000000e+03   1.9056889150886623e-09
   2.8520000000000000e+03   1.8981593966619786e-09
   2.8530000000000000e+03   1.8906604282113086e-09
   2.8540000000000000e+03   1.8831907166159738e-09
   2.8550000000000000e+03   1.8757513933565675e-09
   2.8560000000000000e+03   1.8683414885925807e-09
   2.8570000000000000e+03   1.8609610023240145e-09
   2.8580000000000000e+03   1.8536107427512918e-09
   2.8590000000000000e+03   1.8462890934735656e-09
   2.8600000000000000e+03   1.8389967010511747e-09
   2.8610000000000000e+03   1.8317340504043731e-09
   2.8620000000000000e+03   1.8245001716926529e-09
   2.8630000000000000e+03   1.8172952265560982e-09
   2.8640000000000000e+03   1.8101184067942860e-09
   2.8650000000000000e+03   1.8029708438878091e-09
   2.8660000000000000e+03   1.7958520529164134e-09
   2.8670000000000000e+03   1.7887621955201834e-09
   2.8680000000000000e+03   1.7816994936581874e-09
   2.8690000000000000e+03   1.7746652404511031e-09
   2.8700000000000000e+03   1.7676591126187608e-09
   2.8710000000000000e+03   1.7606814334413304e-09
   2.8720000000000000e+03   1.7537312330783034e-09
   2.8730000000000000e+03   1.7468088348098491e-09
   2.8740000000000000e+03   1.7399144002760523e-09
   2.8750000000000000e+03   1.7330466363562351e-09
   2.8760000000000000e+03   1.7262071594512450e-09
   2.8770000000000000e+03   1.7193941915201500e-09
   2.8780000000000000e+03   1.7126090256836276e-09
   2.8790000000000000e+03   1.7058511770214239e-09
   2.8800000000000000e+03   1.6991201606132844e-09
   2.8810000000000000e+03   1.6924162997393791e-09
   2.8820000000000000e+03   1.6857379779988604e-09
   2.8830000000000000e+03   1.6790874583529143e-09
   2.8840000000000000e+03   1.6724621545601854e-09
   2.8850000000000000e+03   1.6658643295818599e-09
   2.8860000000000000e+03   1.6592930135774295e-09
   2.8870000000000000e+03   1.6527472367063856e-09
   2.8880000000000000e+03   1.6462279688092368e-09
   2.8890000000000000e+03   1.6397348866058132e-09
   2.8900000000000000e+03   1.6332676668159459e-09
   2.8910000000000000e+03   1.6268258245193805e-09
   2.8920000000000000e+03   1.6204098446363712e-09
   2.8930000000000000e+03   1.6140197271669180e-09
   2.8940000000000000e+03   1.6076549871907667e-09
   2.8950000000000000e+03   1.6013154630678326e-09
   2.8960000000000000e+03   1.5950009931580309e-09
   2.8970000000000000e+03   1.5887120623816158e-09
   2.8980000000000000e+03   1.5824480241782484e-09
   2.8990000000000000e+03   1.5762087169078442e-09
   2.9000000000000000e+03   1.5699952720509960e-09
   2.9010000000000000e+03   1.5638059115667717e-09
   2.9020000000000000e+03   1.5576417669357649e-09
   2.9030000000000000e+03   1.5515017066773820e-09
   2.9040000000000000e+03   1.5453857307916232e-09
   2.9050000000000000e+03   1.5392948091189967e-09
   2.9060000000000000e+03   1.5332274868987403e-09
   2.9070000000000000e+03   1.5271855421717858e-09
   2.9080000000000000e+03   1.5211663886967776e-09
   2.9090000000000000e+03   1.5151716428745630e-09
   2.9100000000000000e+03   1.5092001732245488e-09
   2.9110000000000000e+03   1.5032535961475823e-09
   2.9120000000000000e+03   1.4973306185229858e-09
   2.9130000000000000e+03   1.4914309170705898e-09
   2.9140000000000000e+03   1.4855546534304790e-09
   2.9150000000000000e+03   1.4797021508828228e-09
   2.9160000000000000e+03   1.4738730861474517e-09
   2.9170000000000000e+03   1.4680663277437729e-09
   2.9180000000000000e+03   1.4622826838722097e-09
   2.9190000000000000e+03   1.4565237709336095e-09
   2.9200000000000000e+03   1.4507863561262779e-09
   2.9210000000000000e+03   1.4450723791312313e-09
   2.9220000000000000e+03   1.4393800619075382e-09
   2.9230000000000000e+03   1.4337113441362149e-09
   2.9240000000000000e+03   1.4280650943366683e-09
   2.9250000000000000e+03   1.4224414741489835e-09
   2.9260000000000000e+03   1.4168399986529060e-09
   2.9270000000000000e+03   1.4112608294885206e-09
   2.9280000000000000e+03   1.4057041282959120e-09
   2.9290000000000000e+03   1.4001690868746567e-09
   2.9300000000000000e+03   1.3946566750652629e-09
   2.9310000000000000e+03   1.3891660846673070e-09
   2.9320000000000000e+03   1.3836966691204503e-09
   2.9330000000000000e+03   1.3782500448255399e-09
   2.9340000000000000e+03   1.3728242721015591e-09
   2.9350000000000000e+03   1.3674208057092701e-09
   2.9360000000000000e+03   1.3620385141680806e-09
   2.9370000000000000e+03   1.3566778823982439e-09
   2.9380000000000000e+03   1.3513376172790828e-09
   2.9390000000000000e+03   1.3460183653709360e-09
   2.9400000000000000e+03   1.3407220663548204e-09
   2.9410000000000000e+03   1.3354454874290411e-09
   2.9420000000000000e+03   1.3301905682746150e-09
   2.9430000000000000e+03   1.3249569856113728e-09
   2.9440000000000000e+03   1.3197427997582975e-09
   2.9450000000000000e+03   1.3145502736765756e-09
   2.9460000000000000e+03   1.3093781142455290e-09
   2.9470000000000000e+03   1.3042269680254966e-09
   2.9480000000000000e+03   1.2990965117363093e-09
   2.9490000000000000e+03   1.2939860988176278e-09
   2.9500000000000000e+03   1.2888960525496218e-09
   2.9510000000000000e+03   1.2838257263719522e-09
   2.9520000000000000e+03   1.2787756052048736e-09
   2.9530000000000000e+03   1.2737455274083007e-09
   2.9540000000000000e+03   1.2687366244628269e-09
   2.9550000000000000e+03   1.2637464717671811e-09
   2.9560000000000000e+03   1.2587766857222109e-09
   2.9570000000000000e+03   1.2538269430477466e-09
   2.9580000000000000e+03   1.2488959506231105e-09
   2.9590000000000000e+03   1.2439853248491497e-09
   2.9600000000000000e+03   1.2390931260448477e-09
   2.9610000000000000e+03   1.2342217788114754e-09
   2.9620000000000000e+03   1.2293695051081005e-09
   2.9630000000000000e+03   1.2245354967342996e-09
   2.9640000000000000e+03   1.2197208851706659e-09
   2.9650000000000000e+03   1.2149266402577075e-09
   2.9660000000000000e+03   1.2101498524738995e-09
   2.9670000000000000e+03   1.2053934313407670e-09
   2.9680000000000000e+03   1.2006552755372083e-09
   2.9690000000000000e+03   1.1959368398239862e-09
   2.9700000000000000e+03   1.1912360228799993e-09
   2.9710000000000000e+03   1.1865546027461793e-09
   2.9720000000000000e+03   1.1818909630216791e-09
   2.9730000000000000e+03   1.1772460735470070e-09
   2.9740000000000000e+03   1.1726204192424174e-09
   2.9750000000000000e+03   1.1680122220669781e-09
   2.9760000000000000e+03   1.1634226135012824e-09
   2.9770000000000000e+03   1.1588511086250757e-09
   2.9780000000000000e+03   1.1542983539986973e-09
   2.9790000000000000e+03   1.1497633797816385e-09
   2.9800000000000000e+03   1.1452461859738997e-09
   2.9810000000000000e+03   1.1407467725754807e-09
   2.9820000000000000e+03   1.1362657861467203e-09
   2.9830000000000000e+03   1.1318020952070256e-09
   2.9840000000000000e+03   1.1273566695969049e-09
   2.9850000000000000e+03   1.1229280545555957e-09
   2.9860000000000000e+03   1.1185177048438603e-09
   2.9870000000000000e+03   1.1141243273410212e-09
   2.9880000000000000e+03   1.1097498617280949e-09
   2.9890000000000000e+03   1.1053905902831330e-09
   2.9900000000000000e+03   1.1010500690879990e-09
   2.9910000000000000e+03   1.0967266817418460e-09
   2.9920000000000000e+03   1.0924204282446740e-09
   2.9930000000000000e+03   1.0881305003960592e-09
   2.9940000000000000e+03   1.0838585145968490e-09
   2.9950000000000000e+03   1.0796028544461960e-09
   2.9960000000000000e+03   1.0753640048643544e-09
   2.9970000000000000e+03   1.0711424507715786e-09
   2.9980000000000000e+03   1.0669375456075294e-09
   2.9990000000000000e+03   1.0627489660920373e-09
   3.0000000000000000e+03   1.0585773587854417e-09
   3.0010000000000000e+03   1.0544215922071491e-09
   3.0020000000000000e+03   1.0502839293183456e-09
   3.0030000000000000e+03   1.0461616222375912e-09
   3.0040000000000000e+03   1.0420554791653094e-09
   3.0050000000000000e+03   1.0379659850217541e-09
   3.0060000000000000e+03   1.0338921699664175e-09
   3.0070000000000000e+03   1.0298348421997226e-09
   3.0080000000000000e+03   1.0257944866419240e-09
   3.0090000000000000e+03   1.0217688403318354e-09
   3.0100000000000000e+03   1.0177593580302194e-09
   3.0110000000000000e+03   1.0137668479374995e-09
   3.0120000000000000e+03   1.0097892087325743e-09
   3.0130000000000000e+03   1.0058272486158675e-09
   3.0140000000000000e+03   1.0018816141477181e-09
   3.0150000000000000e+03   9.9795052728719391e-10

